Secrecy Energy Efficiency of MIMOME Wiretap Channels with Full-Duplex Jamming

Full-duplex (FD) jamming transceivers are recently shown to enhance the information security of wireless communication systems by simultaneously transmitting artificial noise (AN) while receiving information. In this work, we investigate if FD jamming can also improve the systems secrecy energy efficiency (SEE) in terms of securely communicated bits-per- Joule, when considering the additional power used for jamming and self-interference (SI) cancellation. Moreover, the degrading effect of the residual SI is also taken into account. In this regard, we formulate a set of SEE maximization problems for a FD multiple-input-multiple-output multiple-antenna eavesdropper (MIMOME) wiretap channel, considering both cases where exact or statistical channel state information (CSI) is available. Due to the intractable problem structure, we propose iterative solutions in each case with a proven convergence to a stationary point. Numerical simulations indicate only a marginal SEE gain, through the utilization of FD jamming, for a wide range of system conditions. However, when SI can efficiently be mitigated, the observed gain is considerable for scenarios with a small distance between the FD node and the eavesdropper, a high Signal-to-noise ratio (SNR), or for a bidirectional FD communication setup.

==> data/Na_Nb_data.dat <==
   2.0000000e+00   2.0626001e+01   1.6481832e+01   2.1099075e+00   1.8456661e+00
   3.0000000e+00   5.4741838e+01   4.8615330e+01   4.2435289e+00   4.1652682e+00
   4.0000000e+00   8.8971686e+01   8.5358184e+01   6.9738584e+00   6.1769492e+00
   5.0000000e+00   1.2102917e+02   1.1880956e+02   1.0550114e+01   1.1670691e+01
   6.0000000e+00   1.5603165e+02   1.5429285e+02   1.3719901e+01   1.7365931e+01
   7.0000000e+00   1.9248002e+02   1.9131166e+02   1.7386907e+01   2.3082543e+01
   8.0000000e+00   2.2696111e+02   2.2610557e+02   2.0565867e+01   2.8624790e+01


==> data/Ne_data.dat <==
   2.0000000e+00   1.1389656e+02   1.1343881e+02   1.3429820e+01   1.4447453e+01
   3.0000000e+00   1.0006913e+02   9.8221357e+01   9.5875884e+00   1.0389905e+01
   4.0000000e+00   8.5692675e+01   8.1397430e+01   7.1463632e+00   6.1615035e+00
   5.0000000e+00   7.5550665e+01   6.8093320e+01   6.0268004e+00   5.2916265e+00
   6.0000000e+00   6.6488517e+01   5.6929743e+01   5.0961225e+00   5.2684624e+00
   7.0000000e+00   5.7836004e+01   4.7806413e+01   4.4314431e+00   5.2410077e+00
   8.0000000e+00   4.9463915e+01   3.8420101e+01   4.1942532e+00   5.4068624e+00


==> data/Pc_data.dat <==
  -2.0000000e+01   8.7336269e+01   8.2797905e+01   6.9954585e+00   6.1260724e+00
  -1.5000000e+01   4.5164420e+01   3.9292408e+01   6.8320722e+00   5.8099774e+00
  -1.0000000e+01   2.2030125e+01   1.6824023e+01   6.3886885e+00   5.0812499e+00
  -5.0000000e+00   1.0014477e+01   6.5878070e+00   5.2798056e+00   3.6744717e+00
   0.0000000e+00   4.2760325e+00   2.4075918e+00   3.4319747e+00   1.9707047e+00


==> data/alpha_data.dat <==
   1.0000000e-01   2.7331578e+01   2.7326673e+01   3.9961480e+00   4.5992747e+00
   2.0000000e-01   4.0165870e+01   4.0006336e+01   4.9032999e+00   5.0112246e+00
   3.0000000e-01   4.9607904e+01   4.9126747e+01   5.4529196e+00   5.1883492e+00
   4.0000000e-01   5.7305399e+01   5.6374523e+01   5.8343754e+00   5.2993082e+00
   5.0000000e-01   6.3938692e+01   6.2424257e+01   6.1212668e+00   5.3732070e+00
   6.0000000e-01   6.9785431e+01   6.7644101e+01   6.3851225e+00   5.4619880e+00
   7.0000000e-01   7.5062938e+01   7.2231533e+01   6.5747033e+00   5.5869946e+00
   8.0000000e-01   7.9921086e+01   7.6335872e+01   6.7414537e+00   5.7372066e+00
   9.0000000e-01   8.4423668e+01   8.0052548e+01   6.8876445e+00   5.9387286e+00
   1.0000000e+00   8.8624621e+01   8.3450019e+01   7.0571429e+00   6.1148979e+00


==> data/alpha_pfd_data.dat <==
  -4.0000000e+01   4.8424246e+01   4.8049501e+01   5.1842870e+00   5.1215426e+00   6.7872659e+01   6.5936730e+01   6.1385472e+00   5.4486691e+00   8.1876441e+01   7.7918721e+01   6.6227148e+00   5.9180433e+00
  -3.5000000e+01   4.8165772e+01   4.8049501e+01   5.1823065e+00   5.1215426e+00   6.7486995e+01   6.5936730e+01   6.1519096e+00   5.4486691e+00   8.1399049e+01   7.7918721e+01   6.6124222e+00   5.9180433e+00
  -3.0000000e+01   4.7375974e+01   4.8049501e+01   5.1937561e+00   5.1215426e+00   6.6310289e+01   6.5936730e+01   6.1458732e+00   5.4486691e+00   7.9938455e+01   7.7918721e+01   6.6187340e+00   5.9180433e+00
  -2.5000000e+01   4.5102548e+01   4.8049501e+01   5.1817022e+00   5.1215426e+00   6.2909951e+01   6.5936730e+01   6.1449061e+00   5.4486691e+00   7.5735687e+01   7.7918721e+01   6.5984850e+00   5.9180433e+00
  -2.0000000e+01   3.9561092e+01   4.8049501e+01   5.1435527e+00   5.1215426e+00   5.4724684e+01   6.5936730e+01   6.1078603e+00   5.4486691e+00   6.5586376e+01   7.7918721e+01   6.5926844e+00   5.9180433e+00
  -1.5000000e+01   2.9678547e+01   4.8049501e+01   5.0797342e+00   5.1215426e+00   4.0450811e+01   6.5936730e+01   6.0056440e+00   5.4486691e+00   4.8035412e+01   7.7918721e+01   6.5537699e+00   5.9180433e+00
  -1.0000000e+01   1.8558868e+01   4.8049501e+01   4.9133498e+00   5.1215426e+00   2.4713697e+01   6.5936730e+01   5.8503440e+00   5.4486691e+00   2.8973208e+01   7.7918721e+01   6.3536745e+00   5.9180433e+00
  -5.0000000e+00   1.0074326e+01   4.8049501e+01   4.4707646e+00   5.1215426e+00   1.2945052e+01   6.5936730e+01   5.2716112e+00   5.4486691e+00   1.4789326e+01   7.7918721e+01   5.7422041e+00   5.9180433e+00
   0.0000000e+00   4.8870923e+00   4.8049501e+01   3.4459834e+00   5.1215426e+00   6.0358519e+00   6.5936730e+01   4.0393127e+00   5.4486691e+00   6.7461914e+00   7.7918721e+01   4.3744893e+00   5.9180433e+00


==> data/bench_data.dat <==
  -5.0000000e+01   1.4927531e-01   1.4931612e-01   1.4696730e-01   1.4700675e-01   1.4929993e-01   1.4965541e-01   1.4718995e-01   1.4726259e-01
  -4.0000000e+01   1.4468271e+00   1.4497134e+00   1.4456637e+00   1.4457733e+00   1.4456816e+00   1.4487091e+00   1.4454355e+00   1.4456252e+00
  -3.0000000e+01   1.0568892e+01   1.0573680e+01   1.0345269e+01   1.0345672e+01   1.0402788e+01   1.0421481e+01   1.0345189e+01   1.0345472e+01
  -2.0000000e+01   2.9523617e+01   2.9535713e+01   2.8480691e+01   2.8481430e+01   2.5647669e+01   2.5663844e+01   2.8481023e+01   2.8481918e+01
  -1.0000000e+01   3.0504089e+01   3.0540799e+01   2.9137189e+01   2.9137509e+01   1.2705440e+01   1.2960176e+01   1.4412675e+01   1.4417485e+01


==> data/bidirectional_pmax_data.dat <==
  -5.0000000e+01   8.7373669e-01   8.0659779e-01   8.9879749e-01   4.4685358e-01   8.8792895e-01   8.4983708e-01   8.9905157e-01   4.4718720e-01
  -4.5000000e+01   2.7933873e+00   2.7151341e+00   2.7917078e+00   1.4243990e+00   2.8433616e+00   2.7163674e+00   2.7908510e+00   1.4245211e+00
  -4.0000000e+01   8.6226727e+00   7.9352306e+00   8.2376414e+00   4.3550409e+00   8.6438618e+00   8.2463195e+00   8.2211054e+00   4.3502173e+00
  -3.5000000e+01   2.4226788e+01   2.3009856e+01   2.1519022e+01   1.2340790e+01   2.4229453e+01   2.3043112e+01   2.1382521e+01   1.2299235e+01
  -3.0000000e+01   5.6092821e+01   5.3040760e+01   4.4764057e+01   2.9743933e+01   5.6362932e+01   5.3222000e+01   4.4045418e+01   2.9464653e+01
  -2.5000000e+01   9.6179143e+01   8.8225057e+01   6.7831293e+01   5.5212806e+01   9.6448892e+01   8.8864383e+01   6.5709927e+01   5.4009143e+01
  -2.0000000e+01   1.1402213e+02   9.9441384e+01   6.5489299e+01   7.1010190e+01   1.1176085e+02   9.6027264e+01   6.1787988e+01   6.8377282e+01
  -1.5000000e+01   1.1452300e+02   9.9618240e+01   6.3912912e+01   7.0396554e+01   8.5821138e+01   6.8253850e+01   3.3932853e+01   5.1777872e+01
  -1.0000000e+01   1.1448261e+02   9.9628603e+01   6.3914739e+01   7.0390463e+01   4.8160840e+01   3.6744560e+01   1.1182904e+01   2.2696153e+01
  -5.0000000e+00   1.1447574e+02   9.9622730e+01   6.3910148e+01   7.0389994e+01   2.1904827e+01   1.8494477e+01   2.4844470e+00   6.0734133e+00
   0.0000000e+00   1.1449103e+02   9.9673085e+01   6.3919792e+01   7.0389853e+01   8.6651909e+00   1.0593362e+01   9.3018447e-01   1.3050315e+00
   5.0000000e+00   1.1435393e+02   9.9329973e+01   6.3862962e+01   7.0373633e+01   3.2524237e+00   7.5707879e+00   8.6879206e-01   7.9300618e-01
   1.0000000e+01   1.1410025e+02   9.8497866e+01   6.3821455e+01   7.0333692e+01   1.2178173e+00   6.2760707e+00   8.8633227e-01   8.1084476e-01


==> data/cmp_cs_sfp_ao.dat <==
  -5.0000000e+01   8.9977322e-03   8.9984658e-03   8.7956091e-03   8.7956132e-03   8.8233745e-03   8.8234409e-03   8.7953821e-03   8.7953824e-03
  -4.0000000e+01   8.4643571e-02   8.4643763e-02   8.2938984e-02   8.2938090e-02   8.3984738e-02   8.3984111e-02   8.2937247e-02   8.2937221e-02
  -3.0000000e+01   6.5869987e-01   6.5871359e-01   6.3425109e-01   6.3423438e-01   6.5326531e-01   6.5290811e-01   6.3424302e-01   6.3424379e-01
  -2.0000000e+01   2.6265081e+00   2.6269318e+00   2.3879868e+00   2.3880004e+00   2.7929008e+00   2.7570297e+00   2.3662897e+00   2.3662715e+00
  -1.0000000e+01   3.1460950e+00   3.1472536e+00   2.7078171e+00   2.7068330e+00   7.7346048e+00   7.6999515e+00   4.6790664e+00   4.6781082e+00
   0.0000000e+00   3.1914054e+00   3.1908745e+00   2.7774171e+00   2.7764146e+00   1.3593191e+01   1.3107410e+01   5.9336658e+00   5.9258613e+00


==> data/cmp_dur_sfp_ao.dat <==
  -5.0000000e+01   1.4618245e+00   1.2399536e+00   1.3154778e+00   1.0512863e+00   2.2763389e+00   1.2225148e+00   1.9749045e+00   1.0478505e+00
  -4.0000000e+01   1.8305313e+00   1.9889841e+00   1.6305928e+00   1.4273312e+00   2.3414049e+00   1.5893974e+00   2.0275806e+00   1.3998290e+00
  -3.0000000e+01   3.3390961e+00   3.8195701e+00   2.4920207e+00   2.2610684e+00   2.4123910e+00   2.2703249e+00   2.0391499e+00   1.8648590e+00
  -2.0000000e+01   2.8579680e+01   5.8179185e+01   1.3025530e+01   1.6777925e+01   2.9990776e+01   2.8239941e+01   5.0754836e+00   5.0446880e+00
  -1.0000000e+01   3.3629004e+01   7.4399037e+01   1.6624914e+01   3.2025702e+01   9.5446072e+01   1.1571076e+02   1.6311110e+01   2.1568019e+01
   0.0000000e+00   3.3719931e+01   7.4025168e+01   1.7420263e+01   3.2155028e+01   2.1010442e+02   2.8336205e+02   1.5514336e+01   5.6468036e+01


==> data/cmp_see_sfp_ao.dat <==
  -5.0000000e+01   4.5181823e-01   4.4948019e-01   4.4088638e-01   4.3956118e-01   4.4073189e-01   4.4073925e-01   4.3954963e-01   4.3954965e-01
  -4.0000000e+01   4.2136140e+00   4.1922500e+00   4.1403716e+00   4.1262757e+00   4.1579263e+00   4.1581212e+00   4.1262338e+00   4.1262325e+00
  -3.0000000e+01   3.0567212e+01   3.0502135e+01   3.0284141e+01   3.0201708e+01   2.9737671e+01   2.9956507e+01   3.0202114e+01   3.0202151e+01
  -2.0000000e+01   8.3122433e+01   8.3130239e+01   7.9785252e+01   7.9784130e+01   7.0907561e+01   7.4454815e+01   7.8876777e+01   7.8876101e+01
  -1.0000000e+01   8.5631770e+01   8.5649877e+01   8.1549667e+01   8.1549121e+01   3.5256556e+01   3.5160997e+01   3.8994033e+01   3.8986095e+01
   0.0000000e+00   8.6841334e+01   8.6844139e+01   8.3028760e+01   8.3027455e+01   7.0666294e+00   6.9438573e+00   6.1932604e+00   6.7344374e+00


==> data/computing_duration_SFP.dat <==
   2.0000000e+00   1.2111629e+01   1.0549387e+01
   4.0000000e+00   3.1128971e+01   1.7435285e+01
   6.0000000e+00   3.9888122e+01   2.1254923e+01
   8.0000000e+00   4.6513367e+01   2.6354188e+01


==> data/convergence_SFP.dat <==
   1.0000000e+00   7.4111416e+01
   2.0000000e+00   7.6277220e+01
   3.0000000e+00   7.7375337e+01
   4.0000000e+00   7.8183339e+01
   5.0000000e+00   7.8448080e+01
   6.0000000e+00   7.8672029e+01
   7.0000000e+00   7.8774364e+01
   8.0000000e+00   7.8841334e+01
   9.0000000e+00   7.8874815e+01
   1.0000000e+01   7.8898645e+01
   1.1000000e+01   7.8907368e+01
   1.2000000e+01   7.8918147e+01
   1.3000000e+01   7.8919440e+01
   1.4000000e+01   7.8922784e+01
   1.5000000e+01   7.8920811e+01


==> data/convergence_fd_sfp.dat <==
   1.0000000e+00   4.2730732e+01
   2.0000000e+00   4.7902006e+01
   3.0000000e+00   4.9482867e+01
   4.0000000e+00   5.0944021e+01
   5.0000000e+00   5.2079100e+01
   6.0000000e+00   5.2911998e+01
   7.0000000e+00   5.3547995e+01
   8.0000000e+00   5.4021987e+01
   9.0000000e+00   5.4360914e+01
   1.0000000e+01   5.4601202e+01
   1.1000000e+01   5.4781966e+01
   1.2000000e+01   5.4930551e+01
   1.3000000e+01   5.5037834e+01
   1.4000000e+01   5.5051007e+01
   1.5000000e+01   5.5137367e+01


==> data/convergence_hd_sfp.dat <==
   1.0000000e+00   4.1794814e+01
   2.0000000e+00   4.2599868e+01
   3.0000000e+00   4.2709686e+01
   4.0000000e+00   4.2733583e+01
   5.0000000e+00   4.2739117e+01


==> data/data_mimo-me_cmp_rs_hd_fd_iter_250.dat <==
  -5.0000000e+01   6.1411312e-03   6.1375560e-03   6.1406042e-03   6.1375240e-03
  -4.5000000e+01   2.0047997e-02   2.0018963e-02   2.0045444e-02   2.0018954e-02
  -4.0000000e+01   5.8790044e-02   5.8484135e-02   5.8725224e-02   5.8484213e-02
  -3.5000000e+01   1.7636199e-01   1.7329615e-01   1.7622087e-01   1.7329596e-01
  -3.0000000e+01   4.7164227e-01   4.5312423e-01   4.7558374e-01   4.5312135e-01
  -2.5000000e+01   1.0809922e+00   9.9183268e-01   1.1214881e+00   9.9179968e-01
  -2.0000000e+01   2.0365127e+00   1.8304693e+00   2.2234062e+00   1.8378693e+00
  -1.5000000e+01   2.4011768e+00   2.0497465e+00   3.7389905e+00   2.7158396e+00
  -1.0000000e+01   2.4367640e+00   2.0556795e+00   5.6817395e+00   3.5092096e+00
  -5.0000000e+00   2.3475936e+00   1.9751370e+00   7.3578279e+00   3.8261110e+00
   0.0000000e+00   2.3979215e+00   2.0238729e+00   9.1780310e+00   4.1589281e+00
   5.0000000e+00   2.4008516e+00   2.0484694e+00   1.0905966e+01   4.2570826e+00
   1.0000000e+01   2.3782777e+00   1.9639020e+00   1.2433949e+01   4.0766369e+00


==> data/data_mimo-me_cmp_see_hd_fd_iter_250.dat <==
  -5.0000000e+01   3.0677966e-01   3.0672447e-01   3.0677006e-01   3.0672286e-01
  -4.5000000e+01   1.0000924e+00   9.9936809e-01   9.9945279e-01   9.9936767e-01
  -4.0000000e+01   2.9188486e+00   2.9096588e+00   2.9088656e+00   2.9096627e+00
  -3.5000000e+01   8.6201617e+00   8.5299387e+00   8.5470755e+00   8.5299293e+00
  -3.0000000e+01   2.2032089e+01   2.1577348e+01   2.1641585e+01   2.1577211e+01
  -2.5000000e+01   4.4722979e+01   4.2821048e+01   4.2706148e+01   4.2819620e+01
  -2.0000000e+01   6.4488498e+01   6.1295468e+01   5.6070949e+01   6.1262337e+01
  -1.5000000e+01   6.5413956e+01   6.1548127e+01   4.5842395e+01   5.2609550e+01
  -1.0000000e+01   6.6013855e+01   6.1879192e+01   2.7467894e+01   2.9244427e+01
  -5.0000000e+00   6.4111686e+01   6.0131605e+01   1.2569646e+01   1.1483533e+01
   0.0000000e+00   6.5250021e+01   6.1271514e+01   5.4103547e+00   4.9731945e+00
   5.0000000e+00   6.6008010e+01   6.2131366e+01   2.0737393e+00   3.9901969e+00
   1.0000000e+01   6.3858389e+01   5.9337175e+01   7.9983345e-01   3.9349828e+00


==> data/eval_ssum.dat <==
   6.9464089e+01   0.0000000e+00   6.7798996e+01   0.0000000e+00   2.4840121e+01   0.0000000e+00   2.1951954e+01   0.0000000e+00
   6.9464089e+01   3.3333333e-02   6.7798996e+01   3.3333333e-02   2.4840121e+01   3.3333333e-02   2.1951954e+01   3.3333333e-02
   7.0012746e+01   6.6666667e-02   6.7861301e+01   6.6666667e-02   2.4857669e+01   1.0000000e-01   2.2176854e+01   1.0000000e-01
   7.0154055e+01   1.0000000e-01   6.7873219e+01   1.0000000e-01   2.4946525e+01   2.0000000e-01   2.2256644e+01   1.6666667e-01
   7.0204177e+01   1.3333333e-01   6.7879428e+01   1.6666667e-01   2.5009590e+01   2.3333333e-01   2.2406593e+01   2.0000000e-01
   7.0361643e+01   2.3333333e-01   6.7899211e+01   2.0000000e-01   2.5070927e+01   2.6666667e-01   2.2444441e+01   2.3333333e-01
   7.0551153e+01   2.6666667e-01   6.7929293e+01   2.6666667e-01   2.5084468e+01   3.0000000e-01   2.2473658e+01   2.6666667e-01
   7.0896831e+01   3.0000000e-01   6.7938967e+01   3.6666667e-01   2.5127150e+01   3.3333333e-01   2.2495206e+01   3.3333333e-01
   7.0926611e+01   3.3333333e-01   6.7940446e+01   4.0000000e-01   2.5163002e+01   3.6666667e-01   2.2527599e+01   4.3333333e-01
   7.1068863e+01   3.6666667e-01   6.7968953e+01   4.3333333e-01   2.5178403e+01   4.3333333e-01   2.2584540e+01   4.6666667e-01
   7.1077414e+01   4.0000000e-01   6.8006615e+01   4.6666667e-01   2.5185937e+01   4.6666667e-01   2.2611349e+01   5.0000000e-01
   7.1089503e+01   4.3333333e-01   6.8011246e+01   5.0000000e-01   2.5218352e+01   5.3333333e-01   2.2634266e+01   5.3333333e-01
   7.1103545e+01   4.6666667e-01   6.8017469e+01   5.3333333e-01   2.5259454e+01   5.6666667e-01   2.2653908e+01   5.6666667e-01
   7.1136738e+01   5.0000000e-01   6.8027711e+01   5.6666667e-01   2.5280194e+01   6.0000000e-01   2.2699580e+01   6.0000000e-01
   7.1146961e+01   5.3333333e-01   6.8028015e+01   6.0000000e-01   2.5303251e+01   6.3333333e-01   2.2764540e+01   6.6666667e-01
   7.1148195e+01   5.6666667e-01   6.8030957e+01   6.3333333e-01   2.5307366e+01   6.6666667e-01   2.2793165e+01   7.0000000e-01
   7.1194229e+01   6.3333333e-01   6.8070423e+01   6.6666667e-01   2.5314164e+01   7.0000000e-01   2.2848634e+01   7.3333333e-01
   7.1216139e+01   6.6666667e-01   6.8077700e+01   7.3333333e-01   2.5341186e+01   7.6666667e-01   2.3026541e+01   7.6666667e-01
   7.1219747e+01   7.3333333e-01   6.8086529e+01   7.6666667e-01   2.5342667e+01   8.0000000e-01   2.3077124e+01   8.0000000e-01
   7.1242347e+01   8.0000000e-01   6.8098715e+01   8.0000000e-01   2.5358614e+01   8.3333333e-01   2.3279949e+01   8.3333333e-01
   7.1255321e+01   8.6666667e-01   6.8106185e+01   8.6666667e-01   2.5380094e+01   8.6666667e-01   2.3735707e+01   8.6666667e-01
   7.1264488e+01   9.3333333e-01   6.8114693e+01   9.3333333e-01   2.5401094e+01   9.0000000e-01   2.3795417e+01   9.0000000e-01
   7.1308707e+01   9.6666667e-01   6.8122924e+01   9.6666667e-01   2.5421034e+01   9.6666667e-01   2.3825615e+01   9.3333333e-01
   7.1321067e+01   1.0000000e+00   6.8155693e+01   1.0000000e+00   2.5716935e+01   1.0000000e+00   2.3848013e+01   1.0000000e+00


==> data/kappa_beta_data.dat <==
  -6.0000000e+01   8.6322104e+01   8.2017236e+01   7.7387427e+00   5.7785562e+00
  -5.5000000e+01   8.6317057e+01   8.2016293e+01   7.7274272e+00   5.7775345e+00
  -5.0000000e+01   8.6298584e+01   8.2014430e+01   7.5086028e+00   5.7795589e+00
  -4.5000000e+01   8.6236560e+01   8.2007952e+01   7.2209475e+00   5.7697994e+00
  -4.0000000e+01   8.6057268e+01   8.1988813e+01   7.0378935e+00   5.9893585e+00
  -3.5000000e+01   8.5578280e+01   8.1928025e+01   6.7399293e+00   7.2993066e+00
  -3.0000000e+01   8.4519252e+01   8.1738535e+01   6.5239690e+00   1.0632773e+01
  -2.5000000e+01   8.2694918e+01   8.1145705e+01   6.1742366e+00   1.6353985e+01
  -2.0000000e+01   7.9926333e+01   7.9364037e+01   6.6318588e+00   2.3823876e+01
  -1.5000000e+01   7.4611759e+01   7.4460003e+01   1.9672843e+01   2.7084127e+01
  -1.0000000e+01   6.3259090e+01   6.3249627e+01   2.3843865e+01   2.4233492e+01
  -5.0000000e+00   4.4280030e+01   4.4283028e+01   1.9003821e+01   1.8905437e+01
   0.0000000e+00   2.2947584e+01   2.2945920e+01   1.5362629e+01   1.5276464e+01


==> data/kappa_beta_pfd_data.dat <==
  -4.0000000e+01   8.3788115e+01   7.9768196e+01   7.5828284e+00   5.5310447e+00   8.3502740e+01   7.9740860e+01   6.8981196e+00   5.7691912e+00   7.7401657e+01   7.7147271e+01   6.9402221e+00   2.3671590e+01
  -3.5000000e+01   8.3303398e+01   7.9768196e+01   7.5828269e+00   5.5310447e+00   8.3022937e+01   7.9740860e+01   6.8967140e+00   5.7691912e+00   7.6902386e+01   7.7147271e+01   6.9365011e+00   2.3671590e+01
  -3.0000000e+01   8.1827452e+01   7.9768196e+01   7.5617415e+00   5.5310447e+00   8.1561083e+01   7.9740860e+01   6.8885640e+00   5.7691912e+00   7.5371567e+01   7.7147271e+01   6.9205734e+00   2.3671590e+01
  -2.5000000e+01   7.7649197e+01   7.9768196e+01   7.5210314e+00   5.5310447e+00   7.7313524e+01   7.9740860e+01   6.8936755e+00   5.7691912e+00   7.0948945e+01   7.7147271e+01   6.8895054e+00   2.3671590e+01
  -2.0000000e+01   6.7365972e+01   7.9768196e+01   7.4540627e+00   5.5310447e+00   6.7042495e+01   7.9740860e+01   6.8656697e+00   5.7691912e+00   6.0366170e+01   7.7147271e+01   6.7740713e+00   2.3671590e+01
  -1.5000000e+01   4.9634564e+01   7.9768196e+01   7.4316971e+00   5.5310447e+00   4.9233927e+01   7.9740860e+01   6.7680301e+00   5.7691912e+00   4.2345048e+01   7.7147271e+01   6.4481571e+00   2.3671590e+01
  -1.0000000e+01   3.0229993e+01   7.9768196e+01   7.1844542e+00   5.5310447e+00   2.9771524e+01   7.9740860e+01   6.4958428e+00   5.7691912e+00   2.3466639e+01   7.7147271e+01   5.7255562e+00   2.3671590e+01
  -5.0000000e+00   1.5717357e+01   7.9768196e+01   6.6444827e+00   5.5310447e+00   1.5254835e+01   7.9740860e+01   5.9115622e+00   5.7691912e+00   1.0861864e+01   7.7147271e+01   4.5047071e+00   2.3671590e+01
   0.0000000e+00   7.3516902e+00   7.9768196e+01   5.1276112e+00   5.5310447e+00   6.9596590e+00   7.9740860e+01   4.5205815e+00   5.7691912e+00   4.4880091e+00   7.7147271e+01   2.9448511e+00   2.3671590e+01


==> data/mimo-me_cmp_see_eval_dist.dat <==
   5.0000000e-01   8.4274592e-03   8.3065088e-03
   2.0000000e+00   2.2925607e-01   2.0290117e-01
   3.5000000e+00   7.7111753e-01   7.2289572e-01
   5.0000000e+00   1.2370302e+00   1.2045139e+00
   6.5000000e+00   1.6103301e+00   1.5804167e+00
   8.0000000e+00   1.9708580e+00   1.8808679e+00
   9.5000000e+00   2.6144674e+00   2.1500941e+00


==> data/mimo-me_cmp_see_eval_inits.dat <==
  -4.0000000e+01   4.4245007e+00   4.4242050e+00   4.4230248e+00   4.3955853e+00   2.8740154e+00
  -3.0000000e+01   3.2263427e+01   3.2260192e+01   3.2141217e+01   3.0835070e+01   2.3272711e+01
  -2.0000000e+01   8.5511033e+01   8.5496681e+01   8.4825425e+01   6.0158958e+01   6.8496241e+01
  -1.0000000e+01   8.6998932e+01   8.6986806e+01   8.5515309e+01   5.9873104e+01   6.7879929e+01
   0.0000000e+00   8.7493047e+01   8.7484368e+01   8.5971534e+01   5.9184877e+01   6.7973168e+01
   1.0000000e+01   8.9368225e+01   8.9361019e+01   8.7735863e+01   6.1629683e+01   7.0748560e+01


==> data/mimo-me_cmp_see_eval_noise.dat <==
  -3.0000000e+01   2.0979962e+02   1.5299144e+02
  -2.5000000e+01   1.4605094e+02   1.2822834e+02
  -2.0000000e+01   8.3713541e+01   7.8881233e+01
  -1.5000000e+01   4.9512963e+01   4.9106191e+01
  -1.0000000e+01   2.7739877e+01   2.7659933e+01
  -5.0000000e+00   1.2922694e+01   1.2923247e+01
   0.0000000e+00   5.6934713e+00   5.6933513e+00


==> data/nvar_data.dat <==
  -5.0000000e+01   2.1930429e+02   1.6620594e+02   1.0876402e+01   3.4319930e+01
  -4.5000000e+01   1.4150788e+02   1.2267699e+02   8.8858528e+00   1.2299123e+01
  -4.0000000e+01   8.6038899e+01   8.1483725e+01   7.0337567e+00   6.0381149e+00
  -3.5000000e+01   4.8832899e+01   4.8398175e+01   5.3181972e+00   5.3377581e+00
  -3.0000000e+01   2.5812984e+01   2.5792328e+01   3.8625195e+00   4.6513321e+00
  -2.5000000e+01   1.2322396e+01   1.2321986e+01   2.5047238e+00   3.5830702e+00
  -2.0000000e+01   5.2770407e+00   5.2770443e+00   1.4448190e+00   2.3456489e+00
  -1.5000000e+01   2.0463152e+00   2.0463158e+00   7.3062552e-01   1.2951165e+00
  -1.0000000e+01   7.3570513e-01   7.3570456e-01   3.2323735e-01   6.0815008e-01


==> data/nvar_pfd_data.dat <==
  -4.0000000e+01   2.2816637e+02   1.7925221e+02   1.1123216e+01   3.5408017e+01   9.0506391e+01   8.7049215e+01   7.4490161e+00   6.6005289e+00   2.7499958e+01   2.7545391e+01   4.0351984e+00   5.0382622e+00
  -3.5000000e+01   2.2658067e+02   1.7925221e+02   1.1146464e+01   3.5408017e+01   8.9980485e+01   8.7049215e+01   7.4495834e+00   6.6005289e+00   2.7380131e+01   2.7545391e+01   4.0351277e+00   5.0382622e+00
  -3.0000000e+01   2.2169324e+02   1.7925221e+02   1.1137060e+01   3.5408017e+01   8.8368887e+01   8.7049215e+01   7.4465579e+00   6.6005289e+00   2.7010564e+01   2.7545391e+01   4.0334068e+00   5.0382622e+00
  -2.5000000e+01   2.0784038e+02   1.7925221e+02   1.1095824e+01   3.5408017e+01   8.3729161e+01   8.7049215e+01   7.4368720e+00   6.6005289e+00   2.5934113e+01   2.7545391e+01   4.0289982e+00   5.0382622e+00
  -2.0000000e+01   1.7480770e+02   1.7925221e+02   1.1056025e+01   3.5408017e+01   7.2444295e+01   8.7049215e+01   7.4139258e+00   6.6005289e+00   2.3214675e+01   2.7545391e+01   4.0153291e+00   5.0382622e+00
  -1.5000000e+01   1.2040603e+02   1.7925221e+02   1.0882953e+01   3.5408017e+01   5.2992193e+01   8.7049215e+01   7.2731064e+00   6.6005289e+00   1.8110866e+01   2.7545391e+01   3.9760288e+00   5.0382622e+00
  -1.0000000e+01   6.5353212e+01   1.7925221e+02   1.0519262e+01   3.5408017e+01   3.1743658e+01   8.7049215e+01   6.9740095e+00   6.6005289e+00   1.1910069e+01   2.7545391e+01   3.8443020e+00   5.0382622e+00
  -5.0000000e+00   2.9643143e+01   1.7925221e+02   9.3000564e+00   3.5408017e+01   1.6181896e+01   8.7049215e+01   6.2674796e+00   6.6005289e+00   6.7915420e+00   2.7545391e+01   3.4891070e+00   5.0382622e+00
   0.0000000e+00   1.1927218e+01   1.7925221e+02   6.8828129e+00   3.5408017e+01   7.3615005e+00   8.7049215e+01   4.7879874e+00   6.6005289e+00   3.5054864e+00   2.7545391e+01   2.6904506e+00   5.0382622e+00


==> data/pmax_data.dat <==
  -5.0000000e+01   4.8166630e-01   4.7520989e-01   4.8178146e-01   4.7545259e-01
  -4.5000000e+01   1.5093133e+00   1.5082822e+00   1.5118984e+00   1.5087603e+00
  -4.0000000e+01   4.6138369e+00   4.6160154e+00   4.6068439e+00   4.6156234e+00
  -3.5000000e+01   1.3177917e+01   1.3080528e+01   1.3086726e+01   1.3081152e+01
  -3.0000000e+01   3.2186859e+01   3.1644291e+01   3.1700578e+01   3.1643033e+01
  -2.5000000e+01   6.0861300e+01   5.9439713e+01   5.7851407e+01   5.9438622e+01
  -2.0000000e+01   8.4095991e+01   8.0886159e+01   7.3555257e+01   8.0878669e+01
  -1.5000000e+01   8.6385493e+01   8.2231906e+01   6.1028306e+01   7.0556089e+01
  -1.0000000e+01   8.6381926e+01   8.2233915e+01   3.5270657e+01   3.9217730e+01
  -5.0000000e+00   8.6383980e+01   8.2232557e+01   1.6589596e+01   1.6066115e+01
   0.0000000e+00   8.6385426e+01   8.2232849e+01   6.9768572e+00   6.0655392e+00
   5.0000000e+00   8.6370726e+01   8.2226542e+01   2.7657683e+00   4.1031327e+00
   1.0000000e+01   8.6296759e+01   8.2186649e+01   1.0977656e+00   4.0924008e+00


==> data/pos_data.dat <==
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e+01   2.1875962e-01   2.2108287e-01   1.0175544e-01   1.1962054e-01
   1.5000000e+01   4.1664943e-01   4.1351148e-01   1.9658870e-01   2.3959935e-01
   2.0000000e+01   6.1591576e-01   6.0126875e-01   3.0197882e-01   3.5479334e-01
   2.5000000e+01   8.0854478e-01   7.8523826e-01   4.1708060e-01   4.6696655e-01
   3.0000000e+01   9.9290088e-01   9.6909340e-01   5.3459909e-01   5.7355745e-01
   3.5000000e+01   1.2211444e+00   1.1931002e+00   6.3273977e-01   6.8951457e-01
   4.0000000e+01   1.4425015e+00   1.4033458e+00   7.4681314e-01   7.9811475e-01
   4.5000000e+01   1.6318957e+00   1.6071717e+00   8.4525688e-01   9.0037518e-01
   5.0000000e+01   1.8338357e+00   1.7985769e+00   9.2699668e-01   9.9443792e-01
   5.5000000e+01   2.0194922e+00   1.9820735e+00   9.7161718e-01   1.0816009e+00
   6.0000000e+01   2.1810218e+00   2.1470399e+00   1.0313893e+00   1.1579424e+00
   6.5000000e+01   2.3459056e+00   2.2999330e+00   1.1110923e+00   1.2292316e+00
   7.0000000e+01   2.4930401e+00   2.4425021e+00   1.1771050e+00   1.2964733e+00
   7.5000000e+01   2.6417697e+00   2.5719903e+00   1.2849901e+00   1.3594209e+00
   8.0000000e+01   2.8031329e+00   2.6902848e+00   1.4218337e+00   1.4190560e+00
   8.5000000e+01   2.9928946e+00   2.7989489e+00   1.6043154e+00   1.4757480e+00
   9.0000000e+01   3.2389849e+00   2.8988198e+00   1.8050589e+00   1.5285721e+00
   9.5000000e+01   3.5812948e+00   2.9907349e+00   2.0799469e+00   1.5781579e+00


==> data/sfp1.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-04   1.4411889e-04
   2.0000000e-04   2.8793712e-04
   3.0000000e-04   4.3145555e-04
   4.0000000e-04   5.7467504e-04
   5.0000000e-04   7.1759646e-04
   6.0000000e-04   8.6022065e-04
   7.0000000e-04   1.0025485e-03
   8.0000000e-04   1.1445807e-03
   9.0000000e-04   1.2863183e-03
   1.0000000e-03   1.4277620e-03
   1.1000000e-03   1.5689128e-03
   1.2000000e-03   1.7097713e-03
   1.3000000e-03   1.8503385e-03
   1.4000000e-03   1.9906151e-03
   1.5000000e-03   2.1306021e-03
   1.6000000e-03   2.2703002e-03
   1.7000000e-03   2.4097102e-03
   1.8000000e-03   2.5488330e-03
   1.9000000e-03   2.6876693e-03
   2.0000000e-03   2.8262201e-03
   2.1000000e-03   2.9644860e-03
   2.2000000e-03   3.1024678e-03
   2.3000000e-03   3.2401665e-03
   2.4000000e-03   3.3775828e-03
   2.5000000e-03   3.5147174e-03
   2.6000000e-03   3.6515712e-03
   2.7000000e-03   3.7881449e-03
   2.8000000e-03   3.9244394e-03
   2.9000000e-03   4.0604554e-03
   3.0000000e-03   4.1961936e-03
   3.1000000e-03   4.3316550e-03
   3.2000000e-03   4.4668402e-03
   3.3000000e-03   4.6017501e-03
   3.4000000e-03   4.7363853e-03
   3.5000000e-03   4.8707466e-03
   3.6000000e-03   5.0048349e-03
   3.7000000e-03   5.1386509e-03
   3.8000000e-03   5.2721953e-03
   3.9000000e-03   5.4054688e-03
   4.0000000e-03   5.5384723e-03
   4.1000000e-03   5.6712065e-03
   4.2000000e-03   5.8036721e-03
   4.3000000e-03   5.9358699e-03
   4.4000000e-03   6.0678006e-03
   4.5000000e-03   6.1994650e-03
   4.6000000e-03   6.3308637e-03
   4.7000000e-03   6.4619975e-03
   4.8000000e-03   6.5928672e-03
   4.9000000e-03   6.7234735e-03
   5.0000000e-03   6.8538170e-03
   5.1000000e-03   6.9838986e-03
   5.2000000e-03   7.1137189e-03
   5.3000000e-03   7.2432786e-03
   5.4000000e-03   7.3725786e-03
   5.5000000e-03   7.5016194e-03
   5.6000000e-03   7.6304017e-03
   5.7000000e-03   7.7589264e-03
   5.8000000e-03   7.8871941e-03
   5.9000000e-03   8.0152054e-03
   6.0000000e-03   8.1429612e-03
   6.1000000e-03   8.2704620e-03
   6.2000000e-03   8.3977087e-03
   6.3000000e-03   8.5247017e-03
   6.4000000e-03   8.6514420e-03
   6.5000000e-03   8.7779301e-03
   6.6000000e-03   8.9041667e-03
   6.7000000e-03   9.0301526e-03
   6.8000000e-03   9.1558883e-03
   6.9000000e-03   9.2813746e-03
   7.0000000e-03   9.4066122e-03
   7.1000000e-03   9.5316016e-03
   7.2000000e-03   9.6563437e-03
   7.3000000e-03   9.7808389e-03
   7.4000000e-03   9.9050881e-03
   7.5000000e-03   1.0029092e-02
   7.6000000e-03   1.0152851e-02
   7.7000000e-03   1.0276366e-02
   7.8000000e-03   1.0399637e-02
   7.9000000e-03   1.0522666e-02
   8.0000000e-03   1.0645452e-02
   8.1000000e-03   1.0767997e-02
   8.2000000e-03   1.0890301e-02
   8.3000000e-03   1.1012365e-02
   8.4000000e-03   1.1134190e-02
   8.5000000e-03   1.1255775e-02
   8.6000000e-03   1.1377122e-02
   8.7000000e-03   1.1498231e-02
   8.8000000e-03   1.1619104e-02
   8.9000000e-03   1.1739740e-02
   9.0000000e-03   1.1860140e-02
   9.1000000e-03   1.1980305e-02
   9.2000000e-03   1.2100236e-02
   9.3000000e-03   1.2219932e-02
   9.4000000e-03   1.2339396e-02
   9.5000000e-03   1.2458626e-02
   9.6000000e-03   1.2577625e-02
   9.7000000e-03   1.2696392e-02
   9.8000000e-03   1.2814928e-02
   9.9000000e-03   1.2933234e-02
   1.0000000e-02   1.3051311e-02
   1.0100000e-02   1.3169158e-02
   1.0200000e-02   1.3286777e-02
   1.0300000e-02   1.3404169e-02
   1.0400000e-02   1.3521333e-02
   1.0500000e-02   1.3638270e-02
   1.0600000e-02   1.3754981e-02
   1.0700000e-02   1.3871467e-02
   1.0800000e-02   1.3987728e-02
   1.0900000e-02   1.4103765e-02
   1.1000000e-02   1.4219578e-02
   1.1100000e-02   1.4335168e-02
   1.1200000e-02   1.4450536e-02
   1.1300000e-02   1.4565682e-02
   1.1400000e-02   1.4680606e-02
   1.1500000e-02   1.4795309e-02
   1.1600000e-02   1.4909793e-02
   1.1700000e-02   1.5024056e-02
   1.1800000e-02   1.5138101e-02
   1.1900000e-02   1.5251927e-02
   1.2000000e-02   1.5365535e-02
   1.2100000e-02   1.5478926e-02
   1.2200000e-02   1.5592100e-02
   1.2300000e-02   1.5705058e-02
   1.2400000e-02   1.5817800e-02
   1.2500000e-02   1.5930327e-02
   1.2600000e-02   1.6042639e-02
   1.2700000e-02   1.6154738e-02
   1.2800000e-02   1.6266623e-02
   1.2900000e-02   1.6378295e-02
   1.3000000e-02   1.6489754e-02
   1.3100000e-02   1.6601002e-02
   1.3200000e-02   1.6712039e-02
   1.3300000e-02   1.6822864e-02
   1.3400000e-02   1.6933480e-02
   1.3500000e-02   1.7043886e-02
   1.3600000e-02   1.7154083e-02
   1.3700000e-02   1.7264071e-02
   1.3800000e-02   1.7373851e-02
   1.3900000e-02   1.7483423e-02
   1.4000000e-02   1.7592789e-02
   1.4100000e-02   1.7701948e-02
   1.4200000e-02   1.7810901e-02
   1.4300000e-02   1.7919649e-02
   1.4400000e-02   1.8028191e-02
   1.4500000e-02   1.8136530e-02
   1.4600000e-02   1.8244664e-02
   1.4700000e-02   1.8352595e-02
   1.4800000e-02   1.8460324e-02
   1.4900000e-02   1.8567850e-02
   1.5000000e-02   1.8675174e-02
   1.5100000e-02   1.8782297e-02
   1.5200000e-02   1.8889219e-02
   1.5300000e-02   1.8995940e-02
   1.5400000e-02   1.9102462e-02
   1.5500000e-02   1.9208785e-02
   1.5600000e-02   1.9314909e-02
   1.5700000e-02   1.9420834e-02
   1.5800000e-02   1.9526562e-02
   1.5900000e-02   1.9632093e-02
   1.6000000e-02   1.9737426e-02
   1.6100000e-02   1.9842564e-02
   1.6200000e-02   1.9947505e-02
   1.6300000e-02   2.0052252e-02
   1.6400000e-02   2.0156803e-02
   1.6500000e-02   2.0261160e-02
   1.6600000e-02   2.0365323e-02
   1.6700000e-02   2.0469293e-02
   1.6800000e-02   2.0573070e-02
   1.6900000e-02   2.0676654e-02
   1.7000000e-02   2.0780047e-02
   1.7100000e-02   2.0883248e-02
   1.7200000e-02   2.0986258e-02
   1.7300000e-02   2.1089078e-02
   1.7400000e-02   2.1191707e-02
   1.7500000e-02   2.1294147e-02
   1.7600000e-02   2.1396398e-02
   1.7700000e-02   2.1498460e-02
   1.7800000e-02   2.1600334e-02
   1.7900000e-02   2.1702021e-02
   1.8000000e-02   2.1803520e-02
   1.8100000e-02   2.1904832e-02
   1.8200000e-02   2.2005958e-02
   1.8300000e-02   2.2106898e-02
   1.8400000e-02   2.2207653e-02
   1.8500000e-02   2.2308223e-02
   1.8600000e-02   2.2408608e-02
   1.8700000e-02   2.2508809e-02
   1.8800000e-02   2.2608827e-02
   1.8900000e-02   2.2708661e-02
   1.9000000e-02   2.2808313e-02
   1.9100000e-02   2.2907783e-02
   1.9200000e-02   2.3007070e-02
   1.9300000e-02   2.3106177e-02
   1.9400000e-02   2.3205102e-02
   1.9500000e-02   2.3303847e-02
   1.9600000e-02   2.3402412e-02
   1.9700000e-02   2.3500798e-02
   1.9800000e-02   2.3599004e-02
   1.9900000e-02   2.3697031e-02
   2.0000000e-02   2.3794881e-02
   2.0100000e-02   2.3892552e-02
   2.0200000e-02   2.3990046e-02
   2.0300000e-02   2.4087363e-02
   2.0400000e-02   2.4184503e-02
   2.0500000e-02   2.4281467e-02
   2.0600000e-02   2.4378256e-02
   2.0700000e-02   2.4474869e-02
   2.0800000e-02   2.4571307e-02
   2.0900000e-02   2.4667571e-02
   2.1000000e-02   2.4763661e-02
   2.1100000e-02   2.4859577e-02
   2.1200000e-02   2.4955320e-02
   2.1300000e-02   2.5050891e-02
   2.1400000e-02   2.5146289e-02
   2.1500000e-02   2.5241515e-02
   2.1600000e-02   2.5336569e-02
   2.1700000e-02   2.5431453e-02
   2.1800000e-02   2.5526165e-02
   2.1900000e-02   2.5620708e-02
   2.2000000e-02   2.5715080e-02
   2.2100000e-02   2.5809283e-02
   2.2200000e-02   2.5903317e-02
   2.2300000e-02   2.5997182e-02
   2.2400000e-02   2.6090879e-02
   2.2500000e-02   2.6184408e-02
   2.2600000e-02   2.6277770e-02
   2.2700000e-02   2.6370965e-02
   2.2800000e-02   2.6463992e-02
   2.2900000e-02   2.6556854e-02
   2.3000000e-02   2.6649550e-02
   2.3100000e-02   2.6742080e-02
   2.3200000e-02   2.6834445e-02
   2.3300000e-02   2.6926645e-02
   2.3400000e-02   2.7018682e-02
   2.3500000e-02   2.7110554e-02
   2.3600000e-02   2.7202262e-02
   2.3700000e-02   2.7293808e-02
   2.3800000e-02   2.7385190e-02
   2.3900000e-02   2.7476411e-02
   2.4000000e-02   2.7567469e-02
   2.4100000e-02   2.7658366e-02
   2.4200000e-02   2.7749101e-02
   2.4300000e-02   2.7839676e-02
   2.4400000e-02   2.7930090e-02
   2.4500000e-02   2.8020344e-02
   2.4600000e-02   2.8110438e-02
   2.4700000e-02   2.8200373e-02
   2.4800000e-02   2.8290148e-02
   2.4900000e-02   2.8379766e-02
   2.5000000e-02   2.8469225e-02
   2.5100000e-02   2.8558526e-02
   2.5200000e-02   2.8647670e-02
   2.5300000e-02   2.8736656e-02
   2.5400000e-02   2.8825486e-02
   2.5500000e-02   2.8914159e-02
   2.5600000e-02   2.9002676e-02
   2.5700000e-02   2.9091038e-02
   2.5800000e-02   2.9179244e-02
   2.5900000e-02   2.9267296e-02
   2.6000000e-02   2.9355192e-02
   2.6100000e-02   2.9442935e-02
   2.6200000e-02   2.9530523e-02
   2.6300000e-02   2.9617959e-02
   2.6400000e-02   2.9705241e-02
   2.6500000e-02   2.9792370e-02
   2.6600000e-02   2.9879346e-02
   2.6700000e-02   2.9966171e-02
   2.6800000e-02   3.0052844e-02
   2.6900000e-02   3.0139365e-02
   2.7000000e-02   3.0225735e-02
   2.7100000e-02   3.0311955e-02
   2.7200000e-02   3.0398024e-02
   2.7300000e-02   3.0483944e-02
   2.7400000e-02   3.0569713e-02
   2.7500000e-02   3.0655333e-02
   2.7600000e-02   3.0740805e-02
   2.7700000e-02   3.0826127e-02
   2.7800000e-02   3.0911302e-02
   2.7900000e-02   3.0996328e-02
   2.8000000e-02   3.1081207e-02
   2.8100000e-02   3.1165938e-02
   2.8200000e-02   3.1250523e-02
   2.8300000e-02   3.1334961e-02
   2.8400000e-02   3.1419252e-02
   2.8500000e-02   3.1503398e-02
   2.8600000e-02   3.1587398e-02
   2.8700000e-02   3.1671253e-02
   2.8800000e-02   3.1754963e-02
   2.8900000e-02   3.1838528e-02
   2.9000000e-02   3.1921949e-02
   2.9100000e-02   3.2005226e-02
   2.9200000e-02   3.2088359e-02
   2.9300000e-02   3.2171349e-02
   2.9400000e-02   3.2254196e-02
   2.9500000e-02   3.2336901e-02
   2.9600000e-02   3.2419463e-02
   2.9700000e-02   3.2501883e-02
   2.9800000e-02   3.2584161e-02
   2.9900000e-02   3.2666298e-02
   3.0000000e-02   3.2748294e-02
   3.0100000e-02   3.2830149e-02
   3.0200000e-02   3.2911864e-02
   3.0300000e-02   3.2993438e-02
   3.0400000e-02   3.3074873e-02
   3.0500000e-02   3.3156168e-02
   3.0600000e-02   3.3237325e-02
   3.0700000e-02   3.3318342e-02
   3.0800000e-02   3.3399221e-02
   3.0900000e-02   3.3479961e-02
   3.1000000e-02   3.3560564e-02
   3.1100000e-02   3.3641029e-02
   3.1200000e-02   3.3721357e-02
   3.1300000e-02   3.3801547e-02
   3.1400000e-02   3.3881601e-02
   3.1500000e-02   3.3961519e-02
   3.1600000e-02   3.4041300e-02
   3.1700000e-02   3.4120946e-02
   3.1800000e-02   3.4200457e-02
   3.1900000e-02   3.4279832e-02
   3.2000000e-02   3.4359072e-02
   3.2100000e-02   3.4438178e-02
   3.2200000e-02   3.4517149e-02
   3.2300000e-02   3.4595986e-02
   3.2400000e-02   3.4674690e-02
   3.2500000e-02   3.4753261e-02
   3.2600000e-02   3.4831698e-02
   3.2700000e-02   3.4910002e-02
   3.2800000e-02   3.4988174e-02
   3.2900000e-02   3.5066214e-02
   3.3000000e-02   3.5144122e-02
   3.3100000e-02   3.5221898e-02
   3.3200000e-02   3.5299543e-02
   3.3300000e-02   3.5377057e-02
   3.3400000e-02   3.5454440e-02
   3.3500000e-02   3.5531693e-02
   3.3600000e-02   3.5608816e-02
   3.3700000e-02   3.5685808e-02
   3.3800000e-02   3.5762671e-02
   3.3900000e-02   3.5839405e-02
   3.4000000e-02   3.5916009e-02
   3.4100000e-02   3.5992485e-02
   3.4200000e-02   3.6068833e-02
   3.4300000e-02   3.6145052e-02
   3.4400000e-02   3.6221143e-02
   3.4500000e-02   3.6297107e-02
   3.4600000e-02   3.6372943e-02
   3.4700000e-02   3.6448653e-02
   3.4800000e-02   3.6524235e-02
   3.4900000e-02   3.6599691e-02
   3.5000000e-02   3.6675021e-02
   3.5100000e-02   3.6750224e-02
   3.5200000e-02   3.6825302e-02
   3.5300000e-02   3.6900255e-02
   3.5400000e-02   3.6975082e-02
   3.5500000e-02   3.7049785e-02
   3.5600000e-02   3.7124363e-02
   3.5700000e-02   3.7198817e-02
   3.5800000e-02   3.7273146e-02
   3.5900000e-02   3.7347352e-02
   3.6000000e-02   3.7421434e-02
   3.6100000e-02   3.7495393e-02
   3.6200000e-02   3.7569229e-02
   3.6300000e-02   3.7642943e-02
   3.6400000e-02   3.7716533e-02
   3.6500000e-02   3.7790002e-02
   3.6600000e-02   3.7863349e-02
   3.6700000e-02   3.7936574e-02
   3.6800000e-02   3.8009677e-02
   3.6900000e-02   3.8082660e-02
   3.7000000e-02   3.8155521e-02
   3.7100000e-02   3.8228262e-02
   3.7200000e-02   3.8300882e-02
   3.7300000e-02   3.8373383e-02
   3.7400000e-02   3.8445763e-02
   3.7500000e-02   3.8518024e-02
   3.7600000e-02   3.8590166e-02
   3.7700000e-02   3.8662189e-02
   3.7800000e-02   3.8734092e-02
   3.7900000e-02   3.8805877e-02
   3.8000000e-02   3.8877544e-02
   3.8100000e-02   3.8949093e-02
   3.8200000e-02   3.9020524e-02
   3.8300000e-02   3.9091837e-02
   3.8400000e-02   3.9163033e-02
   3.8500000e-02   3.9234112e-02
   3.8600000e-02   3.9305074e-02
   3.8700000e-02   3.9375920e-02
   3.8800000e-02   3.9446649e-02
   3.8900000e-02   3.9517262e-02
   3.9000000e-02   3.9587759e-02
   3.9100000e-02   3.9658141e-02
   3.9200000e-02   3.9728408e-02
   3.9300000e-02   3.9798559e-02
   3.9400000e-02   3.9868595e-02
   3.9500000e-02   3.9938517e-02
   3.9600000e-02   4.0008325e-02
   3.9700000e-02   4.0078018e-02
   3.9800000e-02   4.0147597e-02
   3.9900000e-02   4.0217063e-02
   4.0000000e-02   4.0286416e-02
   4.0100000e-02   4.0355655e-02
   4.0200000e-02   4.0424781e-02
   4.0300000e-02   4.0493795e-02
   4.0400000e-02   4.0562696e-02
   4.0500000e-02   4.0631485e-02
   4.0600000e-02   4.0700162e-02
   4.0700000e-02   4.0768727e-02
   4.0800000e-02   4.0837181e-02
   4.0900000e-02   4.0905523e-02
   4.1000000e-02   4.0973754e-02
   4.1100000e-02   4.1041875e-02
   4.1200000e-02   4.1109885e-02
   4.1300000e-02   4.1177785e-02
   4.1400000e-02   4.1245574e-02
   4.1500000e-02   4.1313254e-02
   4.1600000e-02   4.1380824e-02
   4.1700000e-02   4.1448284e-02
   4.1800000e-02   4.1515636e-02
   4.1900000e-02   4.1582878e-02
   4.2000000e-02   4.1650012e-02
   4.2100000e-02   4.1717037e-02
   4.2200000e-02   4.1783954e-02
   4.2300000e-02   4.1850762e-02
   4.2400000e-02   4.1917463e-02
   4.2500000e-02   4.1984056e-02
   4.2600000e-02   4.2050542e-02
   4.2700000e-02   4.2116921e-02
   4.2800000e-02   4.2183193e-02
   4.2900000e-02   4.2249358e-02
   4.3000000e-02   4.2315416e-02
   4.3100000e-02   4.2381368e-02
   4.3200000e-02   4.2447214e-02
   4.3300000e-02   4.2512954e-02
   4.3400000e-02   4.2578589e-02
   4.3500000e-02   4.2644118e-02
   4.3600000e-02   4.2709542e-02
   4.3700000e-02   4.2774861e-02
   4.3800000e-02   4.2840075e-02
   4.3900000e-02   4.2905185e-02
   4.4000000e-02   4.2970190e-02
   4.4100000e-02   4.3035091e-02
   4.4200000e-02   4.3099889e-02
   4.4300000e-02   4.3164582e-02
   4.4400000e-02   4.3229172e-02
   4.4500000e-02   4.3293659e-02
   4.4600000e-02   4.3358043e-02
   4.4700000e-02   4.3422324e-02
   4.4800000e-02   4.3486502e-02
   4.4900000e-02   4.3550578e-02
   4.5000000e-02   4.3614552e-02
   4.5100000e-02   4.3678423e-02
   4.5200000e-02   4.3742193e-02
   4.5300000e-02   4.3805861e-02
   4.5400000e-02   4.3869428e-02
   4.5500000e-02   4.3932893e-02
   4.5600000e-02   4.3996258e-02
   4.5700000e-02   4.4059522e-02
   4.5800000e-02   4.4122685e-02
   4.5900000e-02   4.4185748e-02
   4.6000000e-02   4.4248711e-02
   4.6100000e-02   4.4311574e-02
   4.6200000e-02   4.4374337e-02
   4.6300000e-02   4.4437000e-02
   4.6400000e-02   4.4499564e-02
   4.6500000e-02   4.4562029e-02
   4.6600000e-02   4.4624395e-02
   4.6700000e-02   4.4686662e-02
   4.6800000e-02   4.4748831e-02
   4.6900000e-02   4.4810901e-02
   4.7000000e-02   4.4872874e-02
   4.7100000e-02   4.4934748e-02
   4.7200000e-02   4.4996524e-02
   4.7300000e-02   4.5058203e-02
   4.7400000e-02   4.5119785e-02
   4.7500000e-02   4.5181269e-02
   4.7600000e-02   4.5242657e-02
   4.7700000e-02   4.5303947e-02
   4.7800000e-02   4.5365141e-02
   4.7900000e-02   4.5426239e-02
   4.8000000e-02   4.5487240e-02
   4.8100000e-02   4.5548146e-02
   4.8200000e-02   4.5608955e-02
   4.8300000e-02   4.5669669e-02
   4.8400000e-02   4.5730288e-02
   4.8500000e-02   4.5790811e-02
   4.8600000e-02   4.5851239e-02
   4.8700000e-02   4.5911573e-02
   4.8800000e-02   4.5971812e-02
   4.8900000e-02   4.6031956e-02
   4.9000000e-02   4.6092006e-02
   4.9100000e-02   4.6151962e-02
   4.9200000e-02   4.6211824e-02
   4.9300000e-02   4.6271592e-02
   4.9400000e-02   4.6331266e-02
   4.9500000e-02   4.6390848e-02
   4.9600000e-02   4.6450336e-02
   4.9700000e-02   4.6509731e-02
   4.9800000e-02   4.6569033e-02
   4.9900000e-02   4.6628243e-02
   5.0000000e-02   4.6687360e-02
   5.0100000e-02   4.6746385e-02
   5.0200000e-02   4.6805318e-02
   5.0300000e-02   4.6864159e-02
   5.0400000e-02   4.6922908e-02
   5.0500000e-02   4.6981566e-02
   5.0600000e-02   4.7040132e-02
   5.0700000e-02   4.7098607e-02
   5.0800000e-02   4.7156992e-02
   5.0900000e-02   4.7215285e-02
   5.1000000e-02   4.7273488e-02
   5.1100000e-02   4.7331600e-02
   5.1200000e-02   4.7389622e-02
   5.1300000e-02   4.7447554e-02
   5.1400000e-02   4.7505396e-02
   5.1500000e-02   4.7563148e-02
   5.1600000e-02   4.7620811e-02
   5.1700000e-02   4.7678384e-02
   5.1800000e-02   4.7735869e-02
   5.1900000e-02   4.7793264e-02
   5.2000000e-02   4.7850570e-02
   5.2100000e-02   4.7907787e-02
   5.2200000e-02   4.7964916e-02
   5.2300000e-02   4.8021957e-02
   5.2400000e-02   4.8078909e-02
   5.2500000e-02   4.8135774e-02
   5.2600000e-02   4.8192550e-02
   5.2700000e-02   4.8249239e-02
   5.2800000e-02   4.8305841e-02
   5.2900000e-02   4.8362355e-02
   5.3000000e-02   4.8418782e-02
   5.3100000e-02   4.8475122e-02
   5.3200000e-02   4.8531375e-02
   5.3300000e-02   4.8587541e-02
   5.3400000e-02   4.8643621e-02
   5.3500000e-02   4.8699615e-02
   5.3600000e-02   4.8755523e-02
   5.3700000e-02   4.8811344e-02
   5.3800000e-02   4.8867080e-02
   5.3900000e-02   4.8922730e-02
   5.4000000e-02   4.8978295e-02
   5.4100000e-02   4.9033774e-02
   5.4200000e-02   4.9089168e-02
   5.4300000e-02   4.9144478e-02
   5.4400000e-02   4.9199702e-02
   5.4500000e-02   4.9254842e-02
   5.4600000e-02   4.9309897e-02
   5.4700000e-02   4.9364868e-02
   5.4800000e-02   4.9419755e-02
   5.4900000e-02   4.9474557e-02
   5.5000000e-02   4.9529276e-02
   5.5100000e-02   4.9583911e-02
   5.5200000e-02   4.9638463e-02
   5.5300000e-02   4.9692931e-02
   5.5400000e-02   4.9747316e-02
   5.5500000e-02   4.9801619e-02
   5.5600000e-02   4.9855838e-02
   5.5700000e-02   4.9909974e-02
   5.5800000e-02   4.9964028e-02
   5.5900000e-02   5.0018000e-02
   5.6000000e-02   5.0071889e-02
   5.6100000e-02   5.0125696e-02
   5.6200000e-02   5.0179421e-02
   5.6300000e-02   5.0233064e-02
   5.6400000e-02   5.0286626e-02
   5.6500000e-02   5.0340106e-02
   5.6600000e-02   5.0393505e-02
   5.6700000e-02   5.0446823e-02
   5.6800000e-02   5.0500060e-02
   5.6900000e-02   5.0553216e-02
   5.7000000e-02   5.0606291e-02
   5.7100000e-02   5.0659286e-02
   5.7200000e-02   5.0712200e-02
   5.7300000e-02   5.0765034e-02
   5.7400000e-02   5.0817788e-02
   5.7500000e-02   5.0870462e-02
   5.7600000e-02   5.0923057e-02
   5.7700000e-02   5.0975571e-02
   5.7800000e-02   5.1028006e-02
   5.7900000e-02   5.1080362e-02
   5.8000000e-02   5.1132639e-02
   5.8100000e-02   5.1184836e-02
   5.8200000e-02   5.1236955e-02
   5.8300000e-02   5.1288995e-02
   5.8400000e-02   5.1340956e-02
   5.8500000e-02   5.1392839e-02
   5.8600000e-02   5.1444644e-02
   5.8700000e-02   5.1496370e-02
   5.8800000e-02   5.1548019e-02
   5.8900000e-02   5.1599589e-02
   5.9000000e-02   5.1651082e-02
   5.9100000e-02   5.1702498e-02
   5.9200000e-02   5.1753836e-02
   5.9300000e-02   5.1805096e-02
   5.9400000e-02   5.1856280e-02
   5.9500000e-02   5.1907386e-02
   5.9600000e-02   5.1958416e-02
   5.9700000e-02   5.2009369e-02
   5.9800000e-02   5.2060246e-02
   5.9900000e-02   5.2111046e-02
   6.0000000e-02   5.2161770e-02
   6.0100000e-02   5.2212417e-02
   6.0200000e-02   5.2262989e-02
   6.0300000e-02   5.2313485e-02
   6.0400000e-02   5.2363905e-02
   6.0500000e-02   5.2414250e-02
   6.0600000e-02   5.2464519e-02
   6.0700000e-02   5.2514713e-02
   6.0800000e-02   5.2564831e-02
   6.0900000e-02   5.2614875e-02
   6.1000000e-02   5.2664844e-02
   6.1100000e-02   5.2714738e-02
   6.1200000e-02   5.2764558e-02
   6.1300000e-02   5.2814303e-02
   6.1400000e-02   5.2863974e-02
   6.1500000e-02   5.2913571e-02
   6.1600000e-02   5.2963094e-02
   6.1700000e-02   5.3012542e-02
   6.1800000e-02   5.3061918e-02
   6.1900000e-02   5.3111219e-02
   6.2000000e-02   5.3160447e-02
   6.2100000e-02   5.3209602e-02
   6.2200000e-02   5.3258683e-02
   6.2300000e-02   5.3307691e-02
   6.2400000e-02   5.3356627e-02
   6.2500000e-02   5.3405489e-02
   6.2600000e-02   5.3454279e-02
   6.2700000e-02   5.3502997e-02
   6.2800000e-02   5.3551642e-02
   6.2900000e-02   5.3600214e-02
   6.3000000e-02   5.3648715e-02
   6.3100000e-02   5.3697143e-02
   6.3200000e-02   5.3745500e-02
   6.3300000e-02   5.3793785e-02
   6.3400000e-02   5.3841998e-02
   6.3500000e-02   5.3890140e-02
   6.3600000e-02   5.3938211e-02
   6.3700000e-02   5.3986210e-02
   6.3800000e-02   5.4034138e-02
   6.3900000e-02   5.4081995e-02
   6.4000000e-02   5.4129782e-02
   6.4100000e-02   5.4177497e-02
   6.4200000e-02   5.4225142e-02
   6.4300000e-02   5.4272717e-02
   6.4400000e-02   5.4320221e-02
   6.4500000e-02   5.4367656e-02
   6.4600000e-02   5.4415020e-02
   6.4700000e-02   5.4462314e-02
   6.4800000e-02   5.4509538e-02
   6.4900000e-02   5.4556693e-02
   6.5000000e-02   5.4603778e-02
   6.5100000e-02   5.4650794e-02
   6.5200000e-02   5.4697740e-02
   6.5300000e-02   5.4744617e-02
   6.5400000e-02   5.4791426e-02
   6.5500000e-02   5.4838165e-02
   6.5600000e-02   5.4884835e-02
   6.5700000e-02   5.4931437e-02
   6.5800000e-02   5.4977971e-02
   6.5900000e-02   5.5024435e-02
   6.6000000e-02   5.5070832e-02
   6.6100000e-02   5.5117160e-02
   6.6200000e-02   5.5163421e-02
   6.6300000e-02   5.5209613e-02
   6.6400000e-02   5.5255737e-02
   6.6500000e-02   5.5301794e-02
   6.6600000e-02   5.5347784e-02
   6.6700000e-02   5.5393706e-02
   6.6800000e-02   5.5439560e-02
   6.6900000e-02   5.5485347e-02
   6.7000000e-02   5.5531068e-02
   6.7100000e-02   5.5576721e-02
   6.7200000e-02   5.5622307e-02
   6.7300000e-02   5.5667827e-02
   6.7400000e-02   5.5713280e-02
   6.7500000e-02   5.5758667e-02
   6.7600000e-02   5.5803987e-02
   6.7700000e-02   5.5849241e-02
   6.7800000e-02   5.5894429e-02
   6.7900000e-02   5.5939551e-02
   6.8000000e-02   5.5984607e-02
   6.8100000e-02   5.6029597e-02
   6.8200000e-02   5.6074522e-02
   6.8300000e-02   5.6119381e-02
   6.8400000e-02   5.6164175e-02
   6.8500000e-02   5.6208903e-02
   6.8600000e-02   5.6253566e-02
   6.8700000e-02   5.6298164e-02
   6.8800000e-02   5.6342698e-02
   6.8900000e-02   5.6387166e-02
   6.9000000e-02   5.6431569e-02
   6.9100000e-02   5.6475908e-02
   6.9200000e-02   5.6520183e-02
   6.9300000e-02   5.6564393e-02
   6.9400000e-02   5.6608539e-02
   6.9500000e-02   5.6652621e-02
   6.9600000e-02   5.6696638e-02
   6.9700000e-02   5.6740592e-02
   6.9800000e-02   5.6784482e-02
   6.9900000e-02   5.6828308e-02
   7.0000000e-02   5.6872071e-02
   7.0100000e-02   5.6915770e-02
   7.0200000e-02   5.6959406e-02
   7.0300000e-02   5.7002978e-02
   7.0400000e-02   5.7046488e-02
   7.0500000e-02   5.7089934e-02
   7.0600000e-02   5.7133317e-02
   7.0700000e-02   5.7176638e-02
   7.0800000e-02   5.7219896e-02
   7.0900000e-02   5.7263091e-02
   7.1000000e-02   5.7306224e-02
   7.1100000e-02   5.7349295e-02
   7.1200000e-02   5.7392303e-02
   7.1300000e-02   5.7435249e-02
   7.1400000e-02   5.7478133e-02
   7.1500000e-02   5.7520956e-02
   7.1600000e-02   5.7563716e-02
   7.1700000e-02   5.7606415e-02
   7.1800000e-02   5.7649052e-02
   7.1900000e-02   5.7691627e-02
   7.2000000e-02   5.7734142e-02
   7.2100000e-02   5.7776594e-02
   7.2200000e-02   5.7818986e-02
   7.2300000e-02   5.7861317e-02
   7.2400000e-02   5.7903587e-02
   7.2500000e-02   5.7945795e-02
   7.2600000e-02   5.7987944e-02
   7.2700000e-02   5.8030031e-02
   7.2800000e-02   5.8072058e-02
   7.2900000e-02   5.8114025e-02
   7.3000000e-02   5.8155931e-02
   7.3100000e-02   5.8197777e-02
   7.3200000e-02   5.8239563e-02
   7.3300000e-02   5.8281289e-02
   7.3400000e-02   5.8322954e-02
   7.3500000e-02   5.8364561e-02
   7.3600000e-02   5.8406107e-02
   7.3700000e-02   5.8447594e-02
   7.3800000e-02   5.8489021e-02
   7.3900000e-02   5.8530389e-02
   7.4000000e-02   5.8571698e-02
   7.4100000e-02   5.8612948e-02
   7.4200000e-02   5.8654138e-02
   7.4300000e-02   5.8695270e-02
   7.4400000e-02   5.8736342e-02
   7.4500000e-02   5.8777356e-02
   7.4600000e-02   5.8818311e-02
   7.4700000e-02   5.8859208e-02
   7.4800000e-02   5.8900046e-02
   7.4900000e-02   5.8940826e-02
   7.5000000e-02   5.8981547e-02
   7.5100000e-02   5.9022211e-02
   7.5200000e-02   5.9062816e-02
   7.5300000e-02   5.9103363e-02
   7.5400000e-02   5.9143853e-02
   7.5500000e-02   5.9184284e-02
   7.5600000e-02   5.9224658e-02
   7.5700000e-02   5.9264975e-02
   7.5800000e-02   5.9305234e-02
   7.5900000e-02   5.9345435e-02
   7.6000000e-02   5.9385580e-02
   7.6100000e-02   5.9425667e-02
   7.6200000e-02   5.9465697e-02
   7.6300000e-02   5.9505670e-02
   7.6400000e-02   5.9545586e-02
   7.6500000e-02   5.9585446e-02
   7.6600000e-02   5.9625248e-02
   7.6700000e-02   5.9664994e-02
   7.6800000e-02   5.9704684e-02
   7.6900000e-02   5.9744317e-02
   7.7000000e-02   5.9783894e-02
   7.7100000e-02   5.9823415e-02
   7.7200000e-02   5.9862880e-02
   7.7300000e-02   5.9902288e-02
   7.7400000e-02   5.9941641e-02
   7.7500000e-02   5.9980938e-02
   7.7600000e-02   6.0020179e-02
   7.7700000e-02   6.0059365e-02
   7.7800000e-02   6.0098495e-02
   7.7900000e-02   6.0137569e-02
   7.8000000e-02   6.0176588e-02
   7.8100000e-02   6.0215552e-02
   7.8200000e-02   6.0254461e-02
   7.8300000e-02   6.0293315e-02
   7.8400000e-02   6.0332114e-02
   7.8500000e-02   6.0370857e-02
   7.8600000e-02   6.0409546e-02
   7.8700000e-02   6.0448181e-02
   7.8800000e-02   6.0486761e-02
   7.8900000e-02   6.0525286e-02
   7.9000000e-02   6.0563757e-02
   7.9100000e-02   6.0602173e-02
   7.9200000e-02   6.0640535e-02
   7.9300000e-02   6.0678844e-02
   7.9400000e-02   6.0717098e-02
   7.9500000e-02   6.0755298e-02
   7.9600000e-02   6.0793444e-02
   7.9700000e-02   6.0831536e-02
   7.9800000e-02   6.0869575e-02
   7.9900000e-02   6.0907560e-02
   8.0000000e-02   6.0945492e-02
   8.0100000e-02   6.0983370e-02
   8.0200000e-02   6.1021195e-02
   8.0300000e-02   6.1058967e-02
   8.0400000e-02   6.1096685e-02
   8.0500000e-02   6.1134351e-02
   8.0600000e-02   6.1171963e-02
   8.0700000e-02   6.1209523e-02
   8.0800000e-02   6.1247030e-02
   8.0900000e-02   6.1284484e-02
   8.1000000e-02   6.1321885e-02
   8.1100000e-02   6.1359234e-02
   8.1200000e-02   6.1396531e-02
   8.1300000e-02   6.1433775e-02
   8.1400000e-02   6.1470967e-02
   8.1500000e-02   6.1508106e-02
   8.1600000e-02   6.1545194e-02
   8.1700000e-02   6.1582229e-02
   8.1800000e-02   6.1619213e-02
   8.1900000e-02   6.1656145e-02
   8.2000000e-02   6.1693025e-02
   8.2100000e-02   6.1729853e-02
   8.2200000e-02   6.1766630e-02
   8.2300000e-02   6.1803356e-02
   8.2400000e-02   6.1840030e-02
   8.2500000e-02   6.1876652e-02
   8.2600000e-02   6.1913224e-02
   8.2700000e-02   6.1949744e-02
   8.2800000e-02   6.1986213e-02
   8.2900000e-02   6.2022631e-02
   8.3000000e-02   6.2058999e-02
   8.3100000e-02   6.2095315e-02
   8.3200000e-02   6.2131581e-02
   8.3300000e-02   6.2167796e-02
   8.3400000e-02   6.2203960e-02
   8.3500000e-02   6.2240075e-02
   8.3600000e-02   6.2276138e-02
   8.3700000e-02   6.2312152e-02
   8.3800000e-02   6.2348115e-02
   8.3900000e-02   6.2384028e-02
   8.4000000e-02   6.2419891e-02
   8.4100000e-02   6.2455704e-02
   8.4200000e-02   6.2491467e-02
   8.4300000e-02   6.2527180e-02
   8.4400000e-02   6.2562844e-02
   8.4500000e-02   6.2598458e-02
   8.4600000e-02   6.2634022e-02
   8.4700000e-02   6.2669537e-02
   8.4800000e-02   6.2705002e-02
   8.4900000e-02   6.2740418e-02
   8.5000000e-02   6.2775785e-02
   8.5100000e-02   6.2811103e-02
   8.5200000e-02   6.2846371e-02
   8.5300000e-02   6.2881591e-02
   8.5400000e-02   6.2916762e-02
   8.5500000e-02   6.2951884e-02
   8.5600000e-02   6.2986957e-02
   8.5700000e-02   6.3021981e-02
   8.5800000e-02   6.3056957e-02
   8.5900000e-02   6.3091884e-02
   8.6000000e-02   6.3126763e-02
   8.6100000e-02   6.3161594e-02
   8.6200000e-02   6.3196376e-02
   8.6300000e-02   6.3231110e-02
   8.6400000e-02   6.3265796e-02
   8.6500000e-02   6.3300433e-02
   8.6600000e-02   6.3335023e-02
   8.6700000e-02   6.3369565e-02
   8.6800000e-02   6.3404059e-02
   8.6900000e-02   6.3438506e-02
   8.7000000e-02   6.3472904e-02
   8.7100000e-02   6.3507256e-02
   8.7200000e-02   6.3541559e-02
   8.7300000e-02   6.3575816e-02
   8.7400000e-02   6.3610024e-02
   8.7500000e-02   6.3644186e-02
   8.7600000e-02   6.3678300e-02
   8.7700000e-02   6.3712368e-02
   8.7800000e-02   6.3746388e-02
   8.7900000e-02   6.3780361e-02
   8.8000000e-02   6.3814288e-02
   8.8100000e-02   6.3848167e-02
   8.8200000e-02   6.3882000e-02
   8.8300000e-02   6.3915786e-02
   8.8400000e-02   6.3949526e-02
   8.8500000e-02   6.3983219e-02
   8.8600000e-02   6.4016865e-02
   8.8700000e-02   6.4050465e-02
   8.8800000e-02   6.4084019e-02
   8.8900000e-02   6.4117527e-02
   8.9000000e-02   6.4150989e-02
   8.9100000e-02   6.4184404e-02
   8.9200000e-02   6.4217774e-02
   8.9300000e-02   6.4251097e-02
   8.9400000e-02   6.4284375e-02
   8.9500000e-02   6.4317607e-02
   8.9600000e-02   6.4350793e-02
   8.9700000e-02   6.4383934e-02
   8.9800000e-02   6.4417029e-02
   8.9900000e-02   6.4450079e-02
   9.0000000e-02   6.4483083e-02
   9.0100000e-02   6.4516042e-02
   9.0200000e-02   6.4548956e-02
   9.0300000e-02   6.4581824e-02
   9.0400000e-02   6.4614648e-02
   9.0500000e-02   6.4647426e-02
   9.0600000e-02   6.4680159e-02
   9.0700000e-02   6.4712848e-02
   9.0800000e-02   6.4745491e-02
   9.0900000e-02   6.4778090e-02
   9.1000000e-02   6.4810644e-02
   9.1100000e-02   6.4843154e-02
   9.1200000e-02   6.4875619e-02
   9.1300000e-02   6.4908039e-02
   9.1400000e-02   6.4940415e-02
   9.1500000e-02   6.4972747e-02
   9.1600000e-02   6.5005035e-02
   9.1700000e-02   6.5037278e-02
   9.1800000e-02   6.5069477e-02
   9.1900000e-02   6.5101633e-02
   9.2000000e-02   6.5133744e-02
   9.2100000e-02   6.5165811e-02
   9.2200000e-02   6.5197835e-02
   9.2300000e-02   6.5229814e-02
   9.2400000e-02   6.5261750e-02
   9.2500000e-02   6.5293643e-02
   9.2600000e-02   6.5325491e-02
   9.2700000e-02   6.5357297e-02
   9.2800000e-02   6.5389059e-02
   9.2900000e-02   6.5420777e-02
   9.3000000e-02   6.5452452e-02
   9.3100000e-02   6.5484085e-02
   9.3200000e-02   6.5515673e-02
   9.3300000e-02   6.5547219e-02
   9.3400000e-02   6.5578722e-02
   9.3500000e-02   6.5610182e-02
   9.3600000e-02   6.5641599e-02
   9.3700000e-02   6.5672973e-02
   9.3800000e-02   6.5704304e-02
   9.3900000e-02   6.5735593e-02
   9.4000000e-02   6.5766839e-02
   9.4100000e-02   6.5798043e-02
   9.4200000e-02   6.5829204e-02
   9.4300000e-02   6.5860323e-02
   9.4400000e-02   6.5891399e-02
   9.4500000e-02   6.5922433e-02
   9.4600000e-02   6.5953425e-02
   9.4700000e-02   6.5984375e-02
   9.4800000e-02   6.6015282e-02
   9.4900000e-02   6.6046148e-02
   9.5000000e-02   6.6076972e-02
   9.5100000e-02   6.6107754e-02
   9.5200000e-02   6.6138494e-02
   9.5300000e-02   6.6169192e-02
   9.5400000e-02   6.6199848e-02
   9.5500000e-02   6.6230463e-02
   9.5600000e-02   6.6261037e-02
   9.5700000e-02   6.6291569e-02
   9.5800000e-02   6.6322059e-02
   9.5900000e-02   6.6352508e-02
   9.6000000e-02   6.6382916e-02
   9.6100000e-02   6.6413283e-02
   9.6200000e-02   6.6443608e-02
   9.6300000e-02   6.6473893e-02
   9.6400000e-02   6.6504136e-02
   9.6500000e-02   6.6534339e-02
   9.6600000e-02   6.6564500e-02
   9.6700000e-02   6.6594621e-02
   9.6800000e-02   6.6624700e-02
   9.6900000e-02   6.6654740e-02
   9.7000000e-02   6.6684738e-02
   9.7100000e-02   6.6714696e-02
   9.7200000e-02   6.6744613e-02
   9.7300000e-02   6.6774490e-02
   9.7400000e-02   6.6804327e-02
   9.7500000e-02   6.6834123e-02
   9.7600000e-02   6.6863879e-02
   9.7700000e-02   6.6893594e-02
   9.7800000e-02   6.6923270e-02
   9.7900000e-02   6.6952905e-02
   9.8000000e-02   6.6982500e-02
   9.8100000e-02   6.7012056e-02
   9.8200000e-02   6.7041571e-02
   9.8300000e-02   6.7071047e-02
   9.8400000e-02   6.7100483e-02
   9.8500000e-02   6.7129879e-02
   9.8600000e-02   6.7159235e-02
   9.8700000e-02   6.7188552e-02
   9.8800000e-02   6.7217830e-02
   9.8900000e-02   6.7247068e-02
   9.9000000e-02   6.7276266e-02
   9.9100000e-02   6.7305425e-02
   9.9200000e-02   6.7334545e-02
   9.9300000e-02   6.7363626e-02
   9.9400000e-02   6.7392667e-02
   9.9500000e-02   6.7421669e-02
   9.9600000e-02   6.7450633e-02
   9.9700000e-02   6.7479557e-02
   9.9800000e-02   6.7508442e-02
   9.9900000e-02   6.7537289e-02
   1.0000000e-01   6.7566096e-02
   1.0010000e-01   6.7594865e-02
   1.0020000e-01   6.7623595e-02
   1.0030000e-01   6.7652287e-02
   1.0040000e-01   6.7680940e-02
   1.0050000e-01   6.7709554e-02
   1.0060000e-01   6.7738130e-02
   1.0070000e-01   6.7766668e-02
   1.0080000e-01   6.7795167e-02
   1.0090000e-01   6.7823628e-02
   1.0100000e-01   6.7852051e-02
   1.0110000e-01   6.7880435e-02
   1.0120000e-01   6.7908782e-02
   1.0130000e-01   6.7937090e-02
   1.0140000e-01   6.7965361e-02
   1.0150000e-01   6.7993593e-02
   1.0160000e-01   6.8021788e-02
   1.0170000e-01   6.8049944e-02
   1.0180000e-01   6.8078063e-02
   1.0190000e-01   6.8106145e-02
   1.0200000e-01   6.8134188e-02
   1.0210000e-01   6.8162195e-02
   1.0220000e-01   6.8190163e-02
   1.0230000e-01   6.8218094e-02
   1.0240000e-01   6.8245988e-02
   1.0250000e-01   6.8273844e-02
   1.0260000e-01   6.8301663e-02
   1.0270000e-01   6.8329445e-02
   1.0280000e-01   6.8357190e-02
   1.0290000e-01   6.8384897e-02
   1.0300000e-01   6.8412567e-02
   1.0310000e-01   6.8440201e-02
   1.0320000e-01   6.8467797e-02
   1.0330000e-01   6.8495356e-02
   1.0340000e-01   6.8522879e-02
   1.0350000e-01   6.8550365e-02
   1.0360000e-01   6.8577814e-02
   1.0370000e-01   6.8605226e-02
   1.0380000e-01   6.8632602e-02
   1.0390000e-01   6.8659941e-02
   1.0400000e-01   6.8687244e-02
   1.0410000e-01   6.8714510e-02
   1.0420000e-01   6.8741740e-02
   1.0430000e-01   6.8768933e-02
   1.0440000e-01   6.8796090e-02
   1.0450000e-01   6.8823211e-02
   1.0460000e-01   6.8850296e-02
   1.0470000e-01   6.8877344e-02
   1.0480000e-01   6.8904357e-02
   1.0490000e-01   6.8931333e-02
   1.0500000e-01   6.8958273e-02
   1.0510000e-01   6.8985178e-02
   1.0520000e-01   6.9012046e-02
   1.0530000e-01   6.9038879e-02
   1.0540000e-01   6.9065676e-02
   1.0550000e-01   6.9092438e-02
   1.0560000e-01   6.9119163e-02
   1.0570000e-01   6.9145853e-02
   1.0580000e-01   6.9172508e-02
   1.0590000e-01   6.9199127e-02
   1.0600000e-01   6.9225710e-02
   1.0610000e-01   6.9252259e-02
   1.0620000e-01   6.9278772e-02
   1.0630000e-01   6.9305249e-02
   1.0640000e-01   6.9331691e-02
   1.0650000e-01   6.9358099e-02
   1.0660000e-01   6.9384471e-02
   1.0670000e-01   6.9410808e-02
   1.0680000e-01   6.9437110e-02
   1.0690000e-01   6.9463377e-02
   1.0700000e-01   6.9489609e-02
   1.0710000e-01   6.9515806e-02
   1.0720000e-01   6.9541968e-02
   1.0730000e-01   6.9568096e-02
   1.0740000e-01   6.9594189e-02
   1.0750000e-01   6.9620247e-02
   1.0760000e-01   6.9646271e-02
   1.0770000e-01   6.9672260e-02
   1.0780000e-01   6.9698214e-02
   1.0790000e-01   6.9724134e-02
   1.0800000e-01   6.9750020e-02
   1.0810000e-01   6.9775872e-02
   1.0820000e-01   6.9801689e-02
   1.0830000e-01   6.9827471e-02
   1.0840000e-01   6.9853220e-02
   1.0850000e-01   6.9878935e-02
   1.0860000e-01   6.9904615e-02
   1.0870000e-01   6.9930261e-02
   1.0880000e-01   6.9955874e-02
   1.0890000e-01   6.9981452e-02
   1.0900000e-01   7.0006997e-02
   1.0910000e-01   7.0032507e-02
   1.0920000e-01   7.0057984e-02
   1.0930000e-01   7.0083427e-02
   1.0940000e-01   7.0108837e-02
   1.0950000e-01   7.0134212e-02
   1.0960000e-01   7.0159555e-02
   1.0970000e-01   7.0184863e-02
   1.0980000e-01   7.0210138e-02
   1.0990000e-01   7.0235380e-02
   1.1000000e-01   7.0260588e-02
   1.1010000e-01   7.0285763e-02
   1.1020000e-01   7.0310905e-02
   1.1030000e-01   7.0336013e-02
   1.1040000e-01   7.0361088e-02
   1.1050000e-01   7.0386130e-02
   1.1060000e-01   7.0411139e-02
   1.1070000e-01   7.0436115e-02
   1.1080000e-01   7.0461058e-02
   1.1090000e-01   7.0485968e-02
   1.1100000e-01   7.0510845e-02
   1.1110000e-01   7.0535689e-02
   1.1120000e-01   7.0560500e-02
   1.1130000e-01   7.0585279e-02
   1.1140000e-01   7.0610024e-02
   1.1150000e-01   7.0634737e-02
   1.1160000e-01   7.0659418e-02
   1.1170000e-01   7.0684066e-02
   1.1180000e-01   7.0708681e-02
   1.1190000e-01   7.0733264e-02
   1.1200000e-01   7.0757814e-02
   1.1210000e-01   7.0782333e-02
   1.1220000e-01   7.0806818e-02
   1.1230000e-01   7.0831272e-02
   1.1240000e-01   7.0855693e-02
   1.1250000e-01   7.0880082e-02
   1.1260000e-01   7.0904439e-02
   1.1270000e-01   7.0928763e-02
   1.1280000e-01   7.0953056e-02
   1.1290000e-01   7.0977317e-02
   1.1300000e-01   7.1001545e-02
   1.1310000e-01   7.1025742e-02
   1.1320000e-01   7.1049907e-02
   1.1330000e-01   7.1074040e-02
   1.1340000e-01   7.1098141e-02
   1.1350000e-01   7.1122211e-02
   1.1360000e-01   7.1146249e-02
   1.1370000e-01   7.1170255e-02
   1.1380000e-01   7.1194230e-02
   1.1390000e-01   7.1218173e-02
   1.1400000e-01   7.1242084e-02
   1.1410000e-01   7.1265964e-02
   1.1420000e-01   7.1289813e-02
   1.1430000e-01   7.1313630e-02
   1.1440000e-01   7.1337416e-02
   1.1450000e-01   7.1361171e-02
   1.1460000e-01   7.1384894e-02
   1.1470000e-01   7.1408587e-02
   1.1480000e-01   7.1432248e-02
   1.1490000e-01   7.1455878e-02
   1.1500000e-01   7.1479477e-02
   1.1510000e-01   7.1503045e-02
   1.1520000e-01   7.1526582e-02
   1.1530000e-01   7.1550088e-02
   1.1540000e-01   7.1573563e-02
   1.1550000e-01   7.1597007e-02
   1.1560000e-01   7.1620421e-02
   1.1570000e-01   7.1643804e-02
   1.1580000e-01   7.1667156e-02
   1.1590000e-01   7.1690478e-02
   1.1600000e-01   7.1713768e-02
   1.1610000e-01   7.1737029e-02
   1.1620000e-01   7.1760259e-02
   1.1630000e-01   7.1783458e-02
   1.1640000e-01   7.1806627e-02
   1.1650000e-01   7.1829765e-02
   1.1660000e-01   7.1852873e-02
   1.1670000e-01   7.1875951e-02
   1.1680000e-01   7.1898999e-02
   1.1690000e-01   7.1922016e-02
   1.1700000e-01   7.1945003e-02
   1.1710000e-01   7.1967960e-02
   1.1720000e-01   7.1990887e-02
   1.1730000e-01   7.2013784e-02
   1.1740000e-01   7.2036651e-02
   1.1750000e-01   7.2059488e-02
   1.1760000e-01   7.2082295e-02
   1.1770000e-01   7.2105072e-02
   1.1780000e-01   7.2127820e-02
   1.1790000e-01   7.2150537e-02
   1.1800000e-01   7.2173225e-02
   1.1810000e-01   7.2195883e-02
   1.1820000e-01   7.2218511e-02
   1.1830000e-01   7.2241110e-02
   1.1840000e-01   7.2263680e-02
   1.1850000e-01   7.2286219e-02
   1.1860000e-01   7.2308729e-02
   1.1870000e-01   7.2331210e-02
   1.1880000e-01   7.2353661e-02
   1.1890000e-01   7.2376083e-02
   1.1900000e-01   7.2398476e-02
   1.1910000e-01   7.2420839e-02
   1.1920000e-01   7.2443174e-02
   1.1930000e-01   7.2465478e-02
   1.1940000e-01   7.2487754e-02
   1.1950000e-01   7.2510001e-02
   1.1960000e-01   7.2532218e-02
   1.1970000e-01   7.2554407e-02
   1.1980000e-01   7.2576566e-02
   1.1990000e-01   7.2598697e-02
   1.2000000e-01   7.2620799e-02
   1.2010000e-01   7.2642871e-02
   1.2020000e-01   7.2664915e-02
   1.2030000e-01   7.2686930e-02
   1.2040000e-01   7.2708917e-02
   1.2050000e-01   7.2730875e-02
   1.2060000e-01   7.2752804e-02
   1.2070000e-01   7.2774704e-02
   1.2080000e-01   7.2796576e-02
   1.2090000e-01   7.2818419e-02
   1.2100000e-01   7.2840234e-02
   1.2110000e-01   7.2862020e-02
   1.2120000e-01   7.2883778e-02
   1.2130000e-01   7.2905507e-02
   1.2140000e-01   7.2927208e-02
   1.2150000e-01   7.2948881e-02
   1.2160000e-01   7.2970526e-02
   1.2170000e-01   7.2992142e-02
   1.2180000e-01   7.3013730e-02
   1.2190000e-01   7.3035290e-02
   1.2200000e-01   7.3056822e-02
   1.2210000e-01   7.3078326e-02
   1.2220000e-01   7.3099801e-02
   1.2230000e-01   7.3121249e-02
   1.2240000e-01   7.3142669e-02
   1.2250000e-01   7.3164061e-02
   1.2260000e-01   7.3185425e-02
   1.2270000e-01   7.3206761e-02
   1.2280000e-01   7.3228069e-02
   1.2290000e-01   7.3249350e-02
   1.2300000e-01   7.3270603e-02
   1.2310000e-01   7.3291828e-02
   1.2320000e-01   7.3313026e-02
   1.2330000e-01   7.3334196e-02
   1.2340000e-01   7.3355338e-02
   1.2350000e-01   7.3376453e-02
   1.2360000e-01   7.3397540e-02
   1.2370000e-01   7.3418600e-02
   1.2380000e-01   7.3439633e-02
   1.2390000e-01   7.3460638e-02
   1.2400000e-01   7.3481616e-02
   1.2410000e-01   7.3502566e-02
   1.2420000e-01   7.3523490e-02
   1.2430000e-01   7.3544386e-02
   1.2440000e-01   7.3565254e-02
   1.2450000e-01   7.3586096e-02
   1.2460000e-01   7.3606911e-02
   1.2470000e-01   7.3627698e-02
   1.2480000e-01   7.3648459e-02
   1.2490000e-01   7.3669192e-02
   1.2500000e-01   7.3689899e-02
   1.2510000e-01   7.3710578e-02
   1.2520000e-01   7.3731231e-02
   1.2530000e-01   7.3751857e-02
   1.2540000e-01   7.3772456e-02
   1.2550000e-01   7.3793028e-02
   1.2560000e-01   7.3813574e-02
   1.2570000e-01   7.3834093e-02
   1.2580000e-01   7.3854585e-02
   1.2590000e-01   7.3875051e-02
   1.2600000e-01   7.3895490e-02
   1.2610000e-01   7.3915902e-02
   1.2620000e-01   7.3936288e-02
   1.2630000e-01   7.3956648e-02
   1.2640000e-01   7.3976981e-02
   1.2650000e-01   7.3997287e-02
   1.2660000e-01   7.4017568e-02
   1.2670000e-01   7.4037821e-02
   1.2680000e-01   7.4058049e-02
   1.2690000e-01   7.4078251e-02
   1.2700000e-01   7.4098426e-02
   1.2710000e-01   7.4118575e-02
   1.2720000e-01   7.4138697e-02
   1.2730000e-01   7.4158794e-02
   1.2740000e-01   7.4178865e-02
   1.2750000e-01   7.4198909e-02
   1.2760000e-01   7.4218928e-02
   1.2770000e-01   7.4238921e-02
   1.2780000e-01   7.4258887e-02
   1.2790000e-01   7.4278828e-02
   1.2800000e-01   7.4298743e-02
   1.2810000e-01   7.4318632e-02
   1.2820000e-01   7.4338495e-02
   1.2830000e-01   7.4358333e-02
   1.2840000e-01   7.4378145e-02
   1.2850000e-01   7.4397931e-02
   1.2860000e-01   7.4417691e-02
   1.2870000e-01   7.4437426e-02
   1.2880000e-01   7.4457135e-02
   1.2890000e-01   7.4476819e-02
   1.2900000e-01   7.4496477e-02
   1.2910000e-01   7.4516110e-02
   1.2920000e-01   7.4535717e-02
   1.2930000e-01   7.4555299e-02
   1.2940000e-01   7.4574856e-02
   1.2950000e-01   7.4594387e-02
   1.2960000e-01   7.4613893e-02
   1.2970000e-01   7.4633373e-02
   1.2980000e-01   7.4652828e-02
   1.2990000e-01   7.4672259e-02
   1.3000000e-01   7.4691664e-02
   1.3010000e-01   7.4711043e-02
   1.3020000e-01   7.4730398e-02
   1.3030000e-01   7.4749728e-02
   1.3040000e-01   7.4769033e-02
   1.3050000e-01   7.4788312e-02
   1.3060000e-01   7.4807567e-02
   1.3070000e-01   7.4826797e-02
   1.3080000e-01   7.4846002e-02
   1.3090000e-01   7.4865182e-02
   1.3100000e-01   7.4884337e-02
   1.3110000e-01   7.4903467e-02
   1.3120000e-01   7.4922573e-02
   1.3130000e-01   7.4941654e-02
   1.3140000e-01   7.4960710e-02
   1.3150000e-01   7.4979742e-02
   1.3160000e-01   7.4998749e-02
   1.3170000e-01   7.5017731e-02
   1.3180000e-01   7.5036689e-02
   1.3190000e-01   7.5055622e-02
   1.3200000e-01   7.5074531e-02
   1.3210000e-01   7.5093415e-02
   1.3220000e-01   7.5112275e-02
   1.3230000e-01   7.5131111e-02
   1.3240000e-01   7.5149922e-02
   1.3250000e-01   7.5168708e-02
   1.3260000e-01   7.5187471e-02
   1.3270000e-01   7.5206209e-02
   1.3280000e-01   7.5224923e-02
   1.3290000e-01   7.5243613e-02
   1.3300000e-01   7.5262279e-02
   1.3310000e-01   7.5280920e-02
   1.3320000e-01   7.5299538e-02
   1.3330000e-01   7.5318131e-02
   1.3340000e-01   7.5336701e-02
   1.3350000e-01   7.5355246e-02
   1.3360000e-01   7.5373767e-02
   1.3370000e-01   7.5392265e-02
   1.3380000e-01   7.5410738e-02
   1.3390000e-01   7.5429188e-02
   1.3400000e-01   7.5447614e-02
   1.3410000e-01   7.5466016e-02
   1.3420000e-01   7.5484394e-02
   1.3430000e-01   7.5502748e-02
   1.3440000e-01   7.5521079e-02
   1.3450000e-01   7.5539386e-02
   1.3460000e-01   7.5557670e-02
   1.3470000e-01   7.5575930e-02
   1.3480000e-01   7.5594166e-02
   1.3490000e-01   7.5612379e-02
   1.3500000e-01   7.5630568e-02
   1.3510000e-01   7.5648733e-02
   1.3520000e-01   7.5666876e-02
   1.3530000e-01   7.5684994e-02
   1.3540000e-01   7.5703090e-02
   1.3550000e-01   7.5721162e-02
   1.3560000e-01   7.5739211e-02
   1.3570000e-01   7.5757236e-02
   1.3580000e-01   7.5775238e-02
   1.3590000e-01   7.5793217e-02
   1.3600000e-01   7.5811173e-02
   1.3610000e-01   7.5829105e-02
   1.3620000e-01   7.5847014e-02
   1.3630000e-01   7.5864901e-02
   1.3640000e-01   7.5882764e-02
   1.3650000e-01   7.5900604e-02
   1.3660000e-01   7.5918421e-02
   1.3670000e-01   7.5936215e-02
   1.3680000e-01   7.5953986e-02
   1.3690000e-01   7.5971734e-02
   1.3700000e-01   7.5989460e-02
   1.3710000e-01   7.6007162e-02
   1.3720000e-01   7.6024842e-02
   1.3730000e-01   7.6042498e-02
   1.3740000e-01   7.6060132e-02
   1.3750000e-01   7.6077743e-02
   1.3760000e-01   7.6095332e-02
   1.3770000e-01   7.6112898e-02
   1.3780000e-01   7.6130441e-02
   1.3790000e-01   7.6147961e-02
   1.3800000e-01   7.6165459e-02
   1.3810000e-01   7.6182935e-02
   1.3820000e-01   7.6200387e-02
   1.3830000e-01   7.6217818e-02
   1.3840000e-01   7.6235225e-02
   1.3850000e-01   7.6252611e-02
   1.3860000e-01   7.6269974e-02
   1.3870000e-01   7.6287314e-02
   1.3880000e-01   7.6304632e-02
   1.3890000e-01   7.6321928e-02
   1.3900000e-01   7.6339202e-02
   1.3910000e-01   7.6356453e-02
   1.3920000e-01   7.6373682e-02
   1.3930000e-01   7.6390889e-02
   1.3940000e-01   7.6408073e-02
   1.3950000e-01   7.6425236e-02
   1.3960000e-01   7.6442376e-02
   1.3970000e-01   7.6459494e-02
   1.3980000e-01   7.6476590e-02
   1.3990000e-01   7.6493665e-02
   1.4000000e-01   7.6510717e-02
   1.4010000e-01   7.6527747e-02
   1.4020000e-01   7.6544755e-02
   1.4030000e-01   7.6561741e-02
   1.4040000e-01   7.6578705e-02
   1.4050000e-01   7.6595648e-02
   1.4060000e-01   7.6612569e-02
   1.4070000e-01   7.6629467e-02
   1.4080000e-01   7.6646344e-02
   1.4090000e-01   7.6663200e-02
   1.4100000e-01   7.6680033e-02
   1.4110000e-01   7.6696845e-02
   1.4120000e-01   7.6713635e-02
   1.4130000e-01   7.6730404e-02
   1.4140000e-01   7.6747151e-02
   1.4150000e-01   7.6763876e-02
   1.4160000e-01   7.6780580e-02
   1.4170000e-01   7.6797262e-02
   1.4180000e-01   7.6813923e-02
   1.4190000e-01   7.6830562e-02
   1.4200000e-01   7.6847180e-02
   1.4210000e-01   7.6863777e-02
   1.4220000e-01   7.6880352e-02
   1.4230000e-01   7.6896905e-02
   1.4240000e-01   7.6913438e-02
   1.4250000e-01   7.6929949e-02
   1.4260000e-01   7.6946439e-02
   1.4270000e-01   7.6962907e-02
   1.4280000e-01   7.6979355e-02
   1.4290000e-01   7.6995781e-02
   1.4300000e-01   7.7012186e-02
   1.4310000e-01   7.7028570e-02
   1.4320000e-01   7.7044932e-02
   1.4330000e-01   7.7061274e-02
   1.4340000e-01   7.7077595e-02
   1.4350000e-01   7.7093894e-02
   1.4360000e-01   7.7110173e-02
   1.4370000e-01   7.7126430e-02
   1.4380000e-01   7.7142667e-02
   1.4390000e-01   7.7158883e-02
   1.4400000e-01   7.7175078e-02
   1.4410000e-01   7.7191252e-02
   1.4420000e-01   7.7207405e-02
   1.4430000e-01   7.7223537e-02
   1.4440000e-01   7.7239649e-02
   1.4450000e-01   7.7255740e-02
   1.4460000e-01   7.7271810e-02
   1.4470000e-01   7.7287859e-02
   1.4480000e-01   7.7303888e-02
   1.4490000e-01   7.7319896e-02
   1.4500000e-01   7.7335883e-02
   1.4510000e-01   7.7351850e-02
   1.4520000e-01   7.7367796e-02
   1.4530000e-01   7.7383722e-02
   1.4540000e-01   7.7399627e-02
   1.4550000e-01   7.7415512e-02
   1.4560000e-01   7.7431376e-02
   1.4570000e-01   7.7447220e-02
   1.4580000e-01   7.7463044e-02
   1.4590000e-01   7.7478847e-02
   1.4600000e-01   7.7494629e-02
   1.4610000e-01   7.7510392e-02
   1.4620000e-01   7.7526134e-02
   1.4630000e-01   7.7541855e-02
   1.4640000e-01   7.7557557e-02
   1.4650000e-01   7.7573238e-02
   1.4660000e-01   7.7588899e-02
   1.4670000e-01   7.7604540e-02
   1.4680000e-01   7.7620161e-02
   1.4690000e-01   7.7635762e-02
   1.4700000e-01   7.7651342e-02
   1.4710000e-01   7.7666903e-02
   1.4720000e-01   7.7682443e-02
   1.4730000e-01   7.7697964e-02
   1.4740000e-01   7.7713464e-02
   1.4750000e-01   7.7728944e-02
   1.4760000e-01   7.7744405e-02
   1.4770000e-01   7.7759846e-02
   1.4780000e-01   7.7775266e-02
   1.4790000e-01   7.7790667e-02
   1.4800000e-01   7.7806048e-02
   1.4810000e-01   7.7821409e-02
   1.4820000e-01   7.7836751e-02
   1.4830000e-01   7.7852072e-02
   1.4840000e-01   7.7867374e-02
   1.4850000e-01   7.7882656e-02
   1.4860000e-01   7.7897919e-02
   1.4870000e-01   7.7913162e-02
   1.4880000e-01   7.7928385e-02
   1.4890000e-01   7.7943589e-02
   1.4900000e-01   7.7958773e-02
   1.4910000e-01   7.7973937e-02
   1.4920000e-01   7.7989082e-02
   1.4930000e-01   7.8004207e-02
   1.4940000e-01   7.8019313e-02
   1.4950000e-01   7.8034400e-02
   1.4960000e-01   7.8049467e-02
   1.4970000e-01   7.8064514e-02
   1.4980000e-01   7.8079543e-02
   1.4990000e-01   7.8094551e-02
   1.5000000e-01   7.8109541e-02
   1.5010000e-01   7.8124511e-02
   1.5020000e-01   7.8139462e-02
   1.5030000e-01   7.8154394e-02
   1.5040000e-01   7.8169306e-02
   1.5050000e-01   7.8184199e-02
   1.5060000e-01   7.8199073e-02
   1.5070000e-01   7.8213928e-02
   1.5080000e-01   7.8228764e-02
   1.5090000e-01   7.8243580e-02
   1.5100000e-01   7.8258378e-02
   1.5110000e-01   7.8273156e-02
   1.5120000e-01   7.8287915e-02
   1.5130000e-01   7.8302656e-02
   1.5140000e-01   7.8317377e-02
   1.5150000e-01   7.8332079e-02
   1.5160000e-01   7.8346763e-02
   1.5170000e-01   7.8361427e-02
   1.5180000e-01   7.8376073e-02
   1.5190000e-01   7.8390699e-02
   1.5200000e-01   7.8405307e-02
   1.5210000e-01   7.8419896e-02
   1.5220000e-01   7.8434466e-02
   1.5230000e-01   7.8449018e-02
   1.5240000e-01   7.8463551e-02
   1.5250000e-01   7.8478064e-02
   1.5260000e-01   7.8492560e-02
   1.5270000e-01   7.8507036e-02
   1.5280000e-01   7.8521494e-02
   1.5290000e-01   7.8535933e-02
   1.5300000e-01   7.8550354e-02
   1.5310000e-01   7.8564756e-02
   1.5320000e-01   7.8579139e-02
   1.5330000e-01   7.8593504e-02
   1.5340000e-01   7.8607851e-02
   1.5350000e-01   7.8622178e-02
   1.5360000e-01   7.8636488e-02
   1.5370000e-01   7.8650779e-02
   1.5380000e-01   7.8665051e-02
   1.5390000e-01   7.8679305e-02
   1.5400000e-01   7.8693541e-02
   1.5410000e-01   7.8707758e-02
   1.5420000e-01   7.8721957e-02
   1.5430000e-01   7.8736138e-02
   1.5440000e-01   7.8750300e-02
   1.5450000e-01   7.8764445e-02
   1.5460000e-01   7.8778570e-02
   1.5470000e-01   7.8792678e-02
   1.5480000e-01   7.8806768e-02
   1.5490000e-01   7.8820839e-02
   1.5500000e-01   7.8834892e-02
   1.5510000e-01   7.8848927e-02
   1.5520000e-01   7.8862944e-02
   1.5530000e-01   7.8876943e-02
   1.5540000e-01   7.8890923e-02
   1.5550000e-01   7.8904886e-02
   1.5560000e-01   7.8918831e-02
   1.5570000e-01   7.8932757e-02
   1.5580000e-01   7.8946666e-02
   1.5590000e-01   7.8960557e-02
   1.5600000e-01   7.8974430e-02
   1.5610000e-01   7.8988285e-02
   1.5620000e-01   7.9002122e-02
   1.5630000e-01   7.9015941e-02
   1.5640000e-01   7.9029742e-02
   1.5650000e-01   7.9043526e-02
   1.5660000e-01   7.9057291e-02
   1.5670000e-01   7.9071039e-02
   1.5680000e-01   7.9084769e-02
   1.5690000e-01   7.9098482e-02
   1.5700000e-01   7.9112177e-02
   1.5710000e-01   7.9125854e-02
   1.5720000e-01   7.9139513e-02
   1.5730000e-01   7.9153155e-02
   1.5740000e-01   7.9166779e-02
   1.5750000e-01   7.9180386e-02
   1.5760000e-01   7.9193975e-02
   1.5770000e-01   7.9207546e-02
   1.5780000e-01   7.9221100e-02
   1.5790000e-01   7.9234636e-02
   1.5800000e-01   7.9248155e-02
   1.5810000e-01   7.9261657e-02
   1.5820000e-01   7.9275141e-02
   1.5830000e-01   7.9288607e-02
   1.5840000e-01   7.9302056e-02
   1.5850000e-01   7.9315488e-02
   1.5860000e-01   7.9328903e-02
   1.5870000e-01   7.9342300e-02
   1.5880000e-01   7.9355679e-02
   1.5890000e-01   7.9369042e-02
   1.5900000e-01   7.9382387e-02
   1.5910000e-01   7.9395715e-02
   1.5920000e-01   7.9409026e-02
   1.5930000e-01   7.9422319e-02
   1.5940000e-01   7.9435596e-02
   1.5950000e-01   7.9448855e-02
   1.5960000e-01   7.9462097e-02
   1.5970000e-01   7.9475322e-02
   1.5980000e-01   7.9488529e-02
   1.5990000e-01   7.9501720e-02
   1.6000000e-01   7.9514894e-02
   1.6010000e-01   7.9528050e-02
   1.6020000e-01   7.9541190e-02
   1.6030000e-01   7.9554313e-02
   1.6040000e-01   7.9567418e-02
   1.6050000e-01   7.9580507e-02
   1.6060000e-01   7.9593579e-02
   1.6070000e-01   7.9606633e-02
   1.6080000e-01   7.9619671e-02
   1.6090000e-01   7.9632692e-02
   1.6100000e-01   7.9645697e-02
   1.6110000e-01   7.9658684e-02
   1.6120000e-01   7.9671655e-02
   1.6130000e-01   7.9684608e-02
   1.6140000e-01   7.9697545e-02
   1.6150000e-01   7.9710466e-02
   1.6160000e-01   7.9723369e-02
   1.6170000e-01   7.9736256e-02
   1.6180000e-01   7.9749126e-02
   1.6190000e-01   7.9761979e-02
   1.6200000e-01   7.9774816e-02
   1.6210000e-01   7.9787637e-02
   1.6220000e-01   7.9800440e-02
   1.6230000e-01   7.9813227e-02
   1.6240000e-01   7.9825998e-02
   1.6250000e-01   7.9838751e-02
   1.6260000e-01   7.9851489e-02
   1.6270000e-01   7.9864210e-02
   1.6280000e-01   7.9876914e-02
   1.6290000e-01   7.9889602e-02
   1.6300000e-01   7.9902274e-02
   1.6310000e-01   7.9914929e-02
   1.6320000e-01   7.9927567e-02
   1.6330000e-01   7.9940190e-02
   1.6340000e-01   7.9952795e-02
   1.6350000e-01   7.9965385e-02
   1.6360000e-01   7.9977958e-02
   1.6370000e-01   7.9990515e-02
   1.6380000e-01   8.0003056e-02
   1.6390000e-01   8.0015580e-02
   1.6400000e-01   8.0028088e-02
   1.6410000e-01   8.0040580e-02
   1.6420000e-01   8.0053056e-02
   1.6430000e-01   8.0065516e-02
   1.6440000e-01   8.0077959e-02
   1.6450000e-01   8.0090386e-02
   1.6460000e-01   8.0102797e-02
   1.6470000e-01   8.0115192e-02
   1.6480000e-01   8.0127571e-02
   1.6490000e-01   8.0139934e-02
   1.6500000e-01   8.0152281e-02
   1.6510000e-01   8.0164612e-02
   1.6520000e-01   8.0176927e-02
   1.6530000e-01   8.0189225e-02
   1.6540000e-01   8.0201508e-02
   1.6550000e-01   8.0213775e-02
   1.6560000e-01   8.0226026e-02
   1.6570000e-01   8.0238261e-02
   1.6580000e-01   8.0250480e-02
   1.6590000e-01   8.0262684e-02
   1.6600000e-01   8.0274871e-02
   1.6610000e-01   8.0287043e-02
   1.6620000e-01   8.0299198e-02
   1.6630000e-01   8.0311338e-02
   1.6640000e-01   8.0323463e-02
   1.6650000e-01   8.0335571e-02
   1.6660000e-01   8.0347664e-02
   1.6670000e-01   8.0359741e-02
   1.6680000e-01   8.0371802e-02
   1.6690000e-01   8.0383848e-02
   1.6700000e-01   8.0395878e-02
   1.6710000e-01   8.0407892e-02
   1.6720000e-01   8.0419891e-02
   1.6730000e-01   8.0431874e-02
   1.6740000e-01   8.0443841e-02
   1.6750000e-01   8.0455793e-02
   1.6760000e-01   8.0467729e-02
   1.6770000e-01   8.0479650e-02
   1.6780000e-01   8.0491556e-02
   1.6790000e-01   8.0503445e-02
   1.6800000e-01   8.0515320e-02
   1.6810000e-01   8.0527179e-02
   1.6820000e-01   8.0539022e-02
   1.6830000e-01   8.0550850e-02
   1.6840000e-01   8.0562663e-02
   1.6850000e-01   8.0574460e-02
   1.6860000e-01   8.0586242e-02
   1.6870000e-01   8.0598009e-02
   1.6880000e-01   8.0609760e-02
   1.6890000e-01   8.0621496e-02
   1.6900000e-01   8.0633217e-02
   1.6910000e-01   8.0644922e-02
   1.6920000e-01   8.0656612e-02
   1.6930000e-01   8.0668287e-02
   1.6940000e-01   8.0679947e-02
   1.6950000e-01   8.0691591e-02
   1.6960000e-01   8.0703220e-02
   1.6970000e-01   8.0714835e-02
   1.6980000e-01   8.0726434e-02
   1.6990000e-01   8.0738018e-02
   1.7000000e-01   8.0749586e-02
   1.7010000e-01   8.0761140e-02
   1.7020000e-01   8.0772679e-02
   1.7030000e-01   8.0784202e-02
   1.7040000e-01   8.0795711e-02
   1.7050000e-01   8.0807204e-02
   1.7060000e-01   8.0818683e-02
   1.7070000e-01   8.0830146e-02
   1.7080000e-01   8.0841595e-02
   1.7090000e-01   8.0853029e-02
   1.7100000e-01   8.0864447e-02
   1.7110000e-01   8.0875851e-02
   1.7120000e-01   8.0887240e-02
   1.7130000e-01   8.0898614e-02
   1.7140000e-01   8.0909973e-02
   1.7150000e-01   8.0921318e-02
   1.7160000e-01   8.0932647e-02
   1.7170000e-01   8.0943962e-02
   1.7180000e-01   8.0955262e-02
   1.7190000e-01   8.0966547e-02
   1.7200000e-01   8.0977817e-02
   1.7210000e-01   8.0989073e-02
   1.7220000e-01   8.1000314e-02
   1.7230000e-01   8.1011540e-02
   1.7240000e-01   8.1022752e-02
   1.7250000e-01   8.1033949e-02
   1.7260000e-01   8.1045131e-02
   1.7270000e-01   8.1056299e-02
   1.7280000e-01   8.1067452e-02
   1.7290000e-01   8.1078590e-02
   1.7300000e-01   8.1089714e-02
   1.7310000e-01   8.1100824e-02
   1.7320000e-01   8.1111918e-02
   1.7330000e-01   8.1122999e-02
   1.7340000e-01   8.1134064e-02
   1.7350000e-01   8.1145116e-02
   1.7360000e-01   8.1156152e-02
   1.7370000e-01   8.1167175e-02
   1.7380000e-01   8.1178183e-02
   1.7390000e-01   8.1189176e-02
   1.7400000e-01   8.1200155e-02
   1.7410000e-01   8.1211120e-02
   1.7420000e-01   8.1222070e-02
   1.7430000e-01   8.1233006e-02
   1.7440000e-01   8.1243928e-02
   1.7450000e-01   8.1254835e-02
   1.7460000e-01   8.1265728e-02
   1.7470000e-01   8.1276607e-02
   1.7480000e-01   8.1287472e-02
   1.7490000e-01   8.1298322e-02
   1.7500000e-01   8.1309158e-02
   1.7510000e-01   8.1319980e-02
   1.7520000e-01   8.1330787e-02
   1.7530000e-01   8.1341581e-02
   1.7540000e-01   8.1352360e-02
   1.7550000e-01   8.1363125e-02
   1.7560000e-01   8.1373876e-02
   1.7570000e-01   8.1384613e-02
   1.7580000e-01   8.1395336e-02
   1.7590000e-01   8.1406044e-02
   1.7600000e-01   8.1416739e-02
   1.7610000e-01   8.1427419e-02
   1.7620000e-01   8.1438086e-02
   1.7630000e-01   8.1448738e-02
   1.7640000e-01   8.1459377e-02
   1.7650000e-01   8.1470002e-02
   1.7660000e-01   8.1480612e-02
   1.7670000e-01   8.1491209e-02
   1.7680000e-01   8.1501791e-02
   1.7690000e-01   8.1512360e-02
   1.7700000e-01   8.1522915e-02
   1.7710000e-01   8.1533456e-02
   1.7720000e-01   8.1543983e-02
   1.7730000e-01   8.1554496e-02
   1.7740000e-01   8.1564996e-02
   1.7750000e-01   8.1575481e-02
   1.7760000e-01   8.1585953e-02
   1.7770000e-01   8.1596411e-02
   1.7780000e-01   8.1606855e-02
   1.7790000e-01   8.1617286e-02
   1.7800000e-01   8.1627702e-02
   1.7810000e-01   8.1638105e-02
   1.7820000e-01   8.1648495e-02
   1.7830000e-01   8.1658870e-02
   1.7840000e-01   8.1669232e-02
   1.7850000e-01   8.1679581e-02
   1.7860000e-01   8.1689915e-02
   1.7870000e-01   8.1700236e-02
   1.7880000e-01   8.1710544e-02
   1.7890000e-01   8.1720837e-02
   1.7900000e-01   8.1731118e-02
   1.7910000e-01   8.1741384e-02
   1.7920000e-01   8.1751637e-02
   1.7930000e-01   8.1761877e-02
   1.7940000e-01   8.1772103e-02
   1.7950000e-01   8.1782316e-02
   1.7960000e-01   8.1792515e-02
   1.7970000e-01   8.1802700e-02
   1.7980000e-01   8.1812873e-02
   1.7990000e-01   8.1823031e-02
   1.8000000e-01   8.1833177e-02
   1.8010000e-01   8.1843308e-02
   1.8020000e-01   8.1853427e-02
   1.8030000e-01   8.1863532e-02
   1.8040000e-01   8.1873624e-02
   1.8050000e-01   8.1883702e-02
   1.8060000e-01   8.1893767e-02
   1.8070000e-01   8.1903819e-02
   1.8080000e-01   8.1913858e-02
   1.8090000e-01   8.1923883e-02
   1.8100000e-01   8.1933895e-02
   1.8110000e-01   8.1943894e-02
   1.8120000e-01   8.1953879e-02
   1.8130000e-01   8.1963851e-02
   1.8140000e-01   8.1973810e-02
   1.8150000e-01   8.1983756e-02
   1.8160000e-01   8.1993689e-02
   1.8170000e-01   8.2003608e-02
   1.8180000e-01   8.2013515e-02
   1.8190000e-01   8.2023408e-02
   1.8200000e-01   8.2033288e-02
   1.8210000e-01   8.2043155e-02
   1.8220000e-01   8.2053009e-02
   1.8230000e-01   8.2062850e-02
   1.8240000e-01   8.2072678e-02
   1.8250000e-01   8.2082493e-02
   1.8260000e-01   8.2092294e-02
   1.8270000e-01   8.2102083e-02
   1.8280000e-01   8.2111859e-02
   1.8290000e-01   8.2121622e-02
   1.8300000e-01   8.2131372e-02
   1.8310000e-01   8.2141108e-02
   1.8320000e-01   8.2150832e-02
   1.8330000e-01   8.2160543e-02
   1.8340000e-01   8.2170242e-02
   1.8350000e-01   8.2179927e-02
   1.8360000e-01   8.2189599e-02
   1.8370000e-01   8.2199259e-02
   1.8380000e-01   8.2208905e-02
   1.8390000e-01   8.2218539e-02
   1.8400000e-01   8.2228160e-02
   1.8410000e-01   8.2237769e-02
   1.8420000e-01   8.2247364e-02
   1.8430000e-01   8.2256947e-02
   1.8440000e-01   8.2266517e-02
   1.8450000e-01   8.2276074e-02
   1.8460000e-01   8.2285618e-02
   1.8470000e-01   8.2295150e-02
   1.8480000e-01   8.2304669e-02
   1.8490000e-01   8.2314176e-02
   1.8500000e-01   8.2323669e-02
   1.8510000e-01   8.2333150e-02
   1.8520000e-01   8.2342619e-02
   1.8530000e-01   8.2352075e-02
   1.8540000e-01   8.2361518e-02
   1.8550000e-01   8.2370948e-02
   1.8560000e-01   8.2380366e-02
   1.8570000e-01   8.2389772e-02
   1.8580000e-01   8.2399165e-02
   1.8590000e-01   8.2408545e-02
   1.8600000e-01   8.2417913e-02
   1.8610000e-01   8.2427268e-02
   1.8620000e-01   8.2436611e-02
   1.8630000e-01   8.2445942e-02
   1.8640000e-01   8.2455260e-02
   1.8650000e-01   8.2464565e-02
   1.8660000e-01   8.2473858e-02
   1.8670000e-01   8.2483139e-02
   1.8680000e-01   8.2492407e-02
   1.8690000e-01   8.2501663e-02
   1.8700000e-01   8.2510906e-02
   1.8710000e-01   8.2520137e-02
   1.8720000e-01   8.2529356e-02
   1.8730000e-01   8.2538562e-02
   1.8740000e-01   8.2547756e-02
   1.8750000e-01   8.2556938e-02
   1.8760000e-01   8.2566108e-02
   1.8770000e-01   8.2575265e-02
   1.8780000e-01   8.2584410e-02
   1.8790000e-01   8.2593542e-02
   1.8800000e-01   8.2602663e-02
   1.8810000e-01   8.2611771e-02
   1.8820000e-01   8.2620867e-02
   1.8830000e-01   8.2629951e-02
   1.8840000e-01   8.2639023e-02
   1.8850000e-01   8.2648082e-02
   1.8860000e-01   8.2657129e-02
   1.8870000e-01   8.2666164e-02
   1.8880000e-01   8.2675187e-02
   1.8890000e-01   8.2684198e-02
   1.8900000e-01   8.2693197e-02
   1.8910000e-01   8.2702184e-02
   1.8920000e-01   8.2711159e-02
   1.8930000e-01   8.2720121e-02
   1.8940000e-01   8.2729072e-02
   1.8950000e-01   8.2738010e-02
   1.8960000e-01   8.2746937e-02
   1.8970000e-01   8.2755851e-02
   1.8980000e-01   8.2764754e-02
   1.8990000e-01   8.2773644e-02
   1.9000000e-01   8.2782523e-02
   1.9010000e-01   8.2791390e-02
   1.9020000e-01   8.2800244e-02
   1.9030000e-01   8.2809087e-02
   1.9040000e-01   8.2817918e-02
   1.9050000e-01   8.2826737e-02
   1.9060000e-01   8.2835544e-02
   1.9070000e-01   8.2844339e-02
   1.9080000e-01   8.2853123e-02
   1.9090000e-01   8.2861894e-02
   1.9100000e-01   8.2870654e-02
   1.9110000e-01   8.2879402e-02
   1.9120000e-01   8.2888138e-02
   1.9130000e-01   8.2896862e-02
   1.9140000e-01   8.2905575e-02
   1.9150000e-01   8.2914276e-02
   1.9160000e-01   8.2922965e-02
   1.9170000e-01   8.2931642e-02
   1.9180000e-01   8.2940307e-02
   1.9190000e-01   8.2948961e-02
   1.9200000e-01   8.2957603e-02
   1.9210000e-01   8.2966234e-02
   1.9220000e-01   8.2974853e-02
   1.9230000e-01   8.2983460e-02
   1.9240000e-01   8.2992055e-02
   1.9250000e-01   8.3000639e-02
   1.9260000e-01   8.3009212e-02
   1.9270000e-01   8.3017772e-02
   1.9280000e-01   8.3026321e-02
   1.9290000e-01   8.3034859e-02
   1.9300000e-01   8.3043385e-02
   1.9310000e-01   8.3051899e-02
   1.9320000e-01   8.3060402e-02
   1.9330000e-01   8.3068894e-02
   1.9340000e-01   8.3077373e-02
   1.9350000e-01   8.3085842e-02
   1.9360000e-01   8.3094299e-02
   1.9370000e-01   8.3102744e-02
   1.9380000e-01   8.3111178e-02
   1.9390000e-01   8.3119600e-02
   1.9400000e-01   8.3128011e-02
   1.9410000e-01   8.3136411e-02
   1.9420000e-01   8.3144799e-02
   1.9430000e-01   8.3153176e-02
   1.9440000e-01   8.3161542e-02
   1.9450000e-01   8.3169896e-02
   1.9460000e-01   8.3178238e-02
   1.9470000e-01   8.3186570e-02
   1.9480000e-01   8.3194890e-02
   1.9490000e-01   8.3203199e-02
   1.9500000e-01   8.3211496e-02
   1.9510000e-01   8.3219782e-02
   1.9520000e-01   8.3228057e-02
   1.9530000e-01   8.3236320e-02
   1.9540000e-01   8.3244573e-02
   1.9550000e-01   8.3252814e-02
   1.9560000e-01   8.3261044e-02
   1.9570000e-01   8.3269262e-02
   1.9580000e-01   8.3277470e-02
   1.9590000e-01   8.3285666e-02
   1.9600000e-01   8.3293851e-02
   1.9610000e-01   8.3302025e-02
   1.9620000e-01   8.3310188e-02
   1.9630000e-01   8.3318339e-02
   1.9640000e-01   8.3326480e-02
   1.9650000e-01   8.3334609e-02
   1.9660000e-01   8.3342727e-02
   1.9670000e-01   8.3350835e-02
   1.9680000e-01   8.3358931e-02
   1.9690000e-01   8.3367016e-02
   1.9700000e-01   8.3375090e-02
   1.9710000e-01   8.3383153e-02
   1.9720000e-01   8.3391204e-02
   1.9730000e-01   8.3399245e-02
   1.9740000e-01   8.3407275e-02
   1.9750000e-01   8.3415294e-02
   1.9760000e-01   8.3423302e-02
   1.9770000e-01   8.3431299e-02
   1.9780000e-01   8.3439285e-02
   1.9790000e-01   8.3447260e-02
   1.9800000e-01   8.3455224e-02
   1.9810000e-01   8.3463177e-02
   1.9820000e-01   8.3471119e-02
   1.9830000e-01   8.3479051e-02
   1.9840000e-01   8.3486971e-02
   1.9850000e-01   8.3494881e-02
   1.9860000e-01   8.3502780e-02
   1.9870000e-01   8.3510667e-02
   1.9880000e-01   8.3518544e-02
   1.9890000e-01   8.3526411e-02
   1.9900000e-01   8.3534266e-02
   1.9910000e-01   8.3542111e-02
   1.9920000e-01   8.3549945e-02
   1.9930000e-01   8.3557768e-02
   1.9940000e-01   8.3565580e-02
   1.9950000e-01   8.3573382e-02
   1.9960000e-01   8.3581172e-02
   1.9970000e-01   8.3588952e-02
   1.9980000e-01   8.3596722e-02
   1.9990000e-01   8.3604480e-02
   2.0000000e-01   8.3612228e-02
   2.0010000e-01   8.3619966e-02
   2.0020000e-01   8.3627692e-02
   2.0030000e-01   8.3635408e-02
   2.0040000e-01   8.3643114e-02
   2.0050000e-01   8.3650808e-02
   2.0060000e-01   8.3658492e-02
   2.0070000e-01   8.3666166e-02
   2.0080000e-01   8.3673829e-02
   2.0090000e-01   8.3681481e-02
   2.0100000e-01   8.3689123e-02
   2.0110000e-01   8.3696754e-02
   2.0120000e-01   8.3704374e-02
   2.0130000e-01   8.3711984e-02
   2.0140000e-01   8.3719584e-02
   2.0150000e-01   8.3727173e-02
   2.0160000e-01   8.3734751e-02
   2.0170000e-01   8.3742320e-02
   2.0180000e-01   8.3749877e-02
   2.0190000e-01   8.3757424e-02
   2.0200000e-01   8.3764961e-02
   2.0210000e-01   8.3772487e-02
   2.0220000e-01   8.3780003e-02
   2.0230000e-01   8.3787508e-02
   2.0240000e-01   8.3795003e-02
   2.0250000e-01   8.3802487e-02
   2.0260000e-01   8.3809961e-02
   2.0270000e-01   8.3817425e-02
   2.0280000e-01   8.3824878e-02
   2.0290000e-01   8.3832321e-02
   2.0300000e-01   8.3839754e-02
   2.0310000e-01   8.3847176e-02
   2.0320000e-01   8.3854588e-02
   2.0330000e-01   8.3861990e-02
   2.0340000e-01   8.3869381e-02
   2.0350000e-01   8.3876763e-02
   2.0360000e-01   8.3884133e-02
   2.0370000e-01   8.3891494e-02
   2.0380000e-01   8.3898844e-02
   2.0390000e-01   8.3906184e-02
   2.0400000e-01   8.3913514e-02
   2.0410000e-01   8.3920834e-02
   2.0420000e-01   8.3928143e-02
   2.0430000e-01   8.3935442e-02
   2.0440000e-01   8.3942731e-02
   2.0450000e-01   8.3950010e-02
   2.0460000e-01   8.3957279e-02
   2.0470000e-01   8.3964538e-02
   2.0480000e-01   8.3971786e-02
   2.0490000e-01   8.3979024e-02
   2.0500000e-01   8.3986252e-02
   2.0510000e-01   8.3993470e-02
   2.0520000e-01   8.4000678e-02
   2.0530000e-01   8.4007876e-02
   2.0540000e-01   8.4015064e-02
   2.0550000e-01   8.4022242e-02
   2.0560000e-01   8.4029409e-02
   2.0570000e-01   8.4036567e-02
   2.0580000e-01   8.4043715e-02
   2.0590000e-01   8.4050852e-02
   2.0600000e-01   8.4057980e-02
   2.0610000e-01   8.4065097e-02
   2.0620000e-01   8.4072205e-02
   2.0630000e-01   8.4079303e-02
   2.0640000e-01   8.4086390e-02
   2.0650000e-01   8.4093468e-02
   2.0660000e-01   8.4100536e-02
   2.0670000e-01   8.4107593e-02
   2.0680000e-01   8.4114641e-02
   2.0690000e-01   8.4121679e-02
   2.0700000e-01   8.4128707e-02
   2.0710000e-01   8.4135726e-02
   2.0720000e-01   8.4142734e-02
   2.0730000e-01   8.4149732e-02
   2.0740000e-01   8.4156721e-02
   2.0750000e-01   8.4163700e-02
   2.0760000e-01   8.4170669e-02
   2.0770000e-01   8.4177628e-02
   2.0780000e-01   8.4184577e-02
   2.0790000e-01   8.4191517e-02
   2.0800000e-01   8.4198446e-02
   2.0810000e-01   8.4205366e-02
   2.0820000e-01   8.4212276e-02
   2.0830000e-01   8.4219177e-02
   2.0840000e-01   8.4226067e-02
   2.0850000e-01   8.4232948e-02
   2.0860000e-01   8.4239819e-02
   2.0870000e-01   8.4246681e-02
   2.0880000e-01   8.4253532e-02
   2.0890000e-01   8.4260374e-02
   2.0900000e-01   8.4267207e-02
   2.0910000e-01   8.4274029e-02
   2.0920000e-01   8.4280842e-02
   2.0930000e-01   8.4287646e-02
   2.0940000e-01   8.4294439e-02
   2.0950000e-01   8.4301224e-02
   2.0960000e-01   8.4307998e-02
   2.0970000e-01   8.4314763e-02
   2.0980000e-01   8.4321518e-02
   2.0990000e-01   8.4328264e-02
   2.1000000e-01   8.4335000e-02
   2.1010000e-01   8.4341726e-02
   2.1020000e-01   8.4348443e-02
   2.1030000e-01   8.4355150e-02
   2.1040000e-01   8.4361848e-02
   2.1050000e-01   8.4368537e-02
   2.1060000e-01   8.4375215e-02
   2.1070000e-01   8.4381885e-02
   2.1080000e-01   8.4388544e-02
   2.1090000e-01   8.4395195e-02
   2.1100000e-01   8.4401835e-02
   2.1110000e-01   8.4408467e-02
   2.1120000e-01   8.4415089e-02
   2.1130000e-01   8.4421701e-02
   2.1140000e-01   8.4428304e-02
   2.1150000e-01   8.4434898e-02
   2.1160000e-01   8.4441482e-02
   2.1170000e-01   8.4448057e-02
   2.1180000e-01   8.4454622e-02
   2.1190000e-01   8.4461178e-02
   2.1200000e-01   8.4467724e-02
   2.1210000e-01   8.4474262e-02
   2.1220000e-01   8.4480789e-02
   2.1230000e-01   8.4487308e-02
   2.1240000e-01   8.4493817e-02
   2.1250000e-01   8.4500317e-02
   2.1260000e-01   8.4506807e-02
   2.1270000e-01   8.4513289e-02
   2.1280000e-01   8.4519761e-02
   2.1290000e-01   8.4526223e-02
   2.1300000e-01   8.4532677e-02
   2.1310000e-01   8.4539121e-02
   2.1320000e-01   8.4545555e-02
   2.1330000e-01   8.4551981e-02
   2.1340000e-01   8.4558397e-02
   2.1350000e-01   8.4564804e-02
   2.1360000e-01   8.4571202e-02
   2.1370000e-01   8.4577591e-02
   2.1380000e-01   8.4583971e-02
   2.1390000e-01   8.4590341e-02
   2.1400000e-01   8.4596702e-02
   2.1410000e-01   8.4603054e-02
   2.1420000e-01   8.4609397e-02
   2.1430000e-01   8.4615730e-02
   2.1440000e-01   8.4622055e-02
   2.1450000e-01   8.4628370e-02
   2.1460000e-01   8.4634677e-02
   2.1470000e-01   8.4640974e-02
   2.1480000e-01   8.4647262e-02
   2.1490000e-01   8.4653541e-02
   2.1500000e-01   8.4659811e-02
   2.1510000e-01   8.4666072e-02
   2.1520000e-01   8.4672323e-02
   2.1530000e-01   8.4678566e-02
   2.1540000e-01   8.4684800e-02
   2.1550000e-01   8.4691024e-02
   2.1560000e-01   8.4697240e-02
   2.1570000e-01   8.4703447e-02
   2.1580000e-01   8.4709644e-02
   2.1590000e-01   8.4715833e-02
   2.1600000e-01   8.4722012e-02
   2.1610000e-01   8.4728183e-02
   2.1620000e-01   8.4734345e-02
   2.1630000e-01   8.4740498e-02
   2.1640000e-01   8.4746641e-02
   2.1650000e-01   8.4752776e-02
   2.1660000e-01   8.4758902e-02
   2.1670000e-01   8.4765019e-02
   2.1680000e-01   8.4771127e-02
   2.1690000e-01   8.4777226e-02
   2.1700000e-01   8.4783317e-02
   2.1710000e-01   8.4789398e-02
   2.1720000e-01   8.4795471e-02
   2.1730000e-01   8.4801535e-02
   2.1740000e-01   8.4807589e-02
   2.1750000e-01   8.4813635e-02
   2.1760000e-01   8.4819673e-02
   2.1770000e-01   8.4825701e-02
   2.1780000e-01   8.4831721e-02
   2.1790000e-01   8.4837731e-02
   2.1800000e-01   8.4843733e-02
   2.1810000e-01   8.4849727e-02
   2.1820000e-01   8.4855711e-02
   2.1830000e-01   8.4861687e-02
   2.1840000e-01   8.4867654e-02
   2.1850000e-01   8.4873612e-02
   2.1860000e-01   8.4879561e-02
   2.1870000e-01   8.4885502e-02
   2.1880000e-01   8.4891434e-02
   2.1890000e-01   8.4897357e-02
   2.1900000e-01   8.4903272e-02
   2.1910000e-01   8.4909177e-02
   2.1920000e-01   8.4915075e-02
   2.1930000e-01   8.4920963e-02
   2.1940000e-01   8.4926843e-02
   2.1950000e-01   8.4932714e-02
   2.1960000e-01   8.4938577e-02
   2.1970000e-01   8.4944431e-02
   2.1980000e-01   8.4950276e-02
   2.1990000e-01   8.4956113e-02
   2.2000000e-01   8.4961941e-02
   2.2010000e-01   8.4967760e-02
   2.2020000e-01   8.4973571e-02
   2.2030000e-01   8.4979373e-02
   2.2040000e-01   8.4985167e-02
   2.2050000e-01   8.4990952e-02
   2.2060000e-01   8.4996729e-02
   2.2070000e-01   8.5002497e-02
   2.2080000e-01   8.5008256e-02
   2.2090000e-01   8.5014007e-02
   2.2100000e-01   8.5019750e-02
   2.2110000e-01   8.5025484e-02
   2.2120000e-01   8.5031209e-02
   2.2130000e-01   8.5036926e-02
   2.2140000e-01   8.5042635e-02
   2.2150000e-01   8.5048335e-02
   2.2160000e-01   8.5054026e-02
   2.2170000e-01   8.5059709e-02
   2.2180000e-01   8.5065384e-02
   2.2190000e-01   8.5071050e-02
   2.2200000e-01   8.5076708e-02
   2.2210000e-01   8.5082357e-02
   2.2220000e-01   8.5087998e-02
   2.2230000e-01   8.5093631e-02
   2.2240000e-01   8.5099255e-02
   2.2250000e-01   8.5104871e-02
   2.2260000e-01   8.5110478e-02
   2.2270000e-01   8.5116077e-02
   2.2280000e-01   8.5121668e-02
   2.2290000e-01   8.5127250e-02
   2.2300000e-01   8.5132824e-02
   2.2310000e-01   8.5138390e-02
   2.2320000e-01   8.5143947e-02
   2.2330000e-01   8.5149496e-02
   2.2340000e-01   8.5155037e-02
   2.2350000e-01   8.5160570e-02
   2.2360000e-01   8.5166094e-02
   2.2370000e-01   8.5171610e-02
   2.2380000e-01   8.5177117e-02
   2.2390000e-01   8.5182617e-02
   2.2400000e-01   8.5188108e-02
   2.2410000e-01   8.5193590e-02
   2.2420000e-01   8.5199065e-02
   2.2430000e-01   8.5204531e-02
   2.2440000e-01   8.5209990e-02
   2.2450000e-01   8.5215440e-02
   2.2460000e-01   8.5220881e-02
   2.2470000e-01   8.5226315e-02
   2.2480000e-01   8.5231740e-02
   2.2490000e-01   8.5237157e-02
   2.2500000e-01   8.5242566e-02
   2.2510000e-01   8.5247967e-02
   2.2520000e-01   8.5253360e-02
   2.2530000e-01   8.5258745e-02
   2.2540000e-01   8.5264121e-02
   2.2550000e-01   8.5269489e-02
   2.2560000e-01   8.5274850e-02
   2.2570000e-01   8.5280202e-02
   2.2580000e-01   8.5285546e-02
   2.2590000e-01   8.5290882e-02
   2.2600000e-01   8.5296210e-02
   2.2610000e-01   8.5301529e-02
   2.2620000e-01   8.5306841e-02
   2.2630000e-01   8.5312145e-02
   2.2640000e-01   8.5317440e-02
   2.2650000e-01   8.5322728e-02
   2.2660000e-01   8.5328007e-02
   2.2670000e-01   8.5333279e-02
   2.2680000e-01   8.5338542e-02
   2.2690000e-01   8.5343798e-02
   2.2700000e-01   8.5349045e-02
   2.2710000e-01   8.5354285e-02
   2.2720000e-01   8.5359516e-02
   2.2730000e-01   8.5364740e-02
   2.2740000e-01   8.5369956e-02
   2.2750000e-01   8.5375163e-02
   2.2760000e-01   8.5380363e-02
   2.2770000e-01   8.5385555e-02
   2.2780000e-01   8.5390738e-02
   2.2790000e-01   8.5395914e-02
   2.2800000e-01   8.5401082e-02
   2.2810000e-01   8.5406242e-02
   2.2820000e-01   8.5411395e-02
   2.2830000e-01   8.5416539e-02
   2.2840000e-01   8.5421675e-02
   2.2850000e-01   8.5426804e-02
   2.2860000e-01   8.5431924e-02
   2.2870000e-01   8.5437037e-02
   2.2880000e-01   8.5442142e-02
   2.2890000e-01   8.5447239e-02
   2.2900000e-01   8.5452329e-02
   2.2910000e-01   8.5457410e-02
   2.2920000e-01   8.5462484e-02
   2.2930000e-01   8.5467550e-02
   2.2940000e-01   8.5472608e-02
   2.2950000e-01   8.5477658e-02
   2.2960000e-01   8.5482700e-02
   2.2970000e-01   8.5487735e-02
   2.2980000e-01   8.5492762e-02
   2.2990000e-01   8.5497781e-02
   2.3000000e-01   8.5502793e-02
   2.3010000e-01   8.5507796e-02
   2.3020000e-01   8.5512792e-02
   2.3030000e-01   8.5517781e-02
   2.3040000e-01   8.5522761e-02
   2.3050000e-01   8.5527734e-02
   2.3060000e-01   8.5532699e-02
   2.3070000e-01   8.5537656e-02
   2.3080000e-01   8.5542606e-02
   2.3090000e-01   8.5547548e-02
   2.3100000e-01   8.5552482e-02
   2.3110000e-01   8.5557409e-02
   2.3120000e-01   8.5562328e-02
   2.3130000e-01   8.5567240e-02
   2.3140000e-01   8.5572143e-02
   2.3150000e-01   8.5577039e-02
   2.3160000e-01   8.5581928e-02
   2.3170000e-01   8.5586809e-02
   2.3180000e-01   8.5591682e-02
   2.3190000e-01   8.5596548e-02
   2.3200000e-01   8.5601406e-02
   2.3210000e-01   8.5606256e-02
   2.3220000e-01   8.5611099e-02
   2.3230000e-01   8.5615935e-02
   2.3240000e-01   8.5620762e-02
   2.3250000e-01   8.5625583e-02
   2.3260000e-01   8.5630395e-02
   2.3270000e-01   8.5635200e-02
   2.3280000e-01   8.5639998e-02
   2.3290000e-01   8.5644788e-02
   2.3300000e-01   8.5649571e-02
   2.3310000e-01   8.5654346e-02
   2.3320000e-01   8.5659113e-02
   2.3330000e-01   8.5663874e-02
   2.3340000e-01   8.5668626e-02
   2.3350000e-01   8.5673371e-02
   2.3360000e-01   8.5678109e-02
   2.3370000e-01   8.5682839e-02
   2.3380000e-01   8.5687562e-02
   2.3390000e-01   8.5692277e-02
   2.3400000e-01   8.5696985e-02
   2.3410000e-01   8.5701686e-02
   2.3420000e-01   8.5706379e-02
   2.3430000e-01   8.5711064e-02
   2.3440000e-01   8.5715743e-02
   2.3450000e-01   8.5720413e-02
   2.3460000e-01   8.5725077e-02
   2.3470000e-01   8.5729733e-02
   2.3480000e-01   8.5734381e-02
   2.3490000e-01   8.5739023e-02
   2.3500000e-01   8.5743657e-02
   2.3510000e-01   8.5748283e-02
   2.3520000e-01   8.5752902e-02
   2.3530000e-01   8.5757514e-02
   2.3540000e-01   8.5762119e-02
   2.3550000e-01   8.5766716e-02
   2.3560000e-01   8.5771306e-02
   2.3570000e-01   8.5775889e-02
   2.3580000e-01   8.5780464e-02
   2.3590000e-01   8.5785032e-02
   2.3600000e-01   8.5789593e-02
   2.3610000e-01   8.5794146e-02
   2.3620000e-01   8.5798693e-02
   2.3630000e-01   8.5803231e-02
   2.3640000e-01   8.5807763e-02
   2.3650000e-01   8.5812288e-02
   2.3660000e-01   8.5816805e-02
   2.3670000e-01   8.5821315e-02
   2.3680000e-01   8.5825817e-02
   2.3690000e-01   8.5830313e-02
   2.3700000e-01   8.5834801e-02
   2.3710000e-01   8.5839282e-02
   2.3720000e-01   8.5843756e-02
   2.3730000e-01   8.5848223e-02
   2.3740000e-01   8.5852683e-02
   2.3750000e-01   8.5857135e-02
   2.3760000e-01   8.5861580e-02
   2.3770000e-01   8.5866018e-02
   2.3780000e-01   8.5870449e-02
   2.3790000e-01   8.5874873e-02
   2.3800000e-01   8.5879289e-02
   2.3810000e-01   8.5883699e-02
   2.3820000e-01   8.5888101e-02
   2.3830000e-01   8.5892496e-02
   2.3840000e-01   8.5896884e-02
   2.3850000e-01   8.5901266e-02
   2.3860000e-01   8.5905639e-02
   2.3870000e-01   8.5910006e-02
   2.3880000e-01   8.5914366e-02
   2.3890000e-01   8.5918719e-02
   2.3900000e-01   8.5923064e-02
   2.3910000e-01   8.5927403e-02
   2.3920000e-01   8.5931734e-02
   2.3930000e-01   8.5936059e-02
   2.3940000e-01   8.5940376e-02
   2.3950000e-01   8.5944687e-02
   2.3960000e-01   8.5948990e-02
   2.3970000e-01   8.5953287e-02
   2.3980000e-01   8.5957576e-02
   2.3990000e-01   8.5961858e-02
   2.4000000e-01   8.5966134e-02
   2.4010000e-01   8.5970402e-02
   2.4020000e-01   8.5974663e-02
   2.4030000e-01   8.5978918e-02
   2.4040000e-01   8.5983165e-02
   2.4050000e-01   8.5987406e-02
   2.4060000e-01   8.5991639e-02
   2.4070000e-01   8.5995866e-02
   2.4080000e-01   8.6000086e-02
   2.4090000e-01   8.6004298e-02
   2.4100000e-01   8.6008504e-02
   2.4110000e-01   8.6012703e-02
   2.4120000e-01   8.6016895e-02
   2.4130000e-01   8.6021080e-02
   2.4140000e-01   8.6025259e-02
   2.4150000e-01   8.6029430e-02
   2.4160000e-01   8.6033594e-02
   2.4170000e-01   8.6037752e-02
   2.4180000e-01   8.6041903e-02
   2.4190000e-01   8.6046046e-02
   2.4200000e-01   8.6050183e-02
   2.4210000e-01   8.6054314e-02
   2.4220000e-01   8.6058437e-02
   2.4230000e-01   8.6062553e-02
   2.4240000e-01   8.6066663e-02
   2.4250000e-01   8.6070766e-02
   2.4260000e-01   8.6074862e-02
   2.4270000e-01   8.6078951e-02
   2.4280000e-01   8.6083033e-02
   2.4290000e-01   8.6087109e-02
   2.4300000e-01   8.6091178e-02
   2.4310000e-01   8.6095240e-02
   2.4320000e-01   8.6099295e-02
   2.4330000e-01   8.6103344e-02
   2.4340000e-01   8.6107386e-02
   2.4350000e-01   8.6111421e-02
   2.4360000e-01   8.6115449e-02
   2.4370000e-01   8.6119471e-02
   2.4380000e-01   8.6123485e-02
   2.4390000e-01   8.6127494e-02
   2.4400000e-01   8.6131495e-02
   2.4410000e-01   8.6135490e-02
   2.4420000e-01   8.6139478e-02
   2.4430000e-01   8.6143459e-02
   2.4440000e-01   8.6147433e-02
   2.4450000e-01   8.6151401e-02
   2.4460000e-01   8.6155363e-02
   2.4470000e-01   8.6159317e-02
   2.4480000e-01   8.6163265e-02
   2.4490000e-01   8.6167206e-02
   2.4500000e-01   8.6171141e-02
   2.4510000e-01   8.6175069e-02
   2.4520000e-01   8.6178990e-02
   2.4530000e-01   8.6182905e-02
   2.4540000e-01   8.6186813e-02
   2.4550000e-01   8.6190715e-02
   2.4560000e-01   8.6194610e-02
   2.4570000e-01   8.6198498e-02
   2.4580000e-01   8.6202379e-02
   2.4590000e-01   8.6206255e-02
   2.4600000e-01   8.6210123e-02
   2.4610000e-01   8.6213985e-02
   2.4620000e-01   8.6217840e-02
   2.4630000e-01   8.6221689e-02
   2.4640000e-01   8.6225531e-02
   2.4650000e-01   8.6229367e-02
   2.4660000e-01   8.6233196e-02
   2.4670000e-01   8.6237019e-02
   2.4680000e-01   8.6240835e-02
   2.4690000e-01   8.6244645e-02
   2.4700000e-01   8.6248448e-02
   2.4710000e-01   8.6252244e-02
   2.4720000e-01   8.6256034e-02
   2.4730000e-01   8.6259818e-02
   2.4740000e-01   8.6263595e-02
   2.4750000e-01   8.6267366e-02
   2.4760000e-01   8.6271130e-02
   2.4770000e-01   8.6274887e-02
   2.4780000e-01   8.6278639e-02
   2.4790000e-01   8.6282383e-02
   2.4800000e-01   8.6286122e-02
   2.4810000e-01   8.6289853e-02
   2.4820000e-01   8.6293579e-02
   2.4830000e-01   8.6297298e-02
   2.4840000e-01   8.6301010e-02
   2.4850000e-01   8.6304716e-02
   2.4860000e-01   8.6308416e-02
   2.4870000e-01   8.6312109e-02
   2.4880000e-01   8.6315796e-02
   2.4890000e-01   8.6319477e-02
   2.4900000e-01   8.6323151e-02
   2.4910000e-01   8.6326819e-02
   2.4920000e-01   8.6330480e-02
   2.4930000e-01   8.6334135e-02
   2.4940000e-01   8.6337784e-02
   2.4950000e-01   8.6341426e-02
   2.4960000e-01   8.6345062e-02
   2.4970000e-01   8.6348692e-02
   2.4980000e-01   8.6352315e-02
   2.4990000e-01   8.6355932e-02
   2.5000000e-01   8.6359543e-02
   2.5010000e-01   8.6363147e-02
   2.5020000e-01   8.6366745e-02
   2.5030000e-01   8.6370337e-02
   2.5040000e-01   8.6373922e-02
   2.5050000e-01   8.6377501e-02
   2.5060000e-01   8.6381074e-02
   2.5070000e-01   8.6384641e-02
   2.5080000e-01   8.6388201e-02
   2.5090000e-01   8.6391755e-02
   2.5100000e-01   8.6395303e-02
   2.5110000e-01   8.6398844e-02
   2.5120000e-01   8.6402380e-02
   2.5130000e-01   8.6405909e-02
   2.5140000e-01   8.6409431e-02
   2.5150000e-01   8.6412948e-02
   2.5160000e-01   8.6416458e-02
   2.5170000e-01   8.6419963e-02
   2.5180000e-01   8.6423460e-02
   2.5190000e-01   8.6426952e-02
   2.5200000e-01   8.6430438e-02
   2.5210000e-01   8.6433917e-02
   2.5220000e-01   8.6437390e-02
   2.5230000e-01   8.6440857e-02
   2.5240000e-01   8.6444318e-02
   2.5250000e-01   8.6447773e-02
   2.5260000e-01   8.6451221e-02
   2.5270000e-01   8.6454663e-02
   2.5280000e-01   8.6458100e-02
   2.5290000e-01   8.6461530e-02
   2.5300000e-01   8.6464954e-02
   2.5310000e-01   8.6468371e-02
   2.5320000e-01   8.6471783e-02
   2.5330000e-01   8.6475189e-02
   2.5340000e-01   8.6478588e-02
   2.5350000e-01   8.6481981e-02
   2.5360000e-01   8.6485368e-02
   2.5370000e-01   8.6488750e-02
   2.5380000e-01   8.6492125e-02
   2.5390000e-01   8.6495494e-02
   2.5400000e-01   8.6498857e-02
   2.5410000e-01   8.6502213e-02
   2.5420000e-01   8.6505564e-02
   2.5430000e-01   8.6508909e-02
   2.5440000e-01   8.6512247e-02
   2.5450000e-01   8.6515580e-02
   2.5460000e-01   8.6518907e-02
   2.5470000e-01   8.6522227e-02
   2.5480000e-01   8.6525542e-02
   2.5490000e-01   8.6528850e-02
   2.5500000e-01   8.6532153e-02
   2.5510000e-01   8.6535449e-02
   2.5520000e-01   8.6538740e-02
   2.5530000e-01   8.6542024e-02
   2.5540000e-01   8.6545303e-02
   2.5550000e-01   8.6548575e-02
   2.5560000e-01   8.6551842e-02
   2.5570000e-01   8.6555102e-02
   2.5580000e-01   8.6558357e-02
   2.5590000e-01   8.6561605e-02
   2.5600000e-01   8.6564848e-02
   2.5610000e-01   8.6568085e-02
   2.5620000e-01   8.6571315e-02
   2.5630000e-01   8.6574540e-02
   2.5640000e-01   8.6577759e-02
   2.5650000e-01   8.6580972e-02
   2.5660000e-01   8.6584179e-02
   2.5670000e-01   8.6587380e-02
   2.5680000e-01   8.6590576e-02
   2.5690000e-01   8.6593765e-02
   2.5700000e-01   8.6596948e-02
   2.5710000e-01   8.6600126e-02
   2.5720000e-01   8.6603298e-02
   2.5730000e-01   8.6606463e-02
   2.5740000e-01   8.6609623e-02
   2.5750000e-01   8.6612777e-02
   2.5760000e-01   8.6615925e-02
   2.5770000e-01   8.6619068e-02
   2.5780000e-01   8.6622204e-02
   2.5790000e-01   8.6625335e-02
   2.5800000e-01   8.6628460e-02
   2.5810000e-01   8.6631579e-02
   2.5820000e-01   8.6634692e-02
   2.5830000e-01   8.6637799e-02
   2.5840000e-01   8.6640901e-02
   2.5850000e-01   8.6643996e-02
   2.5860000e-01   8.6647086e-02
   2.5870000e-01   8.6650170e-02
   2.5880000e-01   8.6653249e-02
   2.5890000e-01   8.6656321e-02
   2.5900000e-01   8.6659388e-02
   2.5910000e-01   8.6662449e-02
   2.5920000e-01   8.6665504e-02
   2.5930000e-01   8.6668553e-02
   2.5940000e-01   8.6671597e-02
   2.5950000e-01   8.6674635e-02
   2.5960000e-01   8.6677667e-02
   2.5970000e-01   8.6680694e-02
   2.5980000e-01   8.6683714e-02
   2.5990000e-01   8.6686729e-02
   2.6000000e-01   8.6689738e-02
   2.6010000e-01   8.6692742e-02
   2.6020000e-01   8.6695740e-02
   2.6030000e-01   8.6698732e-02
   2.6040000e-01   8.6701718e-02
   2.6050000e-01   8.6704699e-02
   2.6060000e-01   8.6707674e-02
   2.6070000e-01   8.6710643e-02
   2.6080000e-01   8.6713607e-02
   2.6090000e-01   8.6716565e-02
   2.6100000e-01   8.6719517e-02
   2.6110000e-01   8.6722464e-02
   2.6120000e-01   8.6725405e-02
   2.6130000e-01   8.6728340e-02
   2.6140000e-01   8.6731270e-02
   2.6150000e-01   8.6734194e-02
   2.6160000e-01   8.6737112e-02
   2.6170000e-01   8.6740025e-02
   2.6180000e-01   8.6742932e-02
   2.6190000e-01   8.6745834e-02
   2.6200000e-01   8.6748730e-02
   2.6210000e-01   8.6751620e-02
   2.6220000e-01   8.6754505e-02
   2.6230000e-01   8.6757384e-02
   2.6240000e-01   8.6760257e-02
   2.6250000e-01   8.6763125e-02
   2.6260000e-01   8.6765988e-02
   2.6270000e-01   8.6768844e-02
   2.6280000e-01   8.6771696e-02
   2.6290000e-01   8.6774541e-02
   2.6300000e-01   8.6777381e-02
   2.6310000e-01   8.6780216e-02
   2.6320000e-01   8.6783045e-02
   2.6330000e-01   8.6785868e-02
   2.6340000e-01   8.6788686e-02
   2.6350000e-01   8.6791499e-02
   2.6360000e-01   8.6794306e-02
   2.6370000e-01   8.6797107e-02
   2.6380000e-01   8.6799903e-02
   2.6390000e-01   8.6802693e-02
   2.6400000e-01   8.6805478e-02
   2.6410000e-01   8.6808257e-02
   2.6420000e-01   8.6811031e-02
   2.6430000e-01   8.6813799e-02
   2.6440000e-01   8.6816562e-02
   2.6450000e-01   8.6819320e-02
   2.6460000e-01   8.6822071e-02
   2.6470000e-01   8.6824818e-02
   2.6480000e-01   8.6827559e-02
   2.6490000e-01   8.6830294e-02
   2.6500000e-01   8.6833024e-02
   2.6510000e-01   8.6835749e-02
   2.6520000e-01   8.6838468e-02
   2.6530000e-01   8.6841182e-02
   2.6540000e-01   8.6843890e-02
   2.6550000e-01   8.6846593e-02
   2.6560000e-01   8.6849291e-02
   2.6570000e-01   8.6851983e-02
   2.6580000e-01   8.6854669e-02
   2.6590000e-01   8.6857351e-02
   2.6600000e-01   8.6860026e-02
   2.6610000e-01   8.6862697e-02
   2.6620000e-01   8.6865362e-02
   2.6630000e-01   8.6868022e-02
   2.6640000e-01   8.6870676e-02
   2.6650000e-01   8.6873325e-02
   2.6660000e-01   8.6875969e-02
   2.6670000e-01   8.6878607e-02
   2.6680000e-01   8.6881240e-02
   2.6690000e-01   8.6883867e-02
   2.6700000e-01   8.6886489e-02
   2.6710000e-01   8.6889106e-02
   2.6720000e-01   8.6891718e-02
   2.6730000e-01   8.6894324e-02
   2.6740000e-01   8.6896925e-02
   2.6750000e-01   8.6899520e-02
   2.6760000e-01   8.6902110e-02
   2.6770000e-01   8.6904695e-02
   2.6780000e-01   8.6907275e-02
   2.6790000e-01   8.6909849e-02
   2.6800000e-01   8.6912418e-02
   2.6810000e-01   8.6914982e-02
   2.6820000e-01   8.6917540e-02
   2.6830000e-01   8.6920094e-02
   2.6840000e-01   8.6922641e-02
   2.6850000e-01   8.6925184e-02
   2.6860000e-01   8.6927721e-02
   2.6870000e-01   8.6930253e-02
   2.6880000e-01   8.6932780e-02
   2.6890000e-01   8.6935302e-02
   2.6900000e-01   8.6937818e-02
   2.6910000e-01   8.6940329e-02
   2.6920000e-01   8.6942835e-02
   2.6930000e-01   8.6945336e-02
   2.6940000e-01   8.6947831e-02
   2.6950000e-01   8.6950322e-02
   2.6960000e-01   8.6952807e-02
   2.6970000e-01   8.6955286e-02
   2.6980000e-01   8.6957761e-02
   2.6990000e-01   8.6960230e-02
   2.7000000e-01   8.6962695e-02
   2.7010000e-01   8.6965154e-02
   2.7020000e-01   8.6967607e-02
   2.7030000e-01   8.6970056e-02
   2.7040000e-01   8.6972500e-02
   2.7050000e-01   8.6974938e-02
   2.7060000e-01   8.6977371e-02
   2.7070000e-01   8.6979799e-02
   2.7080000e-01   8.6982222e-02
   2.7090000e-01   8.6984640e-02
   2.7100000e-01   8.6987052e-02
   2.7110000e-01   8.6989460e-02
   2.7120000e-01   8.6991862e-02
   2.7130000e-01   8.6994259e-02
   2.7140000e-01   8.6996651e-02
   2.7150000e-01   8.6999038e-02
   2.7160000e-01   8.7001420e-02
   2.7170000e-01   8.7003797e-02
   2.7180000e-01   8.7006168e-02
   2.7190000e-01   8.7008535e-02
   2.7200000e-01   8.7010896e-02
   2.7210000e-01   8.7013253e-02
   2.7220000e-01   8.7015604e-02
   2.7230000e-01   8.7017950e-02
   2.7240000e-01   8.7020291e-02
   2.7250000e-01   8.7022627e-02
   2.7260000e-01   8.7024958e-02
   2.7270000e-01   8.7027284e-02
   2.7280000e-01   8.7029605e-02
   2.7290000e-01   8.7031921e-02
   2.7300000e-01   8.7034231e-02
   2.7310000e-01   8.7036537e-02
   2.7320000e-01   8.7038838e-02
   2.7330000e-01   8.7041134e-02
   2.7340000e-01   8.7043424e-02
   2.7350000e-01   8.7045710e-02
   2.7360000e-01   8.7047990e-02
   2.7370000e-01   8.7050266e-02
   2.7380000e-01   8.7052537e-02
   2.7390000e-01   8.7054802e-02
   2.7400000e-01   8.7057063e-02
   2.7410000e-01   8.7059318e-02
   2.7420000e-01   8.7061569e-02
   2.7430000e-01   8.7063815e-02
   2.7440000e-01   8.7066055e-02
   2.7450000e-01   8.7068291e-02
   2.7460000e-01   8.7070522e-02
   2.7470000e-01   8.7072748e-02
   2.7480000e-01   8.7074968e-02
   2.7490000e-01   8.7077184e-02
   2.7500000e-01   8.7079395e-02
   2.7510000e-01   8.7081601e-02
   2.7520000e-01   8.7083802e-02
   2.7530000e-01   8.7085998e-02
   2.7540000e-01   8.7088190e-02
   2.7550000e-01   8.7090376e-02
   2.7560000e-01   8.7092557e-02
   2.7570000e-01   8.7094734e-02
   2.7580000e-01   8.7096905e-02
   2.7590000e-01   8.7099072e-02
   2.7600000e-01   8.7101233e-02
   2.7610000e-01   8.7103390e-02
   2.7620000e-01   8.7105542e-02
   2.7630000e-01   8.7107689e-02
   2.7640000e-01   8.7109831e-02
   2.7650000e-01   8.7111969e-02
   2.7660000e-01   8.7114101e-02
   2.7670000e-01   8.7116229e-02
   2.7680000e-01   8.7118351e-02
   2.7690000e-01   8.7120469e-02
   2.7700000e-01   8.7122582e-02
   2.7710000e-01   8.7124690e-02
   2.7720000e-01   8.7126793e-02
   2.7730000e-01   8.7128892e-02
   2.7740000e-01   8.7130986e-02
   2.7750000e-01   8.7133074e-02
   2.7760000e-01   8.7135158e-02
   2.7770000e-01   8.7137237e-02
   2.7780000e-01   8.7139312e-02
   2.7790000e-01   8.7141381e-02
   2.7800000e-01   8.7143446e-02
   2.7810000e-01   8.7145506e-02
   2.7820000e-01   8.7147561e-02
   2.7830000e-01   8.7149611e-02
   2.7840000e-01   8.7151657e-02
   2.7850000e-01   8.7153697e-02
   2.7860000e-01   8.7155733e-02
   2.7870000e-01   8.7157765e-02
   2.7880000e-01   8.7159791e-02
   2.7890000e-01   8.7161813e-02
   2.7900000e-01   8.7163830e-02
   2.7910000e-01   8.7165842e-02
   2.7920000e-01   8.7167849e-02
   2.7930000e-01   8.7169852e-02
   2.7940000e-01   8.7171850e-02
   2.7950000e-01   8.7173843e-02
   2.7960000e-01   8.7175831e-02
   2.7970000e-01   8.7177815e-02
   2.7980000e-01   8.7179794e-02
   2.7990000e-01   8.7181768e-02
   2.8000000e-01   8.7183738e-02
   2.8010000e-01   8.7185702e-02
   2.8020000e-01   8.7187663e-02
   2.8030000e-01   8.7189618e-02
   2.8040000e-01   8.7191569e-02
   2.8050000e-01   8.7193515e-02
   2.8060000e-01   8.7195456e-02
   2.8070000e-01   8.7197393e-02
   2.8080000e-01   8.7199325e-02
   2.8090000e-01   8.7201252e-02
   2.8100000e-01   8.7203175e-02
   2.8110000e-01   8.7205092e-02
   2.8120000e-01   8.7207006e-02
   2.8130000e-01   8.7208914e-02
   2.8140000e-01   8.7210818e-02
   2.8150000e-01   8.7212718e-02
   2.8160000e-01   8.7214612e-02
   2.8170000e-01   8.7216502e-02
   2.8180000e-01   8.7218388e-02
   2.8190000e-01   8.7220269e-02
   2.8200000e-01   8.7222145e-02
   2.8210000e-01   8.7224016e-02
   2.8220000e-01   8.7225883e-02
   2.8230000e-01   8.7227746e-02
   2.8240000e-01   8.7229603e-02
   2.8250000e-01   8.7231456e-02
   2.8260000e-01   8.7233305e-02
   2.8270000e-01   8.7235149e-02
   2.8280000e-01   8.7236988e-02
   2.8290000e-01   8.7238823e-02
   2.8300000e-01   8.7240653e-02
   2.8310000e-01   8.7242478e-02
   2.8320000e-01   8.7244299e-02
   2.8330000e-01   8.7246116e-02
   2.8340000e-01   8.7247928e-02
   2.8350000e-01   8.7249735e-02
   2.8360000e-01   8.7251538e-02
   2.8370000e-01   8.7253336e-02
   2.8380000e-01   8.7255130e-02
   2.8390000e-01   8.7256919e-02
   2.8400000e-01   8.7258703e-02
   2.8410000e-01   8.7260483e-02
   2.8420000e-01   8.7262259e-02
   2.8430000e-01   8.7264030e-02
   2.8440000e-01   8.7265796e-02
   2.8450000e-01   8.7267558e-02
   2.8460000e-01   8.7269315e-02
   2.8470000e-01   8.7271068e-02
   2.8480000e-01   8.7272817e-02
   2.8490000e-01   8.7274561e-02
   2.8500000e-01   8.7276300e-02
   2.8510000e-01   8.7278035e-02
   2.8520000e-01   8.7279765e-02
   2.8530000e-01   8.7281491e-02
   2.8540000e-01   8.7283213e-02
   2.8550000e-01   8.7284930e-02
   2.8560000e-01   8.7286642e-02
   2.8570000e-01   8.7288350e-02
   2.8580000e-01   8.7290054e-02
   2.8590000e-01   8.7291753e-02
   2.8600000e-01   8.7293448e-02
   2.8610000e-01   8.7295138e-02
   2.8620000e-01   8.7296823e-02
   2.8630000e-01   8.7298505e-02
   2.8640000e-01   8.7300182e-02
   2.8650000e-01   8.7301854e-02
   2.8660000e-01   8.7303522e-02
   2.8670000e-01   8.7305186e-02
   2.8680000e-01   8.7306845e-02
   2.8690000e-01   8.7308500e-02
   2.8700000e-01   8.7310150e-02
   2.8710000e-01   8.7311796e-02
   2.8720000e-01   8.7313438e-02
   2.8730000e-01   8.7315075e-02
   2.8740000e-01   8.7316707e-02
   2.8750000e-01   8.7318336e-02
   2.8760000e-01   8.7319960e-02
   2.8770000e-01   8.7321579e-02
   2.8780000e-01   8.7323195e-02
   2.8790000e-01   8.7324805e-02
   2.8800000e-01   8.7326412e-02
   2.8810000e-01   8.7328014e-02
   2.8820000e-01   8.7329612e-02
   2.8830000e-01   8.7331205e-02
   2.8840000e-01   8.7332794e-02
   2.8850000e-01   8.7334379e-02
   2.8860000e-01   8.7335959e-02
   2.8870000e-01   8.7337535e-02
   2.8880000e-01   8.7339107e-02
   2.8890000e-01   8.7340674e-02
   2.8900000e-01   8.7342237e-02
   2.8910000e-01   8.7343796e-02
   2.8920000e-01   8.7345350e-02
   2.8930000e-01   8.7346900e-02
   2.8940000e-01   8.7348446e-02
   2.8950000e-01   8.7349987e-02
   2.8960000e-01   8.7351524e-02
   2.8970000e-01   8.7353057e-02
   2.8980000e-01   8.7354586e-02
   2.8990000e-01   8.7356110e-02
   2.9000000e-01   8.7357630e-02
   2.9010000e-01   8.7359145e-02
   2.9020000e-01   8.7360657e-02
   2.9030000e-01   8.7362164e-02
   2.9040000e-01   8.7363667e-02
   2.9050000e-01   8.7365165e-02
   2.9060000e-01   8.7366659e-02
   2.9070000e-01   8.7368149e-02
   2.9080000e-01   8.7369635e-02
   2.9090000e-01   8.7371117e-02
   2.9100000e-01   8.7372594e-02
   2.9110000e-01   8.7374067e-02
   2.9120000e-01   8.7375536e-02
   2.9130000e-01   8.7377000e-02
   2.9140000e-01   8.7378461e-02
   2.9150000e-01   8.7379917e-02
   2.9160000e-01   8.7381369e-02
   2.9170000e-01   8.7382816e-02
   2.9180000e-01   8.7384260e-02
   2.9190000e-01   8.7385699e-02
   2.9200000e-01   8.7387134e-02
   2.9210000e-01   8.7388565e-02
   2.9220000e-01   8.7389991e-02
   2.9230000e-01   8.7391413e-02
   2.9240000e-01   8.7392832e-02
   2.9250000e-01   8.7394246e-02
   2.9260000e-01   8.7395655e-02
   2.9270000e-01   8.7397061e-02
   2.9280000e-01   8.7398463e-02
   2.9290000e-01   8.7399860e-02
   2.9300000e-01   8.7401253e-02
   2.9310000e-01   8.7402642e-02
   2.9320000e-01   8.7404027e-02
   2.9330000e-01   8.7405407e-02
   2.9340000e-01   8.7406784e-02
   2.9350000e-01   8.7408156e-02
   2.9360000e-01   8.7409524e-02
   2.9370000e-01   8.7410888e-02
   2.9380000e-01   8.7412248e-02
   2.9390000e-01   8.7413604e-02
   2.9400000e-01   8.7414956e-02
   2.9410000e-01   8.7416303e-02
   2.9420000e-01   8.7417647e-02
   2.9430000e-01   8.7418986e-02
   2.9440000e-01   8.7420321e-02
   2.9450000e-01   8.7421652e-02
   2.9460000e-01   8.7422979e-02
   2.9470000e-01   8.7424302e-02
   2.9480000e-01   8.7425621e-02
   2.9490000e-01   8.7426935e-02
   2.9500000e-01   8.7428246e-02
   2.9510000e-01   8.7429552e-02
   2.9520000e-01   8.7430855e-02
   2.9530000e-01   8.7432153e-02
   2.9540000e-01   8.7433447e-02
   2.9550000e-01   8.7434737e-02
   2.9560000e-01   8.7436023e-02
   2.9570000e-01   8.7437305e-02
   2.9580000e-01   8.7438583e-02
   2.9590000e-01   8.7439857e-02
   2.9600000e-01   8.7441127e-02
   2.9610000e-01   8.7442393e-02
   2.9620000e-01   8.7443655e-02
   2.9630000e-01   8.7444912e-02
   2.9640000e-01   8.7446166e-02
   2.9650000e-01   8.7447416e-02
   2.9660000e-01   8.7448661e-02
   2.9670000e-01   8.7449903e-02
   2.9680000e-01   8.7451140e-02
   2.9690000e-01   8.7452374e-02
   2.9700000e-01   8.7453603e-02
   2.9710000e-01   8.7454829e-02
   2.9720000e-01   8.7456050e-02
   2.9730000e-01   8.7457268e-02
   2.9740000e-01   8.7458481e-02
   2.9750000e-01   8.7459691e-02
   2.9760000e-01   8.7460896e-02
   2.9770000e-01   8.7462098e-02
   2.9780000e-01   8.7463295e-02
   2.9790000e-01   8.7464489e-02
   2.9800000e-01   8.7465678e-02
   2.9810000e-01   8.7466864e-02
   2.9820000e-01   8.7468046e-02
   2.9830000e-01   8.7469223e-02
   2.9840000e-01   8.7470397e-02
   2.9850000e-01   8.7471567e-02
   2.9860000e-01   8.7472732e-02
   2.9870000e-01   8.7473894e-02
   2.9880000e-01   8.7475052e-02
   2.9890000e-01   8.7476206e-02
   2.9900000e-01   8.7477356e-02
   2.9910000e-01   8.7478502e-02
   2.9920000e-01   8.7479644e-02
   2.9930000e-01   8.7480782e-02
   2.9940000e-01   8.7481916e-02
   2.9950000e-01   8.7483047e-02
   2.9960000e-01   8.7484173e-02
   2.9970000e-01   8.7485296e-02
   2.9980000e-01   8.7486414e-02
   2.9990000e-01   8.7487529e-02
   3.0000000e-01   8.7488640e-02
   3.0010000e-01   8.7489746e-02
   3.0020000e-01   8.7490849e-02
   3.0030000e-01   8.7491948e-02
   3.0040000e-01   8.7493044e-02
   3.0050000e-01   8.7494135e-02
   3.0060000e-01   8.7495222e-02
   3.0070000e-01   8.7496306e-02
   3.0080000e-01   8.7497386e-02
   3.0090000e-01   8.7498461e-02
   3.0100000e-01   8.7499533e-02
   3.0110000e-01   8.7500601e-02
   3.0120000e-01   8.7501665e-02
   3.0130000e-01   8.7502726e-02
   3.0140000e-01   8.7503782e-02
   3.0150000e-01   8.7504835e-02
   3.0160000e-01   8.7505884e-02
   3.0170000e-01   8.7506928e-02
   3.0180000e-01   8.7507970e-02
   3.0190000e-01   8.7509007e-02
   3.0200000e-01   8.7510040e-02
   3.0210000e-01   8.7511070e-02
   3.0220000e-01   8.7512096e-02
   3.0230000e-01   8.7513117e-02
   3.0240000e-01   8.7514136e-02
   3.0250000e-01   8.7515150e-02
   3.0260000e-01   8.7516160e-02
   3.0270000e-01   8.7517167e-02
   3.0280000e-01   8.7518170e-02
   3.0290000e-01   8.7519169e-02
   3.0300000e-01   8.7520164e-02
   3.0310000e-01   8.7521156e-02
   3.0320000e-01   8.7522143e-02
   3.0330000e-01   8.7523127e-02
   3.0340000e-01   8.7524107e-02
   3.0350000e-01   8.7525084e-02
   3.0360000e-01   8.7526056e-02
   3.0370000e-01   8.7527025e-02
   3.0380000e-01   8.7527990e-02
   3.0390000e-01   8.7528951e-02
   3.0400000e-01   8.7529909e-02
   3.0410000e-01   8.7530863e-02
   3.0420000e-01   8.7531813e-02
   3.0430000e-01   8.7532759e-02
   3.0440000e-01   8.7533701e-02
   3.0450000e-01   8.7534640e-02
   3.0460000e-01   8.7535575e-02
   3.0470000e-01   8.7536506e-02
   3.0480000e-01   8.7537434e-02
   3.0490000e-01   8.7538358e-02
   3.0500000e-01   8.7539278e-02
   3.0510000e-01   8.7540194e-02
   3.0520000e-01   8.7541107e-02
   3.0530000e-01   8.7542015e-02
   3.0540000e-01   8.7542921e-02
   3.0550000e-01   8.7543822e-02
   3.0560000e-01   8.7544720e-02
   3.0570000e-01   8.7545614e-02
   3.0580000e-01   8.7546504e-02
   3.0590000e-01   8.7547391e-02
   3.0600000e-01   8.7548274e-02
   3.0610000e-01   8.7549153e-02
   3.0620000e-01   8.7550029e-02
   3.0630000e-01   8.7550901e-02
   3.0640000e-01   8.7551769e-02
   3.0650000e-01   8.7552633e-02
   3.0660000e-01   8.7553494e-02
   3.0670000e-01   8.7554351e-02
   3.0680000e-01   8.7555205e-02
   3.0690000e-01   8.7556055e-02
   3.0700000e-01   8.7556901e-02
   3.0710000e-01   8.7557744e-02
   3.0720000e-01   8.7558582e-02
   3.0730000e-01   8.7559418e-02
   3.0740000e-01   8.7560249e-02
   3.0750000e-01   8.7561077e-02
   3.0760000e-01   8.7561902e-02
   3.0770000e-01   8.7562722e-02
   3.0780000e-01   8.7563539e-02
   3.0790000e-01   8.7564353e-02
   3.0800000e-01   8.7565163e-02
   3.0810000e-01   8.7565969e-02
   3.0820000e-01   8.7566771e-02
   3.0830000e-01   8.7567570e-02
   3.0840000e-01   8.7568366e-02
   3.0850000e-01   8.7569157e-02
   3.0860000e-01   8.7569945e-02
   3.0870000e-01   8.7570730e-02
   3.0880000e-01   8.7571511e-02
   3.0890000e-01   8.7572288e-02
   3.0900000e-01   8.7573062e-02
   3.0910000e-01   8.7573832e-02
   3.0920000e-01   8.7574598e-02
   3.0930000e-01   8.7575361e-02
   3.0940000e-01   8.7576121e-02
   3.0950000e-01   8.7576877e-02
   3.0960000e-01   8.7577629e-02
   3.0970000e-01   8.7578378e-02
   3.0980000e-01   8.7579123e-02
   3.0990000e-01   8.7579864e-02
   3.1000000e-01   8.7580602e-02
   3.1010000e-01   8.7581337e-02
   3.1020000e-01   8.7582067e-02
   3.1030000e-01   8.7582795e-02
   3.1040000e-01   8.7583518e-02
   3.1050000e-01   8.7584239e-02
   3.1060000e-01   8.7584955e-02
   3.1070000e-01   8.7585669e-02
   3.1080000e-01   8.7586378e-02
   3.1090000e-01   8.7587084e-02
   3.1100000e-01   8.7587787e-02
   3.1110000e-01   8.7588486e-02
   3.1120000e-01   8.7589181e-02
   3.1130000e-01   8.7589873e-02
   3.1140000e-01   8.7590562e-02
   3.1150000e-01   8.7591247e-02
   3.1160000e-01   8.7591928e-02
   3.1170000e-01   8.7592606e-02
   3.1180000e-01   8.7593281e-02
   3.1190000e-01   8.7593952e-02
   3.1200000e-01   8.7594619e-02
   3.1210000e-01   8.7595283e-02
   3.1220000e-01   8.7595943e-02
   3.1230000e-01   8.7596600e-02
   3.1240000e-01   8.7597254e-02
   3.1250000e-01   8.7597904e-02
   3.1260000e-01   8.7598551e-02
   3.1270000e-01   8.7599194e-02
   3.1280000e-01   8.7599833e-02
   3.1290000e-01   8.7600469e-02
   3.1300000e-01   8.7601102e-02
   3.1310000e-01   8.7601731e-02
   3.1320000e-01   8.7602357e-02
   3.1330000e-01   8.7602979e-02
   3.1340000e-01   8.7603598e-02
   3.1350000e-01   8.7604214e-02
   3.1360000e-01   8.7604826e-02
   3.1370000e-01   8.7605434e-02
   3.1380000e-01   8.7606039e-02
   3.1390000e-01   8.7606641e-02
   3.1400000e-01   8.7607239e-02
   3.1410000e-01   8.7607834e-02
   3.1420000e-01   8.7608425e-02
   3.1430000e-01   8.7609013e-02
   3.1440000e-01   8.7609598e-02
   3.1450000e-01   8.7610179e-02
   3.1460000e-01   8.7610757e-02
   3.1470000e-01   8.7611331e-02
   3.1480000e-01   8.7611902e-02
   3.1490000e-01   8.7612469e-02
   3.1500000e-01   8.7613033e-02
   3.1510000e-01   8.7613594e-02
   3.1520000e-01   8.7614151e-02
   3.1530000e-01   8.7614705e-02
   3.1540000e-01   8.7615256e-02
   3.1550000e-01   8.7615803e-02
   3.1560000e-01   8.7616347e-02
   3.1570000e-01   8.7616887e-02
   3.1580000e-01   8.7617424e-02
   3.1590000e-01   8.7617958e-02
   3.1600000e-01   8.7618488e-02
   3.1610000e-01   8.7619015e-02
   3.1620000e-01   8.7619538e-02
   3.1630000e-01   8.7620059e-02
   3.1640000e-01   8.7620575e-02
   3.1650000e-01   8.7621089e-02
   3.1660000e-01   8.7621599e-02
   3.1670000e-01   8.7622106e-02
   3.1680000e-01   8.7622609e-02
   3.1690000e-01   8.7623109e-02
   3.1700000e-01   8.7623606e-02
   3.1710000e-01   8.7624099e-02
   3.1720000e-01   8.7624589e-02
   3.1730000e-01   8.7625076e-02
   3.1740000e-01   8.7625560e-02
   3.1750000e-01   8.7626040e-02
   3.1760000e-01   8.7626516e-02
   3.1770000e-01   8.7626990e-02
   3.1780000e-01   8.7627460e-02
   3.1790000e-01   8.7627927e-02
   3.1800000e-01   8.7628390e-02
   3.1810000e-01   8.7628851e-02
   3.1820000e-01   8.7629307e-02
   3.1830000e-01   8.7629761e-02
   3.1840000e-01   8.7630211e-02
   3.1850000e-01   8.7630658e-02
   3.1860000e-01   8.7631102e-02
   3.1870000e-01   8.7631543e-02
   3.1880000e-01   8.7631980e-02
   3.1890000e-01   8.7632414e-02
   3.1900000e-01   8.7632844e-02
   3.1910000e-01   8.7633272e-02
   3.1920000e-01   8.7633696e-02
   3.1930000e-01   8.7634116e-02
   3.1940000e-01   8.7634534e-02
   3.1950000e-01   8.7634948e-02
   3.1960000e-01   8.7635359e-02
   3.1970000e-01   8.7635767e-02
   3.1980000e-01   8.7636171e-02
   3.1990000e-01   8.7636573e-02
   3.2000000e-01   8.7636971e-02
   3.2010000e-01   8.7637365e-02
   3.2020000e-01   8.7637757e-02
   3.2030000e-01   8.7638145e-02
   3.2040000e-01   8.7638530e-02
   3.2050000e-01   8.7638912e-02
   3.2060000e-01   8.7639290e-02
   3.2070000e-01   8.7639666e-02
   3.2080000e-01   8.7640038e-02
   3.2090000e-01   8.7640407e-02
   3.2100000e-01   8.7640772e-02
   3.2110000e-01   8.7641135e-02
   3.2120000e-01   8.7641494e-02
   3.2130000e-01   8.7641850e-02
   3.2140000e-01   8.7642203e-02
   3.2150000e-01   8.7642553e-02
   3.2160000e-01   8.7642899e-02
   3.2170000e-01   8.7643242e-02
   3.2180000e-01   8.7643582e-02
   3.2190000e-01   8.7643919e-02
   3.2200000e-01   8.7644253e-02
   3.2210000e-01   8.7644583e-02
   3.2220000e-01   8.7644910e-02
   3.2230000e-01   8.7645235e-02
   3.2240000e-01   8.7645555e-02
   3.2250000e-01   8.7645873e-02
   3.2260000e-01   8.7646188e-02
   3.2270000e-01   8.7646499e-02
   3.2280000e-01   8.7646807e-02
   3.2290000e-01   8.7647112e-02
   3.2300000e-01   8.7647414e-02
   3.2310000e-01   8.7647713e-02
   3.2320000e-01   8.7648009e-02
   3.2330000e-01   8.7648301e-02
   3.2340000e-01   8.7648590e-02
   3.2350000e-01   8.7648877e-02
   3.2360000e-01   8.7649160e-02
   3.2370000e-01   8.7649439e-02
   3.2380000e-01   8.7649716e-02
   3.2390000e-01   8.7649990e-02
   3.2400000e-01   8.7650260e-02
   3.2410000e-01   8.7650527e-02
   3.2420000e-01   8.7650792e-02
   3.2430000e-01   8.7651053e-02
   3.2440000e-01   8.7651311e-02
   3.2450000e-01   8.7651566e-02
   3.2460000e-01   8.7651817e-02
   3.2470000e-01   8.7652066e-02
   3.2480000e-01   8.7652311e-02
   3.2490000e-01   8.7652554e-02
   3.2500000e-01   8.7652793e-02
   3.2510000e-01   8.7653029e-02
   3.2520000e-01   8.7653262e-02
   3.2530000e-01   8.7653492e-02
   3.2540000e-01   8.7653719e-02
   3.2550000e-01   8.7653943e-02
   3.2560000e-01   8.7654164e-02
   3.2570000e-01   8.7654381e-02
   3.2580000e-01   8.7654596e-02
   3.2590000e-01   8.7654807e-02
   3.2600000e-01   8.7655016e-02
   3.2610000e-01   8.7655221e-02
   3.2620000e-01   8.7655423e-02
   3.2630000e-01   8.7655623e-02
   3.2640000e-01   8.7655819e-02
   3.2650000e-01   8.7656012e-02
   3.2660000e-01   8.7656202e-02
   3.2670000e-01   8.7656389e-02
   3.2680000e-01   8.7656573e-02
   3.2690000e-01   8.7656753e-02
   3.2700000e-01   8.7656931e-02
   3.2710000e-01   8.7657106e-02
   3.2720000e-01   8.7657278e-02
   3.2730000e-01   8.7657446e-02
   3.2740000e-01   8.7657612e-02
   3.2750000e-01   8.7657775e-02
   3.2760000e-01   8.7657934e-02
   3.2770000e-01   8.7658091e-02
   3.2780000e-01   8.7658244e-02
   3.2790000e-01   8.7658395e-02
   3.2800000e-01   8.7658542e-02
   3.2810000e-01   8.7658687e-02
   3.2820000e-01   8.7658828e-02
   3.2830000e-01   8.7658966e-02
   3.2840000e-01   8.7659102e-02
   3.2850000e-01   8.7659234e-02
   3.2860000e-01   8.7659364e-02
   3.2870000e-01   8.7659490e-02
   3.2880000e-01   8.7659613e-02
   3.2890000e-01   8.7659734e-02
   3.2900000e-01   8.7659851e-02
   3.2910000e-01   8.7659966e-02
   3.2920000e-01   8.7660077e-02
   3.2930000e-01   8.7660186e-02
   3.2940000e-01   8.7660291e-02
   3.2950000e-01   8.7660393e-02
   3.2960000e-01   8.7660493e-02
   3.2970000e-01   8.7660590e-02
   3.2980000e-01   8.7660683e-02
   3.2990000e-01   8.7660774e-02
   3.3000000e-01   8.7660861e-02
   3.3010000e-01   8.7660946e-02
   3.3020000e-01   8.7661028e-02
   3.3030000e-01   8.7661106e-02
   3.3040000e-01   8.7661182e-02
   3.3050000e-01   8.7661255e-02
   3.3060000e-01   8.7661325e-02
   3.3070000e-01   8.7661392e-02
   3.3080000e-01   8.7661456e-02
   3.3090000e-01   8.7661517e-02
   3.3100000e-01   8.7661575e-02
   3.3110000e-01   8.7661630e-02
   3.3120000e-01   8.7661682e-02
   3.3130000e-01   8.7661732e-02
   3.3140000e-01   8.7661778e-02
   3.3150000e-01   8.7661821e-02
   3.3160000e-01   8.7661862e-02
   3.3170000e-01   8.7661900e-02
   3.3180000e-01   8.7661934e-02
   3.3190000e-01   8.7661966e-02
   3.3200000e-01   8.7661995e-02
   3.3210000e-01   8.7662021e-02
   3.3220000e-01   8.7662044e-02
   3.3230000e-01   8.7662064e-02
   3.3240000e-01   8.7662081e-02
   3.3250000e-01   8.7662096e-02
   3.3260000e-01   8.7662107e-02
   3.3270000e-01   8.7662115e-02
   3.3280000e-01   8.7662121e-02
   3.3290000e-01   8.7662124e-02
   3.3300000e-01   8.7662124e-02
   3.3310000e-01   8.7662121e-02
   3.3320000e-01   8.7662115e-02
   3.3330000e-01   8.7662106e-02
   3.3340000e-01   8.7662094e-02
   3.3350000e-01   8.7662080e-02
   3.3360000e-01   8.7662062e-02
   3.3370000e-01   8.7662042e-02
   3.3380000e-01   8.7662019e-02
   3.3390000e-01   8.7661993e-02
   3.3400000e-01   8.7661964e-02
   3.3410000e-01   8.7661932e-02
   3.3420000e-01   8.7661898e-02
   3.3430000e-01   8.7661860e-02
   3.3440000e-01   8.7661820e-02
   3.3450000e-01   8.7661777e-02
   3.3460000e-01   8.7661731e-02
   3.3470000e-01   8.7661682e-02
   3.3480000e-01   8.7661630e-02
   3.3490000e-01   8.7661576e-02
   3.3500000e-01   8.7661519e-02
   3.3510000e-01   8.7661458e-02
   3.3520000e-01   8.7661395e-02
   3.3530000e-01   8.7661330e-02
   3.3540000e-01   8.7661261e-02
   3.3550000e-01   8.7661189e-02
   3.3560000e-01   8.7661115e-02
   3.3570000e-01   8.7661038e-02
   3.3580000e-01   8.7660958e-02
   3.3590000e-01   8.7660875e-02
   3.3600000e-01   8.7660790e-02
   3.3610000e-01   8.7660701e-02
   3.3620000e-01   8.7660610e-02
   3.3630000e-01   8.7660516e-02
   3.3640000e-01   8.7660420e-02
   3.3650000e-01   8.7660320e-02
   3.3660000e-01   8.7660218e-02
   3.3670000e-01   8.7660112e-02
   3.3680000e-01   8.7660004e-02
   3.3690000e-01   8.7659894e-02
   3.3700000e-01   8.7659780e-02
   3.3710000e-01   8.7659664e-02
   3.3720000e-01   8.7659545e-02
   3.3730000e-01   8.7659423e-02
   3.3740000e-01   8.7659298e-02
   3.3750000e-01   8.7659171e-02
   3.3760000e-01   8.7659041e-02
   3.3770000e-01   8.7658908e-02
   3.3780000e-01   8.7658772e-02
   3.3790000e-01   8.7658634e-02
   3.3800000e-01   8.7658492e-02
   3.3810000e-01   8.7658348e-02
   3.3820000e-01   8.7658202e-02
   3.3830000e-01   8.7658052e-02
   3.3840000e-01   8.7657900e-02
   3.3850000e-01   8.7657745e-02
   3.3860000e-01   8.7657587e-02
   3.3870000e-01   8.7657427e-02
   3.3880000e-01   8.7657263e-02
   3.3890000e-01   8.7657097e-02
   3.3900000e-01   8.7656929e-02
   3.3910000e-01   8.7656757e-02
   3.3920000e-01   8.7656583e-02
   3.3930000e-01   8.7656406e-02
   3.3940000e-01   8.7656227e-02
   3.3950000e-01   8.7656044e-02
   3.3960000e-01   8.7655859e-02
   3.3970000e-01   8.7655671e-02
   3.3980000e-01   8.7655481e-02
   3.3990000e-01   8.7655288e-02
   3.4000000e-01   8.7655092e-02
   3.4010000e-01   8.7654893e-02
   3.4020000e-01   8.7654692e-02
   3.4030000e-01   8.7654488e-02
   3.4040000e-01   8.7654281e-02
   3.4050000e-01   8.7654072e-02
   3.4060000e-01   8.7653859e-02
   3.4070000e-01   8.7653645e-02
   3.4080000e-01   8.7653427e-02
   3.4090000e-01   8.7653207e-02
   3.4100000e-01   8.7652984e-02
   3.4110000e-01   8.7652758e-02
   3.4120000e-01   8.7652530e-02
   3.4130000e-01   8.7652299e-02
   3.4140000e-01   8.7652065e-02
   3.4150000e-01   8.7651829e-02
   3.4160000e-01   8.7651590e-02
   3.4170000e-01   8.7651348e-02
   3.4180000e-01   8.7651104e-02
   3.4190000e-01   8.7650857e-02
   3.4200000e-01   8.7650608e-02
   3.4210000e-01   8.7650355e-02
   3.4220000e-01   8.7650100e-02
   3.4230000e-01   8.7649843e-02
   3.4240000e-01   8.7649582e-02
   3.4250000e-01   8.7649319e-02
   3.4260000e-01   8.7649054e-02
   3.4270000e-01   8.7648786e-02
   3.4280000e-01   8.7648515e-02
   3.4290000e-01   8.7648241e-02
   3.4300000e-01   8.7647965e-02
   3.4310000e-01   8.7647686e-02
   3.4320000e-01   8.7647405e-02
   3.4330000e-01   8.7647121e-02
   3.4340000e-01   8.7646834e-02
   3.4350000e-01   8.7646545e-02
   3.4360000e-01   8.7646253e-02
   3.4370000e-01   8.7645958e-02
   3.4380000e-01   8.7645661e-02
   3.4390000e-01   8.7645361e-02
   3.4400000e-01   8.7645059e-02
   3.4410000e-01   8.7644754e-02
   3.4420000e-01   8.7644446e-02
   3.4430000e-01   8.7644136e-02
   3.4440000e-01   8.7643823e-02
   3.4450000e-01   8.7643508e-02
   3.4460000e-01   8.7643190e-02
   3.4470000e-01   8.7642869e-02
   3.4480000e-01   8.7642546e-02
   3.4490000e-01   8.7642220e-02
   3.4500000e-01   8.7641892e-02
   3.4510000e-01   8.7641561e-02
   3.4520000e-01   8.7641227e-02
   3.4530000e-01   8.7640891e-02
   3.4540000e-01   8.7640552e-02
   3.4550000e-01   8.7640211e-02
   3.4560000e-01   8.7639867e-02
   3.4570000e-01   8.7639520e-02
   3.4580000e-01   8.7639171e-02
   3.4590000e-01   8.7638819e-02
   3.4600000e-01   8.7638465e-02
   3.4610000e-01   8.7638108e-02
   3.4620000e-01   8.7637749e-02
   3.4630000e-01   8.7637387e-02
   3.4640000e-01   8.7637022e-02
   3.4650000e-01   8.7636655e-02
   3.4660000e-01   8.7636286e-02
   3.4670000e-01   8.7635914e-02
   3.4680000e-01   8.7635539e-02
   3.4690000e-01   8.7635162e-02
   3.4700000e-01   8.7634782e-02
   3.4710000e-01   8.7634399e-02
   3.4720000e-01   8.7634015e-02
   3.4730000e-01   8.7633627e-02
   3.4740000e-01   8.7633237e-02
   3.4750000e-01   8.7632845e-02
   3.4760000e-01   8.7632450e-02
   3.4770000e-01   8.7632052e-02
   3.4780000e-01   8.7631652e-02
   3.4790000e-01   8.7631249e-02
   3.4800000e-01   8.7630844e-02
   3.4810000e-01   8.7630436e-02
   3.4820000e-01   8.7630026e-02
   3.4830000e-01   8.7629614e-02
   3.4840000e-01   8.7629198e-02
   3.4850000e-01   8.7628781e-02
   3.4860000e-01   8.7628360e-02
   3.4870000e-01   8.7627938e-02
   3.4880000e-01   8.7627512e-02
   3.4890000e-01   8.7627085e-02
   3.4900000e-01   8.7626654e-02
   3.4910000e-01   8.7626222e-02
   3.4920000e-01   8.7625786e-02
   3.4930000e-01   8.7625348e-02
   3.4940000e-01   8.7624908e-02
   3.4950000e-01   8.7624465e-02
   3.4960000e-01   8.7624020e-02
   3.4970000e-01   8.7623573e-02
   3.4980000e-01   8.7623122e-02
   3.4990000e-01   8.7622670e-02
   3.5000000e-01   8.7622214e-02
   3.5010000e-01   8.7621757e-02
   3.5020000e-01   8.7621297e-02
   3.5030000e-01   8.7620834e-02
   3.5040000e-01   8.7620369e-02
   3.5050000e-01   8.7619902e-02
   3.5060000e-01   8.7619432e-02
   3.5070000e-01   8.7618959e-02
   3.5080000e-01   8.7618484e-02
   3.5090000e-01   8.7618007e-02
   3.5100000e-01   8.7617527e-02
   3.5110000e-01   8.7617045e-02
   3.5120000e-01   8.7616560e-02
   3.5130000e-01   8.7616073e-02
   3.5140000e-01   8.7615583e-02
   3.5150000e-01   8.7615091e-02
   3.5160000e-01   8.7614596e-02
   3.5170000e-01   8.7614099e-02
   3.5180000e-01   8.7613600e-02
   3.5190000e-01   8.7613098e-02
   3.5200000e-01   8.7612594e-02
   3.5210000e-01   8.7612087e-02
   3.5220000e-01   8.7611578e-02
   3.5230000e-01   8.7611066e-02
   3.5240000e-01   8.7610552e-02
   3.5250000e-01   8.7610036e-02
   3.5260000e-01   8.7609517e-02
   3.5270000e-01   8.7608996e-02
   3.5280000e-01   8.7608472e-02
   3.5290000e-01   8.7607946e-02
   3.5300000e-01   8.7607417e-02
   3.5310000e-01   8.7606886e-02
   3.5320000e-01   8.7606353e-02
   3.5330000e-01   8.7605817e-02
   3.5340000e-01   8.7605279e-02
   3.5350000e-01   8.7604738e-02
   3.5360000e-01   8.7604196e-02
   3.5370000e-01   8.7603650e-02
   3.5380000e-01   8.7603102e-02
   3.5390000e-01   8.7602552e-02
   3.5400000e-01   8.7602000e-02
   3.5410000e-01   8.7601445e-02
   3.5420000e-01   8.7600887e-02
   3.5430000e-01   8.7600328e-02
   3.5440000e-01   8.7599765e-02
   3.5450000e-01   8.7599201e-02
   3.5460000e-01   8.7598634e-02
   3.5470000e-01   8.7598065e-02
   3.5480000e-01   8.7597493e-02
   3.5490000e-01   8.7596919e-02
   3.5500000e-01   8.7596343e-02
   3.5510000e-01   8.7595764e-02
   3.5520000e-01   8.7595183e-02
   3.5530000e-01   8.7594600e-02
   3.5540000e-01   8.7594014e-02
   3.5550000e-01   8.7593425e-02
   3.5560000e-01   8.7592835e-02
   3.5570000e-01   8.7592242e-02
   3.5580000e-01   8.7591647e-02
   3.5590000e-01   8.7591049e-02
   3.5600000e-01   8.7590449e-02
   3.5610000e-01   8.7589847e-02
   3.5620000e-01   8.7589242e-02
   3.5630000e-01   8.7588635e-02
   3.5640000e-01   8.7588026e-02
   3.5650000e-01   8.7587414e-02
   3.5660000e-01   8.7586800e-02
   3.5670000e-01   8.7586184e-02
   3.5680000e-01   8.7585565e-02
   3.5690000e-01   8.7584944e-02
   3.5700000e-01   8.7584320e-02
   3.5710000e-01   8.7583695e-02
   3.5720000e-01   8.7583067e-02
   3.5730000e-01   8.7582436e-02
   3.5740000e-01   8.7581804e-02
   3.5750000e-01   8.7581169e-02
   3.5760000e-01   8.7580531e-02
   3.5770000e-01   8.7579892e-02
   3.5780000e-01   8.7579250e-02
   3.5790000e-01   8.7578606e-02
   3.5800000e-01   8.7577959e-02
   3.5810000e-01   8.7577310e-02
   3.5820000e-01   8.7576659e-02
   3.5830000e-01   8.7576006e-02
   3.5840000e-01   8.7575350e-02
   3.5850000e-01   8.7574692e-02
   3.5860000e-01   8.7574031e-02
   3.5870000e-01   8.7573369e-02
   3.5880000e-01   8.7572704e-02
   3.5890000e-01   8.7572036e-02
   3.5900000e-01   8.7571367e-02
   3.5910000e-01   8.7570695e-02
   3.5920000e-01   8.7570021e-02
   3.5930000e-01   8.7569345e-02
   3.5940000e-01   8.7568666e-02
   3.5950000e-01   8.7567985e-02
   3.5960000e-01   8.7567302e-02
   3.5970000e-01   8.7566616e-02
   3.5980000e-01   8.7565928e-02
   3.5990000e-01   8.7565238e-02
   3.6000000e-01   8.7564546e-02
   3.6010000e-01   8.7563851e-02
   3.6020000e-01   8.7563155e-02
   3.6030000e-01   8.7562455e-02
   3.6040000e-01   8.7561754e-02
   3.6050000e-01   8.7561050e-02
   3.6060000e-01   8.7560345e-02
   3.6070000e-01   8.7559636e-02
   3.6080000e-01   8.7558926e-02
   3.6090000e-01   8.7558213e-02
   3.6100000e-01   8.7557498e-02
   3.6110000e-01   8.7556781e-02
   3.6120000e-01   8.7556062e-02
   3.6130000e-01   8.7555340e-02
   3.6140000e-01   8.7554616e-02
   3.6150000e-01   8.7553890e-02
   3.6160000e-01   8.7553162e-02
   3.6170000e-01   8.7552431e-02
   3.6180000e-01   8.7551698e-02
   3.6190000e-01   8.7550963e-02
   3.6200000e-01   8.7550226e-02
   3.6210000e-01   8.7549487e-02
   3.6220000e-01   8.7548745e-02
   3.6230000e-01   8.7548001e-02
   3.6240000e-01   8.7547255e-02
   3.6250000e-01   8.7546506e-02
   3.6260000e-01   8.7545756e-02
   3.6270000e-01   8.7545003e-02
   3.6280000e-01   8.7544248e-02
   3.6290000e-01   8.7543491e-02
   3.6300000e-01   8.7542731e-02
   3.6310000e-01   8.7541969e-02
   3.6320000e-01   8.7541206e-02
   3.6330000e-01   8.7540439e-02
   3.6340000e-01   8.7539671e-02
   3.6350000e-01   8.7538901e-02
   3.6360000e-01   8.7538128e-02
   3.6370000e-01   8.7537353e-02
   3.6380000e-01   8.7536576e-02
   3.6390000e-01   8.7535797e-02
   3.6400000e-01   8.7535015e-02
   3.6410000e-01   8.7534232e-02
   3.6420000e-01   8.7533446e-02
   3.6430000e-01   8.7532658e-02
   3.6440000e-01   8.7531868e-02
   3.6450000e-01   8.7531075e-02
   3.6460000e-01   8.7530281e-02
   3.6470000e-01   8.7529484e-02
   3.6480000e-01   8.7528685e-02
   3.6490000e-01   8.7527884e-02
   3.6500000e-01   8.7527081e-02
   3.6510000e-01   8.7526275e-02
   3.6520000e-01   8.7525468e-02
   3.6530000e-01   8.7524658e-02
   3.6540000e-01   8.7523846e-02
   3.6550000e-01   8.7523032e-02
   3.6560000e-01   8.7522216e-02
   3.6570000e-01   8.7521397e-02
   3.6580000e-01   8.7520577e-02
   3.6590000e-01   8.7519754e-02
   3.6600000e-01   8.7518929e-02
   3.6610000e-01   8.7518102e-02
   3.6620000e-01   8.7517273e-02
   3.6630000e-01   8.7516442e-02
   3.6640000e-01   8.7515608e-02
   3.6650000e-01   8.7514773e-02
   3.6660000e-01   8.7513935e-02
   3.6670000e-01   8.7513095e-02
   3.6680000e-01   8.7512253e-02
   3.6690000e-01   8.7511409e-02
   3.6700000e-01   8.7510563e-02
   3.6710000e-01   8.7509714e-02
   3.6720000e-01   8.7508864e-02
   3.6730000e-01   8.7508011e-02
   3.6740000e-01   8.7507156e-02
   3.6750000e-01   8.7506299e-02
   3.6760000e-01   8.7505440e-02
   3.6770000e-01   8.7504579e-02
   3.6780000e-01   8.7503716e-02
   3.6790000e-01   8.7502851e-02
   3.6800000e-01   8.7501983e-02
   3.6810000e-01   8.7501114e-02
   3.6820000e-01   8.7500242e-02
   3.6830000e-01   8.7499368e-02
   3.6840000e-01   8.7498492e-02
   3.6850000e-01   8.7497614e-02
   3.6860000e-01   8.7496734e-02
   3.6870000e-01   8.7495852e-02
   3.6880000e-01   8.7494967e-02
   3.6890000e-01   8.7494081e-02
   3.6900000e-01   8.7493192e-02
   3.6910000e-01   8.7492302e-02
   3.6920000e-01   8.7491409e-02
   3.6930000e-01   8.7490514e-02
   3.6940000e-01   8.7489617e-02
   3.6950000e-01   8.7488718e-02
   3.6960000e-01   8.7487817e-02
   3.6970000e-01   8.7486914e-02
   3.6980000e-01   8.7486009e-02
   3.6990000e-01   8.7485102e-02
   3.7000000e-01   8.7484192e-02
   3.7010000e-01   8.7483281e-02
   3.7020000e-01   8.7482367e-02
   3.7030000e-01   8.7481452e-02
   3.7040000e-01   8.7480534e-02
   3.7050000e-01   8.7479614e-02
   3.7060000e-01   8.7478692e-02
   3.7070000e-01   8.7477768e-02
   3.7080000e-01   8.7476842e-02
   3.7090000e-01   8.7475914e-02
   3.7100000e-01   8.7474984e-02
   3.7110000e-01   8.7474052e-02
   3.7120000e-01   8.7473118e-02
   3.7130000e-01   8.7472182e-02
   3.7140000e-01   8.7471244e-02
   3.7150000e-01   8.7470303e-02
   3.7160000e-01   8.7469361e-02
   3.7170000e-01   8.7468416e-02
   3.7180000e-01   8.7467470e-02
   3.7190000e-01   8.7466522e-02
   3.7200000e-01   8.7465571e-02
   3.7210000e-01   8.7464618e-02
   3.7220000e-01   8.7463664e-02
   3.7230000e-01   8.7462707e-02
   3.7240000e-01   8.7461748e-02
   3.7250000e-01   8.7460788e-02
   3.7260000e-01   8.7459825e-02
   3.7270000e-01   8.7458860e-02
   3.7280000e-01   8.7457893e-02
   3.7290000e-01   8.7456924e-02
   3.7300000e-01   8.7455954e-02
   3.7310000e-01   8.7454981e-02
   3.7320000e-01   8.7454006e-02
   3.7330000e-01   8.7453029e-02
   3.7340000e-01   8.7452050e-02
   3.7350000e-01   8.7451069e-02
   3.7360000e-01   8.7450086e-02
   3.7370000e-01   8.7449101e-02
   3.7380000e-01   8.7448114e-02
   3.7390000e-01   8.7447125e-02
   3.7400000e-01   8.7446134e-02
   3.7410000e-01   8.7445141e-02
   3.7420000e-01   8.7444146e-02
   3.7430000e-01   8.7443149e-02
   3.7440000e-01   8.7442150e-02
   3.7450000e-01   8.7441149e-02
   3.7460000e-01   8.7440146e-02
   3.7470000e-01   8.7439141e-02
   3.7480000e-01   8.7438134e-02
   3.7490000e-01   8.7437125e-02
   3.7500000e-01   8.7436114e-02
   3.7510000e-01   8.7435101e-02
   3.7520000e-01   8.7434086e-02
   3.7530000e-01   8.7433069e-02
   3.7540000e-01   8.7432051e-02
   3.7550000e-01   8.7431030e-02
   3.7560000e-01   8.7430007e-02
   3.7570000e-01   8.7428982e-02
   3.7580000e-01   8.7427955e-02
   3.7590000e-01   8.7426927e-02
   3.7600000e-01   8.7425896e-02
   3.7610000e-01   8.7424863e-02
   3.7620000e-01   8.7423828e-02
   3.7630000e-01   8.7422792e-02
   3.7640000e-01   8.7421753e-02
   3.7650000e-01   8.7420713e-02
   3.7660000e-01   8.7419670e-02
   3.7670000e-01   8.7418626e-02
   3.7680000e-01   8.7417579e-02
   3.7690000e-01   8.7416531e-02
   3.7700000e-01   8.7415480e-02
   3.7710000e-01   8.7414428e-02
   3.7720000e-01   8.7413374e-02
   3.7730000e-01   8.7412318e-02
   3.7740000e-01   8.7411260e-02
   3.7750000e-01   8.7410200e-02
   3.7760000e-01   8.7409137e-02
   3.7770000e-01   8.7408074e-02
   3.7780000e-01   8.7407008e-02
   3.7790000e-01   8.7405940e-02
   3.7800000e-01   8.7404870e-02
   3.7810000e-01   8.7403798e-02
   3.7820000e-01   8.7402725e-02
   3.7830000e-01   8.7401649e-02
   3.7840000e-01   8.7400572e-02
   3.7850000e-01   8.7399492e-02
   3.7860000e-01   8.7398411e-02
   3.7870000e-01   8.7397327e-02
   3.7880000e-01   8.7396242e-02
   3.7890000e-01   8.7395155e-02
   3.7900000e-01   8.7394066e-02
   3.7910000e-01   8.7392975e-02
   3.7920000e-01   8.7391882e-02
   3.7930000e-01   8.7390787e-02
   3.7940000e-01   8.7389691e-02
   3.7950000e-01   8.7388592e-02
   3.7960000e-01   8.7387492e-02
   3.7970000e-01   8.7386389e-02
   3.7980000e-01   8.7385285e-02
   3.7990000e-01   8.7384179e-02
   3.8000000e-01   8.7383070e-02
   3.8010000e-01   8.7381960e-02
   3.8020000e-01   8.7380848e-02
   3.8030000e-01   8.7379735e-02
   3.8040000e-01   8.7378619e-02
   3.8050000e-01   8.7377501e-02
   3.8060000e-01   8.7376382e-02
   3.8070000e-01   8.7375260e-02
   3.8080000e-01   8.7374137e-02
   3.8090000e-01   8.7373012e-02
   3.8100000e-01   8.7371885e-02
   3.8110000e-01   8.7370756e-02
   3.8120000e-01   8.7369625e-02
   3.8130000e-01   8.7368492e-02
   3.8140000e-01   8.7367358e-02
   3.8150000e-01   8.7366221e-02
   3.8160000e-01   8.7365083e-02
   3.8170000e-01   8.7363943e-02
   3.8180000e-01   8.7362800e-02
   3.8190000e-01   8.7361656e-02
   3.8200000e-01   8.7360511e-02
   3.8210000e-01   8.7359363e-02
   3.8220000e-01   8.7358213e-02
   3.8230000e-01   8.7357062e-02
   3.8240000e-01   8.7355909e-02
   3.8250000e-01   8.7354753e-02
   3.8260000e-01   8.7353596e-02
   3.8270000e-01   8.7352437e-02
   3.8280000e-01   8.7351277e-02
   3.8290000e-01   8.7350114e-02
   3.8300000e-01   8.7348950e-02
   3.8310000e-01   8.7347783e-02
   3.8320000e-01   8.7346615e-02
   3.8330000e-01   8.7345445e-02
   3.8340000e-01   8.7344273e-02
   3.8350000e-01   8.7343100e-02
   3.8360000e-01   8.7341924e-02
   3.8370000e-01   8.7340747e-02
   3.8380000e-01   8.7339568e-02
   3.8390000e-01   8.7338387e-02
   3.8400000e-01   8.7337204e-02
   3.8410000e-01   8.7336019e-02
   3.8420000e-01   8.7334832e-02
   3.8430000e-01   8.7333644e-02
   3.8440000e-01   8.7332454e-02
   3.8450000e-01   8.7331262e-02
   3.8460000e-01   8.7330068e-02
   3.8470000e-01   8.7328872e-02
   3.8480000e-01   8.7327675e-02
   3.8490000e-01   8.7326475e-02
   3.8500000e-01   8.7325274e-02
   3.8510000e-01   8.7324071e-02
   3.8520000e-01   8.7322866e-02
   3.8530000e-01   8.7321660e-02
   3.8540000e-01   8.7320451e-02
   3.8550000e-01   8.7319241e-02
   3.8560000e-01   8.7318029e-02
   3.8570000e-01   8.7316815e-02
   3.8580000e-01   8.7315599e-02
   3.8590000e-01   8.7314382e-02
   3.8600000e-01   8.7313163e-02
   3.8610000e-01   8.7311942e-02
   3.8620000e-01   8.7310719e-02
   3.8630000e-01   8.7309494e-02
   3.8640000e-01   8.7308268e-02
   3.8650000e-01   8.7307039e-02
   3.8660000e-01   8.7305809e-02
   3.8670000e-01   8.7304577e-02
   3.8680000e-01   8.7303344e-02
   3.8690000e-01   8.7302108e-02
   3.8700000e-01   8.7300871e-02
   3.8710000e-01   8.7299632e-02
   3.8720000e-01   8.7298391e-02
   3.8730000e-01   8.7297148e-02
   3.8740000e-01   8.7295904e-02
   3.8750000e-01   8.7294658e-02
   3.8760000e-01   8.7293410e-02
   3.8770000e-01   8.7292160e-02
   3.8780000e-01   8.7290909e-02
   3.8790000e-01   8.7289655e-02
   3.8800000e-01   8.7288400e-02
   3.8810000e-01   8.7287144e-02
   3.8820000e-01   8.7285885e-02
   3.8830000e-01   8.7284625e-02
   3.8840000e-01   8.7283363e-02
   3.8850000e-01   8.7282099e-02
   3.8860000e-01   8.7280833e-02
   3.8870000e-01   8.7279566e-02
   3.8880000e-01   8.7278296e-02
   3.8890000e-01   8.7277025e-02
   3.8900000e-01   8.7275753e-02
   3.8910000e-01   8.7274478e-02
   3.8920000e-01   8.7273202e-02
   3.8930000e-01   8.7271924e-02
   3.8940000e-01   8.7270644e-02
   3.8950000e-01   8.7269363e-02
   3.8960000e-01   8.7268080e-02
   3.8970000e-01   8.7266795e-02
   3.8980000e-01   8.7265508e-02
   3.8990000e-01   8.7264220e-02
   3.9000000e-01   8.7262929e-02
   3.9010000e-01   8.7261637e-02
   3.9020000e-01   8.7260344e-02
   3.9030000e-01   8.7259048e-02
   3.9040000e-01   8.7257751e-02
   3.9050000e-01   8.7256452e-02
   3.9060000e-01   8.7255152e-02
   3.9070000e-01   8.7253849e-02
   3.9080000e-01   8.7252545e-02
   3.9090000e-01   8.7251239e-02
   3.9100000e-01   8.7249932e-02
   3.9110000e-01   8.7248623e-02
   3.9120000e-01   8.7247312e-02
   3.9130000e-01   8.7245999e-02
   3.9140000e-01   8.7244685e-02
   3.9150000e-01   8.7243368e-02
   3.9160000e-01   8.7242051e-02
   3.9170000e-01   8.7240731e-02
   3.9180000e-01   8.7239410e-02
   3.9190000e-01   8.7238087e-02
   3.9200000e-01   8.7236762e-02
   3.9210000e-01   8.7235435e-02
   3.9220000e-01   8.7234107e-02
   3.9230000e-01   8.7232777e-02
   3.9240000e-01   8.7231446e-02
   3.9250000e-01   8.7230113e-02
   3.9260000e-01   8.7228778e-02
   3.9270000e-01   8.7227441e-02
   3.9280000e-01   8.7226103e-02
   3.9290000e-01   8.7224763e-02
   3.9300000e-01   8.7223421e-02
   3.9310000e-01   8.7222077e-02
   3.9320000e-01   8.7220732e-02
   3.9330000e-01   8.7219385e-02
   3.9340000e-01   8.7218037e-02
   3.9350000e-01   8.7216687e-02
   3.9360000e-01   8.7215335e-02
   3.9370000e-01   8.7213981e-02
   3.9380000e-01   8.7212626e-02
   3.9390000e-01   8.7211269e-02
   3.9400000e-01   8.7209910e-02
   3.9410000e-01   8.7208550e-02
   3.9420000e-01   8.7207188e-02
   3.9430000e-01   8.7205824e-02
   3.9440000e-01   8.7204459e-02
   3.9450000e-01   8.7203092e-02
   3.9460000e-01   8.7201723e-02
   3.9470000e-01   8.7200352e-02
   3.9480000e-01   8.7198980e-02
   3.9490000e-01   8.7197607e-02
   3.9500000e-01   8.7196231e-02
   3.9510000e-01   8.7194854e-02
   3.9520000e-01   8.7193475e-02
   3.9530000e-01   8.7192095e-02
   3.9540000e-01   8.7190713e-02
   3.9550000e-01   8.7189329e-02
   3.9560000e-01   8.7187944e-02
   3.9570000e-01   8.7186557e-02
   3.9580000e-01   8.7185168e-02
   3.9590000e-01   8.7183778e-02
   3.9600000e-01   8.7182386e-02
   3.9610000e-01   8.7180992e-02
   3.9620000e-01   8.7179597e-02
   3.9630000e-01   8.7178200e-02
   3.9640000e-01   8.7176801e-02
   3.9650000e-01   8.7175401e-02
   3.9660000e-01   8.7173999e-02
   3.9670000e-01   8.7172595e-02
   3.9680000e-01   8.7171190e-02
   3.9690000e-01   8.7169783e-02
   3.9700000e-01   8.7168375e-02
   3.9710000e-01   8.7166965e-02
   3.9720000e-01   8.7165553e-02
   3.9730000e-01   8.7164140e-02
   3.9740000e-01   8.7162725e-02
   3.9750000e-01   8.7161308e-02
   3.9760000e-01   8.7159890e-02
   3.9770000e-01   8.7158470e-02
   3.9780000e-01   8.7157048e-02
   3.9790000e-01   8.7155625e-02
   3.9800000e-01   8.7154201e-02
   3.9810000e-01   8.7152774e-02
   3.9820000e-01   8.7151346e-02
   3.9830000e-01   8.7149916e-02
   3.9840000e-01   8.7148485e-02
   3.9850000e-01   8.7147052e-02
   3.9860000e-01   8.7145618e-02
   3.9870000e-01   8.7144182e-02
   3.9880000e-01   8.7142744e-02
   3.9890000e-01   8.7141305e-02
   3.9900000e-01   8.7139864e-02
   3.9910000e-01   8.7138421e-02
   3.9920000e-01   8.7136977e-02
   3.9930000e-01   8.7135531e-02
   3.9940000e-01   8.7134084e-02
   3.9950000e-01   8.7132635e-02
   3.9960000e-01   8.7131184e-02
   3.9970000e-01   8.7129732e-02
   3.9980000e-01   8.7128278e-02
   3.9990000e-01   8.7126823e-02
   4.0000000e-01   8.7125366e-02
   4.0010000e-01   8.7123907e-02
   4.0020000e-01   8.7122447e-02
   4.0030000e-01   8.7120986e-02
   4.0040000e-01   8.7119522e-02
   4.0050000e-01   8.7118057e-02
   4.0060000e-01   8.7116591e-02
   4.0070000e-01   8.7115123e-02
   4.0080000e-01   8.7113653e-02
   4.0090000e-01   8.7112182e-02
   4.0100000e-01   8.7110709e-02
   4.0110000e-01   8.7109234e-02
   4.0120000e-01   8.7107758e-02
   4.0130000e-01   8.7106281e-02
   4.0140000e-01   8.7104802e-02
   4.0150000e-01   8.7103321e-02
   4.0160000e-01   8.7101838e-02
   4.0170000e-01   8.7100355e-02
   4.0180000e-01   8.7098869e-02
   4.0190000e-01   8.7097382e-02
   4.0200000e-01   8.7095893e-02
   4.0210000e-01   8.7094403e-02
   4.0220000e-01   8.7092912e-02
   4.0230000e-01   8.7091418e-02
   4.0240000e-01   8.7089923e-02
   4.0250000e-01   8.7088427e-02
   4.0260000e-01   8.7086929e-02
   4.0270000e-01   8.7085429e-02
   4.0280000e-01   8.7083928e-02
   4.0290000e-01   8.7082426e-02
   4.0300000e-01   8.7080921e-02
   4.0310000e-01   8.7079416e-02
   4.0320000e-01   8.7077908e-02
   4.0330000e-01   8.7076399e-02
   4.0340000e-01   8.7074889e-02
   4.0350000e-01   8.7073377e-02
   4.0360000e-01   8.7071863e-02
   4.0370000e-01   8.7070348e-02
   4.0380000e-01   8.7068832e-02
   4.0390000e-01   8.7067314e-02
   4.0400000e-01   8.7065794e-02
   4.0410000e-01   8.7064273e-02
   4.0420000e-01   8.7062750e-02
   4.0430000e-01   8.7061225e-02
   4.0440000e-01   8.7059700e-02
   4.0450000e-01   8.7058172e-02
   4.0460000e-01   8.7056643e-02
   4.0470000e-01   8.7055113e-02
   4.0480000e-01   8.7053581e-02
   4.0490000e-01   8.7052047e-02
   4.0500000e-01   8.7050512e-02
   4.0510000e-01   8.7048976e-02
   4.0520000e-01   8.7047438e-02
   4.0530000e-01   8.7045898e-02
   4.0540000e-01   8.7044357e-02
   4.0550000e-01   8.7042814e-02
   4.0560000e-01   8.7041270e-02
   4.0570000e-01   8.7039724e-02
   4.0580000e-01   8.7038177e-02
   4.0590000e-01   8.7036628e-02
   4.0600000e-01   8.7035078e-02
   4.0610000e-01   8.7033526e-02
   4.0620000e-01   8.7031973e-02
   4.0630000e-01   8.7030418e-02
   4.0640000e-01   8.7028862e-02
   4.0650000e-01   8.7027304e-02
   4.0660000e-01   8.7025745e-02
   4.0670000e-01   8.7024184e-02
   4.0680000e-01   8.7022622e-02
   4.0690000e-01   8.7021058e-02
   4.0700000e-01   8.7019492e-02
   4.0710000e-01   8.7017926e-02
   4.0720000e-01   8.7016357e-02
   4.0730000e-01   8.7014787e-02
   4.0740000e-01   8.7013216e-02
   4.0750000e-01   8.7011643e-02
   4.0760000e-01   8.7010069e-02
   4.0770000e-01   8.7008493e-02
   4.0780000e-01   8.7006916e-02
   4.0790000e-01   8.7005337e-02
   4.0800000e-01   8.7003757e-02
   4.0810000e-01   8.7002175e-02
   4.0820000e-01   8.7000592e-02
   4.0830000e-01   8.6999007e-02
   4.0840000e-01   8.6997421e-02
   4.0850000e-01   8.6995833e-02
   4.0860000e-01   8.6994244e-02
   4.0870000e-01   8.6992653e-02
   4.0880000e-01   8.6991061e-02
   4.0890000e-01   8.6989468e-02
   4.0900000e-01   8.6987873e-02
   4.0910000e-01   8.6986276e-02
   4.0920000e-01   8.6984678e-02
   4.0930000e-01   8.6983078e-02
   4.0940000e-01   8.6981477e-02
   4.0950000e-01   8.6979875e-02
   4.0960000e-01   8.6978271e-02
   4.0970000e-01   8.6976666e-02
   4.0980000e-01   8.6975059e-02
   4.0990000e-01   8.6973450e-02
   4.1000000e-01   8.6971841e-02
   4.1010000e-01   8.6970229e-02
   4.1020000e-01   8.6968617e-02
   4.1030000e-01   8.6967003e-02
   4.1040000e-01   8.6965387e-02
   4.1050000e-01   8.6963770e-02
   4.1060000e-01   8.6962151e-02
   4.1070000e-01   8.6960531e-02
   4.1080000e-01   8.6958910e-02
   4.1090000e-01   8.6957287e-02
   4.1100000e-01   8.6955663e-02
   4.1110000e-01   8.6954037e-02
   4.1120000e-01   8.6952410e-02
   4.1130000e-01   8.6950781e-02
   4.1140000e-01   8.6949151e-02
   4.1150000e-01   8.6947519e-02
   4.1160000e-01   8.6945886e-02
   4.1170000e-01   8.6944252e-02
   4.1180000e-01   8.6942616e-02
   4.1190000e-01   8.6940979e-02
   4.1200000e-01   8.6939340e-02
   4.1210000e-01   8.6937700e-02
   4.1220000e-01   8.6936058e-02
   4.1230000e-01   8.6934415e-02
   4.1240000e-01   8.6932771e-02
   4.1250000e-01   8.6931125e-02
   4.1260000e-01   8.6929477e-02
   4.1270000e-01   8.6927828e-02
   4.1280000e-01   8.6926178e-02
   4.1290000e-01   8.6924527e-02
   4.1300000e-01   8.6922873e-02
   4.1310000e-01   8.6921219e-02
   4.1320000e-01   8.6919563e-02
   4.1330000e-01   8.6917906e-02
   4.1340000e-01   8.6916247e-02
   4.1350000e-01   8.6914587e-02
   4.1360000e-01   8.6912925e-02
   4.1370000e-01   8.6911262e-02
   4.1380000e-01   8.6909598e-02
   4.1390000e-01   8.6907932e-02
   4.1400000e-01   8.6906265e-02
   4.1410000e-01   8.6904596e-02
   4.1420000e-01   8.6902926e-02
   4.1430000e-01   8.6901254e-02
   4.1440000e-01   8.6899582e-02
   4.1450000e-01   8.6897907e-02
   4.1460000e-01   8.6896232e-02
   4.1470000e-01   8.6894554e-02
   4.1480000e-01   8.6892876e-02
   4.1490000e-01   8.6891196e-02
   4.1500000e-01   8.6889515e-02
   4.1510000e-01   8.6887832e-02
   4.1520000e-01   8.6886148e-02
   4.1530000e-01   8.6884462e-02
   4.1540000e-01   8.6882775e-02
   4.1550000e-01   8.6881087e-02
   4.1560000e-01   8.6879398e-02
   4.1570000e-01   8.6877706e-02
   4.1580000e-01   8.6876014e-02
   4.1590000e-01   8.6874320e-02
   4.1600000e-01   8.6872625e-02
   4.1610000e-01   8.6870928e-02
   4.1620000e-01   8.6869230e-02
   4.1630000e-01   8.6867531e-02
   4.1640000e-01   8.6865830e-02
   4.1650000e-01   8.6864128e-02
   4.1660000e-01   8.6862424e-02
   4.1670000e-01   8.6860719e-02
   4.1680000e-01   8.6859013e-02
   4.1690000e-01   8.6857305e-02
   4.1700000e-01   8.6855596e-02
   4.1710000e-01   8.6853886e-02
   4.1720000e-01   8.6852174e-02
   4.1730000e-01   8.6850461e-02
   4.1740000e-01   8.6848746e-02
   4.1750000e-01   8.6847030e-02
   4.1760000e-01   8.6845313e-02
   4.1770000e-01   8.6843595e-02
   4.1780000e-01   8.6841874e-02
   4.1790000e-01   8.6840153e-02
   4.1800000e-01   8.6838430e-02
   4.1810000e-01   8.6836706e-02
   4.1820000e-01   8.6834981e-02
   4.1830000e-01   8.6833254e-02
   4.1840000e-01   8.6831526e-02
   4.1850000e-01   8.6829796e-02
   4.1860000e-01   8.6828065e-02
   4.1870000e-01   8.6826333e-02
   4.1880000e-01   8.6824599e-02
   4.1890000e-01   8.6822864e-02
   4.1900000e-01   8.6821128e-02
   4.1910000e-01   8.6819390e-02
   4.1920000e-01   8.6817651e-02
   4.1930000e-01   8.6815911e-02
   4.1940000e-01   8.6814169e-02
   4.1950000e-01   8.6812426e-02
   4.1960000e-01   8.6810682e-02
   4.1970000e-01   8.6808936e-02
   4.1980000e-01   8.6807189e-02
   4.1990000e-01   8.6805441e-02
   4.2000000e-01   8.6803691e-02
   4.2010000e-01   8.6801940e-02
   4.2020000e-01   8.6800187e-02
   4.2030000e-01   8.6798433e-02
   4.2040000e-01   8.6796678e-02
   4.2050000e-01   8.6794922e-02
   4.2060000e-01   8.6793164e-02
   4.2070000e-01   8.6791405e-02
   4.2080000e-01   8.6789644e-02
   4.2090000e-01   8.6787883e-02
   4.2100000e-01   8.6786120e-02
   4.2110000e-01   8.6784355e-02
   4.2120000e-01   8.6782589e-02
   4.2130000e-01   8.6780822e-02
   4.2140000e-01   8.6779054e-02
   4.2150000e-01   8.6777284e-02
   4.2160000e-01   8.6775513e-02
   4.2170000e-01   8.6773741e-02
   4.2180000e-01   8.6771967e-02
   4.2190000e-01   8.6770192e-02
   4.2200000e-01   8.6768416e-02
   4.2210000e-01   8.6766638e-02
   4.2220000e-01   8.6764859e-02
   4.2230000e-01   8.6763079e-02
   4.2240000e-01   8.6761297e-02
   4.2250000e-01   8.6759514e-02
   4.2260000e-01   8.6757730e-02
   4.2270000e-01   8.6755944e-02
   4.2280000e-01   8.6754158e-02
   4.2290000e-01   8.6752369e-02
   4.2300000e-01   8.6750580e-02
   4.2310000e-01   8.6748789e-02
   4.2320000e-01   8.6746997e-02
   4.2330000e-01   8.6745204e-02
   4.2340000e-01   8.6743409e-02
   4.2350000e-01   8.6741613e-02
   4.2360000e-01   8.6739816e-02
   4.2370000e-01   8.6738017e-02
   4.2380000e-01   8.6736218e-02
   4.2390000e-01   8.6734416e-02
   4.2400000e-01   8.6732614e-02
   4.2410000e-01   8.6730810e-02
   4.2420000e-01   8.6729005e-02
   4.2430000e-01   8.6727199e-02
   4.2440000e-01   8.6725391e-02
   4.2450000e-01   8.6723582e-02
   4.2460000e-01   8.6721772e-02
   4.2470000e-01   8.6719961e-02
   4.2480000e-01   8.6718148e-02
   4.2490000e-01   8.6716334e-02
   4.2500000e-01   8.6714519e-02
   4.2510000e-01   8.6712702e-02
   4.2520000e-01   8.6710884e-02
   4.2530000e-01   8.6709065e-02
   4.2540000e-01   8.6707245e-02
   4.2550000e-01   8.6705423e-02
   4.2560000e-01   8.6703600e-02
   4.2570000e-01   8.6701776e-02
   4.2580000e-01   8.6699950e-02
   4.2590000e-01   8.6698123e-02
   4.2600000e-01   8.6696295e-02
   4.2610000e-01   8.6694466e-02
   4.2620000e-01   8.6692635e-02
   4.2630000e-01   8.6690803e-02
   4.2640000e-01   8.6688970e-02
   4.2650000e-01   8.6687136e-02
   4.2660000e-01   8.6685300e-02
   4.2670000e-01   8.6683463e-02
   4.2680000e-01   8.6681625e-02
   4.2690000e-01   8.6679786e-02
   4.2700000e-01   8.6677945e-02
   4.2710000e-01   8.6676103e-02
   4.2720000e-01   8.6674260e-02
   4.2730000e-01   8.6672415e-02
   4.2740000e-01   8.6670569e-02
   4.2750000e-01   8.6668722e-02
   4.2760000e-01   8.6666874e-02
   4.2770000e-01   8.6665025e-02
   4.2780000e-01   8.6663174e-02
   4.2790000e-01   8.6661322e-02
   4.2800000e-01   8.6659468e-02
   4.2810000e-01   8.6657614e-02
   4.2820000e-01   8.6655758e-02
   4.2830000e-01   8.6653901e-02
   4.2840000e-01   8.6652043e-02
   4.2850000e-01   8.6650183e-02
   4.2860000e-01   8.6648323e-02
   4.2870000e-01   8.6646461e-02
   4.2880000e-01   8.6644597e-02
   4.2890000e-01   8.6642733e-02
   4.2900000e-01   8.6640867e-02
   4.2910000e-01   8.6639000e-02
   4.2920000e-01   8.6637132e-02
   4.2930000e-01   8.6635263e-02
   4.2940000e-01   8.6633392e-02
   4.2950000e-01   8.6631520e-02
   4.2960000e-01   8.6629647e-02
   4.2970000e-01   8.6627773e-02
   4.2980000e-01   8.6625897e-02
   4.2990000e-01   8.6624020e-02
   4.3000000e-01   8.6622142e-02
   4.3010000e-01   8.6620263e-02
   4.3020000e-01   8.6618383e-02
   4.3030000e-01   8.6616501e-02
   4.3040000e-01   8.6614618e-02
   4.3050000e-01   8.6612734e-02
   4.3060000e-01   8.6610848e-02
   4.3070000e-01   8.6608962e-02
   4.3080000e-01   8.6607074e-02
   4.3090000e-01   8.6605185e-02
   4.3100000e-01   8.6603295e-02
   4.3110000e-01   8.6601403e-02
   4.3120000e-01   8.6599510e-02
   4.3130000e-01   8.6597617e-02
   4.3140000e-01   8.6595721e-02
   4.3150000e-01   8.6593825e-02
   4.3160000e-01   8.6591928e-02
   4.3170000e-01   8.6590029e-02
   4.3180000e-01   8.6588129e-02
   4.3190000e-01   8.6586228e-02
   4.3200000e-01   8.6584325e-02
   4.3210000e-01   8.6582422e-02
   4.3220000e-01   8.6580517e-02
   4.3230000e-01   8.6578611e-02
   4.3240000e-01   8.6576704e-02
   4.3250000e-01   8.6574796e-02
   4.3260000e-01   8.6572886e-02
   4.3270000e-01   8.6570975e-02
   4.3280000e-01   8.6569063e-02
   4.3290000e-01   8.6567150e-02
   4.3300000e-01   8.6565236e-02
   4.3310000e-01   8.6563320e-02
   4.3320000e-01   8.6561403e-02
   4.3330000e-01   8.6559485e-02
   4.3340000e-01   8.6557566e-02
   4.3350000e-01   8.6555646e-02
   4.3360000e-01   8.6553724e-02
   4.3370000e-01   8.6551802e-02
   4.3380000e-01   8.6549878e-02
   4.3390000e-01   8.6547953e-02
   4.3400000e-01   8.6546027e-02
   4.3410000e-01   8.6544099e-02
   4.3420000e-01   8.6542170e-02
   4.3430000e-01   8.6540241e-02
   4.3440000e-01   8.6538310e-02
   4.3450000e-01   8.6536377e-02
   4.3460000e-01   8.6534444e-02
   4.3470000e-01   8.6532510e-02
   4.3480000e-01   8.6530574e-02
   4.3490000e-01   8.6528637e-02
   4.3500000e-01   8.6526699e-02
   4.3510000e-01   8.6524760e-02
   4.3520000e-01   8.6522819e-02
   4.3530000e-01   8.6520878e-02
   4.3540000e-01   8.6518935e-02
   4.3550000e-01   8.6516991e-02
   4.3560000e-01   8.6515046e-02
   4.3570000e-01   8.6513100e-02
   4.3580000e-01   8.6511152e-02
   4.3590000e-01   8.6509204e-02
   4.3600000e-01   8.6507254e-02
   4.3610000e-01   8.6505303e-02
   4.3620000e-01   8.6503351e-02
   4.3630000e-01   8.6501398e-02
   4.3640000e-01   8.6499443e-02
   4.3650000e-01   8.6497488e-02
   4.3660000e-01   8.6495531e-02
   4.3670000e-01   8.6493573e-02
   4.3680000e-01   8.6491614e-02
   4.3690000e-01   8.6489654e-02
   4.3700000e-01   8.6487693e-02
   4.3710000e-01   8.6485730e-02
   4.3720000e-01   8.6483766e-02
   4.3730000e-01   8.6481802e-02
   4.3740000e-01   8.6479836e-02
   4.3750000e-01   8.6477869e-02
   4.3760000e-01   8.6475900e-02
   4.3770000e-01   8.6473931e-02
   4.3780000e-01   8.6471960e-02
   4.3790000e-01   8.6469989e-02
   4.3800000e-01   8.6468016e-02
   4.3810000e-01   8.6466042e-02
   4.3820000e-01   8.6464067e-02
   4.3830000e-01   8.6462091e-02
   4.3840000e-01   8.6460113e-02
   4.3850000e-01   8.6458135e-02
   4.3860000e-01   8.6456155e-02
   4.3870000e-01   8.6454174e-02
   4.3880000e-01   8.6452192e-02
   4.3890000e-01   8.6450209e-02
   4.3900000e-01   8.6448225e-02
   4.3910000e-01   8.6446240e-02
   4.3920000e-01   8.6444253e-02
   4.3930000e-01   8.6442266e-02
   4.3940000e-01   8.6440277e-02
   4.3950000e-01   8.6438287e-02
   4.3960000e-01   8.6436296e-02
   4.3970000e-01   8.6434304e-02
   4.3980000e-01   8.6432311e-02
   4.3990000e-01   8.6430316e-02
   4.4000000e-01   8.6428321e-02
   4.4010000e-01   8.6426324e-02
   4.4020000e-01   8.6424326e-02
   4.4030000e-01   8.6422327e-02
   4.4040000e-01   8.6420327e-02
   4.4050000e-01   8.6418326e-02
   4.4060000e-01   8.6416324e-02
   4.4070000e-01   8.6414321e-02
   4.4080000e-01   8.6412316e-02
   4.4090000e-01   8.6410311e-02
   4.4100000e-01   8.6408304e-02
   4.4110000e-01   8.6406296e-02
   4.4120000e-01   8.6404287e-02
   4.4130000e-01   8.6402277e-02
   4.4140000e-01   8.6400266e-02
   4.4150000e-01   8.6398254e-02
   4.4160000e-01   8.6396241e-02
   4.4170000e-01   8.6394226e-02
   4.4180000e-01   8.6392211e-02
   4.4190000e-01   8.6390194e-02
   4.4200000e-01   8.6388176e-02
   4.4210000e-01   8.6386157e-02
   4.4220000e-01   8.6384137e-02
   4.4230000e-01   8.6382116e-02
   4.4240000e-01   8.6380094e-02
   4.4250000e-01   8.6378071e-02
   4.4260000e-01   8.6376046e-02
   4.4270000e-01   8.6374021e-02
   4.4280000e-01   8.6371994e-02
   4.4290000e-01   8.6369967e-02
   4.4300000e-01   8.6367938e-02
   4.4310000e-01   8.6365908e-02
   4.4320000e-01   8.6363877e-02
   4.4330000e-01   8.6361845e-02
   4.4340000e-01   8.6359812e-02
   4.4350000e-01   8.6357778e-02
   4.4360000e-01   8.6355742e-02
   4.4370000e-01   8.6353706e-02
   4.4380000e-01   8.6351668e-02
   4.4390000e-01   8.6349630e-02
   4.4400000e-01   8.6347590e-02
   4.4410000e-01   8.6345549e-02
   4.4420000e-01   8.6343508e-02
   4.4430000e-01   8.6341465e-02
   4.4440000e-01   8.6339421e-02
   4.4450000e-01   8.6337376e-02
   4.4460000e-01   8.6335329e-02
   4.4470000e-01   8.6333282e-02
   4.4480000e-01   8.6331234e-02
   4.4490000e-01   8.6329184e-02
   4.4500000e-01   8.6327134e-02
   4.4510000e-01   8.6325082e-02
   4.4520000e-01   8.6323030e-02
   4.4530000e-01   8.6320976e-02
   4.4540000e-01   8.6318921e-02
   4.4550000e-01   8.6316866e-02
   4.4560000e-01   8.6314809e-02
   4.4570000e-01   8.6312751e-02
   4.4580000e-01   8.6310692e-02
   4.4590000e-01   8.6308632e-02
   4.4600000e-01   8.6306570e-02
   4.4610000e-01   8.6304508e-02
   4.4620000e-01   8.6302445e-02
   4.4630000e-01   8.6300381e-02
   4.4640000e-01   8.6298315e-02
   4.4650000e-01   8.6296249e-02
   4.4660000e-01   8.6294181e-02
   4.4670000e-01   8.6292113e-02
   4.4680000e-01   8.6290043e-02
   4.4690000e-01   8.6287972e-02
   4.4700000e-01   8.6285900e-02
   4.4710000e-01   8.6283828e-02
   4.4720000e-01   8.6281754e-02
   4.4730000e-01   8.6279679e-02
   4.4740000e-01   8.6277603e-02
   4.4750000e-01   8.6275526e-02
   4.4760000e-01   8.6273448e-02
   4.4770000e-01   8.6271368e-02
   4.4780000e-01   8.6269288e-02
   4.4790000e-01   8.6267207e-02
   4.4800000e-01   8.6265125e-02
   4.4810000e-01   8.6263041e-02
   4.4820000e-01   8.6260957e-02
   4.4830000e-01   8.6258872e-02
   4.4840000e-01   8.6256785e-02
   4.4850000e-01   8.6254698e-02
   4.4860000e-01   8.6252609e-02
   4.4870000e-01   8.6250519e-02
   4.4880000e-01   8.6248429e-02
   4.4890000e-01   8.6246337e-02
   4.4900000e-01   8.6244244e-02
   4.4910000e-01   8.6242151e-02
   4.4920000e-01   8.6240056e-02
   4.4930000e-01   8.6237960e-02
   4.4940000e-01   8.6235863e-02
   4.4950000e-01   8.6233765e-02
   4.4960000e-01   8.6231666e-02
   4.4970000e-01   8.6229566e-02
   4.4980000e-01   8.6227465e-02
   4.4990000e-01   8.6225363e-02
   4.5000000e-01   8.6223260e-02
   4.5010000e-01   8.6221156e-02
   4.5020000e-01   8.6219051e-02
   4.5030000e-01   8.6216945e-02
   4.5040000e-01   8.6214838e-02
   4.5050000e-01   8.6212730e-02
   4.5060000e-01   8.6210620e-02
   4.5070000e-01   8.6208510e-02
   4.5080000e-01   8.6206399e-02
   4.5090000e-01   8.6204287e-02
   4.5100000e-01   8.6202173e-02
   4.5110000e-01   8.6200059e-02
   4.5120000e-01   8.6197944e-02
   4.5130000e-01   8.6195827e-02
   4.5140000e-01   8.6193710e-02
   4.5150000e-01   8.6191592e-02
   4.5160000e-01   8.6189472e-02
   4.5170000e-01   8.6187352e-02
   4.5180000e-01   8.6185230e-02
   4.5190000e-01   8.6183108e-02
   4.5200000e-01   8.6180985e-02
   4.5210000e-01   8.6178860e-02
   4.5220000e-01   8.6176735e-02
   4.5230000e-01   8.6174608e-02
   4.5240000e-01   8.6172481e-02
   4.5250000e-01   8.6170352e-02
   4.5260000e-01   8.6168223e-02
   4.5270000e-01   8.6166092e-02
   4.5280000e-01   8.6163961e-02
   4.5290000e-01   8.6161828e-02
   4.5300000e-01   8.6159695e-02
   4.5310000e-01   8.6157560e-02
   4.5320000e-01   8.6155425e-02
   4.5330000e-01   8.6153288e-02
   4.5340000e-01   8.6151151e-02
   4.5350000e-01   8.6149012e-02
   4.5360000e-01   8.6146873e-02
   4.5370000e-01   8.6144732e-02
   4.5380000e-01   8.6142591e-02
   4.5390000e-01   8.6140448e-02
   4.5400000e-01   8.6138305e-02
   4.5410000e-01   8.6136160e-02
   4.5420000e-01   8.6134015e-02
   4.5430000e-01   8.6131869e-02
   4.5440000e-01   8.6129721e-02
   4.5450000e-01   8.6127573e-02
   4.5460000e-01   8.6125423e-02
   4.5470000e-01   8.6123273e-02
   4.5480000e-01   8.6121122e-02
   4.5490000e-01   8.6118969e-02
   4.5500000e-01   8.6116816e-02
   4.5510000e-01   8.6114661e-02
   4.5520000e-01   8.6112506e-02
   4.5530000e-01   8.6110350e-02
   4.5540000e-01   8.6108193e-02
   4.5550000e-01   8.6106034e-02
   4.5560000e-01   8.6103875e-02
   4.5570000e-01   8.6101715e-02
   4.5580000e-01   8.6099554e-02
   4.5590000e-01   8.6097392e-02
   4.5600000e-01   8.6095228e-02
   4.5610000e-01   8.6093064e-02
   4.5620000e-01   8.6090899e-02
   4.5630000e-01   8.6088733e-02
   4.5640000e-01   8.6086566e-02
   4.5650000e-01   8.6084398e-02
   4.5660000e-01   8.6082229e-02
   4.5670000e-01   8.6080059e-02
   4.5680000e-01   8.6077888e-02
   4.5690000e-01   8.6075716e-02
   4.5700000e-01   8.6073543e-02
   4.5710000e-01   8.6071370e-02
   4.5720000e-01   8.6069195e-02
   4.5730000e-01   8.6067019e-02
   4.5740000e-01   8.6064842e-02
   4.5750000e-01   8.6062665e-02
   4.5760000e-01   8.6060486e-02
   4.5770000e-01   8.6058306e-02
   4.5780000e-01   8.6056126e-02
   4.5790000e-01   8.6053944e-02
   4.5800000e-01   8.6051762e-02
   4.5810000e-01   8.6049578e-02
   4.5820000e-01   8.6047394e-02
   4.5830000e-01   8.6045209e-02
   4.5840000e-01   8.6043022e-02
   4.5850000e-01   8.6040835e-02
   4.5860000e-01   8.6038647e-02
   4.5870000e-01   8.6036458e-02
   4.5880000e-01   8.6034268e-02
   4.5890000e-01   8.6032077e-02
   4.5900000e-01   8.6029885e-02
   4.5910000e-01   8.6027692e-02
   4.5920000e-01   8.6025498e-02
   4.5930000e-01   8.6023303e-02
   4.5940000e-01   8.6021107e-02
   4.5950000e-01   8.6018910e-02
   4.5960000e-01   8.6016713e-02
   4.5970000e-01   8.6014514e-02
   4.5980000e-01   8.6012314e-02
   4.5990000e-01   8.6010114e-02
   4.6000000e-01   8.6007912e-02
   4.6010000e-01   8.6005710e-02
   4.6020000e-01   8.6003507e-02
   4.6030000e-01   8.6001302e-02
   4.6040000e-01   8.5999097e-02
   4.6050000e-01   8.5996891e-02
   4.6060000e-01   8.5994684e-02
   4.6070000e-01   8.5992476e-02
   4.6080000e-01   8.5990267e-02
   4.6090000e-01   8.5988057e-02
   4.6100000e-01   8.5985846e-02
   4.6110000e-01   8.5983634e-02
   4.6120000e-01   8.5981422e-02
   4.6130000e-01   8.5979208e-02
   4.6140000e-01   8.5976993e-02
   4.6150000e-01   8.5974778e-02
   4.6160000e-01   8.5972562e-02
   4.6170000e-01   8.5970344e-02
   4.6180000e-01   8.5968126e-02
   4.6190000e-01   8.5965907e-02
   4.6200000e-01   8.5963687e-02
   4.6210000e-01   8.5961466e-02
   4.6220000e-01   8.5959244e-02
   4.6230000e-01   8.5957021e-02
   4.6240000e-01   8.5954797e-02
   4.6250000e-01   8.5952572e-02
   4.6260000e-01   8.5950347e-02
   4.6270000e-01   8.5948120e-02
   4.6280000e-01   8.5945893e-02
   4.6290000e-01   8.5943664e-02
   4.6300000e-01   8.5941435e-02
   4.6310000e-01   8.5939205e-02
   4.6320000e-01   8.5936973e-02
   4.6330000e-01   8.5934741e-02
   4.6340000e-01   8.5932508e-02
   4.6350000e-01   8.5930274e-02
   4.6360000e-01   8.5928040e-02
   4.6370000e-01   8.5925804e-02
   4.6380000e-01   8.5923567e-02
   4.6390000e-01   8.5921330e-02
   4.6400000e-01   8.5919091e-02
   4.6410000e-01   8.5916852e-02
   4.6420000e-01   8.5914612e-02
   4.6430000e-01   8.5912371e-02
   4.6440000e-01   8.5910129e-02
   4.6450000e-01   8.5907886e-02
   4.6460000e-01   8.5905642e-02
   4.6470000e-01   8.5903397e-02
   4.6480000e-01   8.5901151e-02
   4.6490000e-01   8.5898905e-02
   4.6500000e-01   8.5896657e-02
   4.6510000e-01   8.5894409e-02
   4.6520000e-01   8.5892160e-02
   4.6530000e-01   8.5889909e-02
   4.6540000e-01   8.5887658e-02
   4.6550000e-01   8.5885406e-02
   4.6560000e-01   8.5883153e-02
   4.6570000e-01   8.5880900e-02
   4.6580000e-01   8.5878645e-02
   4.6590000e-01   8.5876390e-02
   4.6600000e-01   8.5874133e-02
   4.6610000e-01   8.5871876e-02
   4.6620000e-01   8.5869618e-02
   4.6630000e-01   8.5867358e-02
   4.6640000e-01   8.5865098e-02
   4.6650000e-01   8.5862838e-02
   4.6660000e-01   8.5860576e-02
   4.6670000e-01   8.5858313e-02
   4.6680000e-01   8.5856050e-02
   4.6690000e-01   8.5853785e-02
   4.6700000e-01   8.5851520e-02
   4.6710000e-01   8.5849254e-02
   4.6720000e-01   8.5846987e-02
   4.6730000e-01   8.5844719e-02
   4.6740000e-01   8.5842450e-02
   4.6750000e-01   8.5840180e-02
   4.6760000e-01   8.5837909e-02
   4.6770000e-01   8.5835638e-02
   4.6780000e-01   8.5833366e-02
   4.6790000e-01   8.5831092e-02
   4.6800000e-01   8.5828818e-02
   4.6810000e-01   8.5826543e-02
   4.6820000e-01   8.5824267e-02
   4.6830000e-01   8.5821991e-02
   4.6840000e-01   8.5819713e-02
   4.6850000e-01   8.5817435e-02
   4.6860000e-01   8.5815155e-02
   4.6870000e-01   8.5812875e-02
   4.6880000e-01   8.5810594e-02
   4.6890000e-01   8.5808312e-02
   4.6900000e-01   8.5806029e-02
   4.6910000e-01   8.5803745e-02
   4.6920000e-01   8.5801461e-02
   4.6930000e-01   8.5799175e-02
   4.6940000e-01   8.5796889e-02
   4.6950000e-01   8.5794602e-02
   4.6960000e-01   8.5792314e-02
   4.6970000e-01   8.5790025e-02
   4.6980000e-01   8.5787735e-02
   4.6990000e-01   8.5785445e-02
   4.7000000e-01   8.5783153e-02
   4.7010000e-01   8.5780861e-02
   4.7020000e-01   8.5778568e-02
   4.7030000e-01   8.5776274e-02
   4.7040000e-01   8.5773979e-02
   4.7050000e-01   8.5771683e-02
   4.7060000e-01   8.5769386e-02
   4.7070000e-01   8.5767089e-02
   4.7080000e-01   8.5764790e-02
   4.7090000e-01   8.5762491e-02
   4.7100000e-01   8.5760191e-02
   4.7110000e-01   8.5757890e-02
   4.7120000e-01   8.5755589e-02
   4.7130000e-01   8.5753286e-02
   4.7140000e-01   8.5750983e-02
   4.7150000e-01   8.5748678e-02
   4.7160000e-01   8.5746373e-02
   4.7170000e-01   8.5744067e-02
   4.7180000e-01   8.5741760e-02
   4.7190000e-01   8.5739453e-02
   4.7200000e-01   8.5737144e-02
   4.7210000e-01   8.5734835e-02
   4.7220000e-01   8.5732525e-02
   4.7230000e-01   8.5730213e-02
   4.7240000e-01   8.5727902e-02
   4.7250000e-01   8.5725589e-02
   4.7260000e-01   8.5723275e-02
   4.7270000e-01   8.5720961e-02
   4.7280000e-01   8.5718646e-02
   4.7290000e-01   8.5716330e-02
   4.7300000e-01   8.5714013e-02
   4.7310000e-01   8.5711695e-02
   4.7320000e-01   8.5709376e-02
   4.7330000e-01   8.5707057e-02
   4.7340000e-01   8.5704736e-02
   4.7350000e-01   8.5702415e-02
   4.7360000e-01   8.5700093e-02
   4.7370000e-01   8.5697771e-02
   4.7380000e-01   8.5695447e-02
   4.7390000e-01   8.5693123e-02
   4.7400000e-01   8.5690797e-02
   4.7410000e-01   8.5688471e-02
   4.7420000e-01   8.5686144e-02
   4.7430000e-01   8.5683817e-02
   4.7440000e-01   8.5681488e-02
   4.7450000e-01   8.5679159e-02
   4.7460000e-01   8.5676828e-02
   4.7470000e-01   8.5674497e-02
   4.7480000e-01   8.5672165e-02
   4.7490000e-01   8.5669833e-02
   4.7500000e-01   8.5667499e-02
   4.7510000e-01   8.5665165e-02
   4.7520000e-01   8.5662830e-02
   4.7530000e-01   8.5660494e-02
   4.7540000e-01   8.5658157e-02
   4.7550000e-01   8.5655819e-02
   4.7560000e-01   8.5653481e-02
   4.7570000e-01   8.5651141e-02
   4.7580000e-01   8.5648801e-02
   4.7590000e-01   8.5646460e-02
   4.7600000e-01   8.5644119e-02
   4.7610000e-01   8.5641776e-02
   4.7620000e-01   8.5639433e-02
   4.7630000e-01   8.5637089e-02
   4.7640000e-01   8.5634744e-02
   4.7650000e-01   8.5632398e-02
   4.7660000e-01   8.5630051e-02
   4.7670000e-01   8.5627704e-02
   4.7680000e-01   8.5625356e-02
   4.7690000e-01   8.5623007e-02
   4.7700000e-01   8.5620657e-02
   4.7710000e-01   8.5618306e-02
   4.7720000e-01   8.5615955e-02
   4.7730000e-01   8.5613603e-02
   4.7740000e-01   8.5611250e-02
   4.7750000e-01   8.5608896e-02
   4.7760000e-01   8.5606541e-02
   4.7770000e-01   8.5604186e-02
   4.7780000e-01   8.5601829e-02
   4.7790000e-01   8.5599472e-02
   4.7800000e-01   8.5597114e-02
   4.7810000e-01   8.5594756e-02
   4.7820000e-01   8.5592396e-02
   4.7830000e-01   8.5590036e-02
   4.7840000e-01   8.5587675e-02
   4.7850000e-01   8.5585313e-02
   4.7860000e-01   8.5582950e-02
   4.7870000e-01   8.5580587e-02
   4.7880000e-01   8.5578223e-02
   4.7890000e-01   8.5575858e-02
   4.7900000e-01   8.5573492e-02
   4.7910000e-01   8.5571125e-02
   4.7920000e-01   8.5568758e-02
   4.7930000e-01   8.5566390e-02
   4.7940000e-01   8.5564021e-02
   4.7950000e-01   8.5561651e-02
   4.7960000e-01   8.5559280e-02
   4.7970000e-01   8.5556909e-02
   4.7980000e-01   8.5554537e-02
   4.7990000e-01   8.5552164e-02
   4.8000000e-01   8.5549790e-02
   4.8010000e-01   8.5547416e-02
   4.8020000e-01   8.5545040e-02
   4.8030000e-01   8.5542664e-02
   4.8040000e-01   8.5540287e-02
   4.8050000e-01   8.5537910e-02
   4.8060000e-01   8.5535531e-02
   4.8070000e-01   8.5533152e-02
   4.8080000e-01   8.5530772e-02
   4.8090000e-01   8.5528391e-02
   4.8100000e-01   8.5526010e-02
   4.8110000e-01   8.5523627e-02
   4.8120000e-01   8.5521244e-02
   4.8130000e-01   8.5518860e-02
   4.8140000e-01   8.5516476e-02
   4.8150000e-01   8.5514090e-02
   4.8160000e-01   8.5511704e-02
   4.8170000e-01   8.5509317e-02
   4.8180000e-01   8.5506929e-02
   4.8190000e-01   8.5504541e-02
   4.8200000e-01   8.5502152e-02
   4.8210000e-01   8.5499761e-02
   4.8220000e-01   8.5497371e-02
   4.8230000e-01   8.5494979e-02
   4.8240000e-01   8.5492587e-02
   4.8250000e-01   8.5490193e-02
   4.8260000e-01   8.5487800e-02
   4.8270000e-01   8.5485405e-02
   4.8280000e-01   8.5483009e-02
   4.8290000e-01   8.5480613e-02
   4.8300000e-01   8.5478216e-02
   4.8310000e-01   8.5475818e-02
   4.8320000e-01   8.5473420e-02
   4.8330000e-01   8.5471021e-02
   4.8340000e-01   8.5468621e-02
   4.8350000e-01   8.5466220e-02
   4.8360000e-01   8.5463818e-02
   4.8370000e-01   8.5461416e-02
   4.8380000e-01   8.5459013e-02
   4.8390000e-01   8.5456609e-02
   4.8400000e-01   8.5454205e-02
   4.8410000e-01   8.5451799e-02
   4.8420000e-01   8.5449393e-02
   4.8430000e-01   8.5446986e-02
   4.8440000e-01   8.5444579e-02
   4.8450000e-01   8.5442170e-02
   4.8460000e-01   8.5439761e-02
   4.8470000e-01   8.5437351e-02
   4.8480000e-01   8.5434941e-02
   4.8490000e-01   8.5432529e-02
   4.8500000e-01   8.5430117e-02
   4.8510000e-01   8.5427704e-02
   4.8520000e-01   8.5425291e-02
   4.8530000e-01   8.5422876e-02
   4.8540000e-01   8.5420461e-02
   4.8550000e-01   8.5418045e-02
   4.8560000e-01   8.5415629e-02
   4.8570000e-01   8.5413211e-02
   4.8580000e-01   8.5410793e-02
   4.8590000e-01   8.5408374e-02
   4.8600000e-01   8.5405955e-02
   4.8610000e-01   8.5403534e-02
   4.8620000e-01   8.5401113e-02
   4.8630000e-01   8.5398691e-02
   4.8640000e-01   8.5396269e-02
   4.8650000e-01   8.5393845e-02
   4.8660000e-01   8.5391421e-02
   4.8670000e-01   8.5388997e-02
   4.8680000e-01   8.5386571e-02
   4.8690000e-01   8.5384145e-02
   4.8700000e-01   8.5381718e-02
   4.8710000e-01   8.5379290e-02
   4.8720000e-01   8.5376862e-02
   4.8730000e-01   8.5374432e-02
   4.8740000e-01   8.5372002e-02
   4.8750000e-01   8.5369572e-02
   4.8760000e-01   8.5367140e-02
   4.8770000e-01   8.5364708e-02
   4.8780000e-01   8.5362275e-02
   4.8790000e-01   8.5359842e-02
   4.8800000e-01   8.5357407e-02
   4.8810000e-01   8.5354972e-02
   4.8820000e-01   8.5352536e-02
   4.8830000e-01   8.5350100e-02
   4.8840000e-01   8.5347663e-02
   4.8850000e-01   8.5345225e-02
   4.8860000e-01   8.5342786e-02
   4.8870000e-01   8.5340346e-02
   4.8880000e-01   8.5337906e-02
   4.8890000e-01   8.5335465e-02
   4.8900000e-01   8.5333024e-02
   4.8910000e-01   8.5330581e-02
   4.8920000e-01   8.5328138e-02
   4.8930000e-01   8.5325695e-02
   4.8940000e-01   8.5323250e-02
   4.8950000e-01   8.5320805e-02
   4.8960000e-01   8.5318359e-02
   4.8970000e-01   8.5315912e-02
   4.8980000e-01   8.5313465e-02
   4.8990000e-01   8.5311017e-02
   4.9000000e-01   8.5308568e-02
   4.9010000e-01   8.5306118e-02
   4.9020000e-01   8.5303668e-02
   4.9030000e-01   8.5301217e-02
   4.9040000e-01   8.5298766e-02
   4.9050000e-01   8.5296313e-02
   4.9060000e-01   8.5293860e-02
   4.9070000e-01   8.5291406e-02
   4.9080000e-01   8.5288952e-02
   4.9090000e-01   8.5286496e-02
   4.9100000e-01   8.5284040e-02
   4.9110000e-01   8.5281584e-02
   4.9120000e-01   8.5279126e-02
   4.9130000e-01   8.5276668e-02
   4.9140000e-01   8.5274210e-02
   4.9150000e-01   8.5271750e-02
   4.9160000e-01   8.5269290e-02
   4.9170000e-01   8.5266829e-02
   4.9180000e-01   8.5264367e-02
   4.9190000e-01   8.5261905e-02
   4.9200000e-01   8.5259442e-02
   4.9210000e-01   8.5256978e-02
   4.9220000e-01   8.5254514e-02
   4.9230000e-01   8.5252049e-02
   4.9240000e-01   8.5249583e-02
   4.9250000e-01   8.5247116e-02
   4.9260000e-01   8.5244649e-02
   4.9270000e-01   8.5242181e-02
   4.9280000e-01   8.5239712e-02
   4.9290000e-01   8.5237243e-02
   4.9300000e-01   8.5234773e-02
   4.9310000e-01   8.5232302e-02
   4.9320000e-01   8.5229831e-02
   4.9330000e-01   8.5227359e-02
   4.9340000e-01   8.5224886e-02
   4.9350000e-01   8.5222412e-02
   4.9360000e-01   8.5219938e-02
   4.9370000e-01   8.5217463e-02
   4.9380000e-01   8.5214988e-02
   4.9390000e-01   8.5212511e-02
   4.9400000e-01   8.5210034e-02
   4.9410000e-01   8.5207557e-02
   4.9420000e-01   8.5205078e-02
   4.9430000e-01   8.5202599e-02
   4.9440000e-01   8.5200120e-02
   4.9450000e-01   8.5197639e-02
   4.9460000e-01   8.5195158e-02
   4.9470000e-01   8.5192676e-02
   4.9480000e-01   8.5190194e-02
   4.9490000e-01   8.5187711e-02
   4.9500000e-01   8.5185227e-02
   4.9510000e-01   8.5182742e-02
   4.9520000e-01   8.5180257e-02
   4.9530000e-01   8.5177771e-02
   4.9540000e-01   8.5175285e-02
   4.9550000e-01   8.5172797e-02
   4.9560000e-01   8.5170309e-02
   4.9570000e-01   8.5167821e-02
   4.9580000e-01   8.5165331e-02
   4.9590000e-01   8.5162841e-02
   4.9600000e-01   8.5160351e-02
   4.9610000e-01   8.5157859e-02
   4.9620000e-01   8.5155367e-02
   4.9630000e-01   8.5152875e-02
   4.9640000e-01   8.5150381e-02
   4.9650000e-01   8.5147887e-02
   4.9660000e-01   8.5145393e-02
   4.9670000e-01   8.5142897e-02
   4.9680000e-01   8.5140401e-02
   4.9690000e-01   8.5137904e-02
   4.9700000e-01   8.5135407e-02
   4.9710000e-01   8.5132909e-02
   4.9720000e-01   8.5130410e-02
   4.9730000e-01   8.5127911e-02
   4.9740000e-01   8.5125411e-02
   4.9750000e-01   8.5122910e-02
   4.9760000e-01   8.5120408e-02
   4.9770000e-01   8.5117906e-02
   4.9780000e-01   8.5115403e-02
   4.9790000e-01   8.5112900e-02
   4.9800000e-01   8.5110396e-02
   4.9810000e-01   8.5107891e-02
   4.9820000e-01   8.5105386e-02
   4.9830000e-01   8.5102880e-02
   4.9840000e-01   8.5100373e-02
   4.9850000e-01   8.5097865e-02
   4.9860000e-01   8.5095357e-02
   4.9870000e-01   8.5092848e-02
   4.9880000e-01   8.5090339e-02
   4.9890000e-01   8.5087829e-02
   4.9900000e-01   8.5085318e-02
   4.9910000e-01   8.5082807e-02
   4.9920000e-01   8.5080295e-02
   4.9930000e-01   8.5077782e-02
   4.9940000e-01   8.5075269e-02
   4.9950000e-01   8.5072755e-02
   4.9960000e-01   8.5070240e-02
   4.9970000e-01   8.5067725e-02
   4.9980000e-01   8.5065209e-02
   4.9990000e-01   8.5062692e-02
   5.0000000e-01   8.5060175e-02
   5.0010000e-01   8.5057657e-02
   5.0020000e-01   8.5055138e-02
   5.0030000e-01   8.5052619e-02
   5.0040000e-01   8.5050099e-02
   5.0050000e-01   8.5047578e-02
   5.0060000e-01   8.5045057e-02
   5.0070000e-01   8.5042535e-02
   5.0080000e-01   8.5040013e-02
   5.0090000e-01   8.5037490e-02
   5.0100000e-01   8.5034966e-02
   5.0110000e-01   8.5032441e-02
   5.0120000e-01   8.5029916e-02
   5.0130000e-01   8.5027391e-02
   5.0140000e-01   8.5024864e-02
   5.0150000e-01   8.5022337e-02
   5.0160000e-01   8.5019810e-02
   5.0170000e-01   8.5017281e-02
   5.0180000e-01   8.5014752e-02
   5.0190000e-01   8.5012223e-02
   5.0200000e-01   8.5009692e-02
   5.0210000e-01   8.5007161e-02
   5.0220000e-01   8.5004630e-02
   5.0230000e-01   8.5002098e-02
   5.0240000e-01   8.4999565e-02
   5.0250000e-01   8.4997032e-02
   5.0260000e-01   8.4994497e-02
   5.0270000e-01   8.4991963e-02
   5.0280000e-01   8.4989427e-02
   5.0290000e-01   8.4986891e-02
   5.0300000e-01   8.4984355e-02
   5.0310000e-01   8.4981817e-02
   5.0320000e-01   8.4979280e-02
   5.0330000e-01   8.4976741e-02
   5.0340000e-01   8.4974202e-02
   5.0350000e-01   8.4971662e-02
   5.0360000e-01   8.4969122e-02
   5.0370000e-01   8.4966581e-02
   5.0380000e-01   8.4964039e-02
   5.0390000e-01   8.4961497e-02
   5.0400000e-01   8.4958954e-02
   5.0410000e-01   8.4956410e-02
   5.0420000e-01   8.4953866e-02
   5.0430000e-01   8.4951321e-02
   5.0440000e-01   8.4948775e-02
   5.0450000e-01   8.4946229e-02
   5.0460000e-01   8.4943683e-02
   5.0470000e-01   8.4941135e-02
   5.0480000e-01   8.4938587e-02
   5.0490000e-01   8.4936039e-02
   5.0500000e-01   8.4933490e-02
   5.0510000e-01   8.4930940e-02
   5.0520000e-01   8.4928389e-02
   5.0530000e-01   8.4925838e-02
   5.0540000e-01   8.4923286e-02
   5.0550000e-01   8.4920734e-02
   5.0560000e-01   8.4918181e-02
   5.0570000e-01   8.4915628e-02
   5.0580000e-01   8.4913073e-02
   5.0590000e-01   8.4910519e-02
   5.0600000e-01   8.4907963e-02
   5.0610000e-01   8.4905407e-02
   5.0620000e-01   8.4902850e-02
   5.0630000e-01   8.4900293e-02
   5.0640000e-01   8.4897735e-02
   5.0650000e-01   8.4895177e-02
   5.0660000e-01   8.4892618e-02
   5.0670000e-01   8.4890058e-02
   5.0680000e-01   8.4887498e-02
   5.0690000e-01   8.4884937e-02
   5.0700000e-01   8.4882375e-02
   5.0710000e-01   8.4879813e-02
   5.0720000e-01   8.4877250e-02
   5.0730000e-01   8.4874687e-02
   5.0740000e-01   8.4872123e-02
   5.0750000e-01   8.4869558e-02
   5.0760000e-01   8.4866993e-02
   5.0770000e-01   8.4864427e-02
   5.0780000e-01   8.4861860e-02
   5.0790000e-01   8.4859293e-02
   5.0800000e-01   8.4856726e-02
   5.0810000e-01   8.4854157e-02
   5.0820000e-01   8.4851589e-02
   5.0830000e-01   8.4849019e-02
   5.0840000e-01   8.4846449e-02
   5.0850000e-01   8.4843878e-02
   5.0860000e-01   8.4841307e-02
   5.0870000e-01   8.4838735e-02
   5.0880000e-01   8.4836163e-02
   5.0890000e-01   8.4833590e-02
   5.0900000e-01   8.4831016e-02
   5.0910000e-01   8.4828442e-02
   5.0920000e-01   8.4825867e-02
   5.0930000e-01   8.4823291e-02
   5.0940000e-01   8.4820715e-02
   5.0950000e-01   8.4818138e-02
   5.0960000e-01   8.4815561e-02
   5.0970000e-01   8.4812983e-02
   5.0980000e-01   8.4810405e-02
   5.0990000e-01   8.4807826e-02
   5.1000000e-01   8.4805246e-02
   5.1010000e-01   8.4802666e-02
   5.1020000e-01   8.4800085e-02
   5.1030000e-01   8.4797503e-02
   5.1040000e-01   8.4794921e-02
   5.1050000e-01   8.4792339e-02
   5.1060000e-01   8.4789756e-02
   5.1070000e-01   8.4787172e-02
   5.1080000e-01   8.4784587e-02
   5.1090000e-01   8.4782002e-02
   5.1100000e-01   8.4779417e-02
   5.1110000e-01   8.4776831e-02
   5.1120000e-01   8.4774244e-02
   5.1130000e-01   8.4771656e-02
   5.1140000e-01   8.4769068e-02
   5.1150000e-01   8.4766480e-02
   5.1160000e-01   8.4763891e-02
   5.1170000e-01   8.4761301e-02
   5.1180000e-01   8.4758711e-02
   5.1190000e-01   8.4756120e-02
   5.1200000e-01   8.4753529e-02
   5.1210000e-01   8.4750936e-02
   5.1220000e-01   8.4748344e-02
   5.1230000e-01   8.4745751e-02
   5.1240000e-01   8.4743157e-02
   5.1250000e-01   8.4740563e-02
   5.1260000e-01   8.4737968e-02
   5.1270000e-01   8.4735372e-02
   5.1280000e-01   8.4732776e-02
   5.1290000e-01   8.4730179e-02
   5.1300000e-01   8.4727582e-02
   5.1310000e-01   8.4724984e-02
   5.1320000e-01   8.4722386e-02
   5.1330000e-01   8.4719787e-02
   5.1340000e-01   8.4717187e-02
   5.1350000e-01   8.4714587e-02
   5.1360000e-01   8.4711986e-02
   5.1370000e-01   8.4709385e-02
   5.1380000e-01   8.4706783e-02
   5.1390000e-01   8.4704181e-02
   5.1400000e-01   8.4701578e-02
   5.1410000e-01   8.4698974e-02
   5.1420000e-01   8.4696370e-02
   5.1430000e-01   8.4693765e-02
   5.1440000e-01   8.4691160e-02
   5.1450000e-01   8.4688554e-02
   5.1460000e-01   8.4685948e-02
   5.1470000e-01   8.4683341e-02
   5.1480000e-01   8.4680733e-02
   5.1490000e-01   8.4678125e-02
   5.1500000e-01   8.4675516e-02
   5.1510000e-01   8.4672907e-02
   5.1520000e-01   8.4670297e-02
   5.1530000e-01   8.4667687e-02
   5.1540000e-01   8.4665076e-02
   5.1550000e-01   8.4662464e-02
   5.1560000e-01   8.4659852e-02
   5.1570000e-01   8.4657239e-02
   5.1580000e-01   8.4654626e-02
   5.1590000e-01   8.4652012e-02
   5.1600000e-01   8.4649398e-02
   5.1610000e-01   8.4646783e-02
   5.1620000e-01   8.4644168e-02
   5.1630000e-01   8.4641552e-02
   5.1640000e-01   8.4638935e-02
   5.1650000e-01   8.4636318e-02
   5.1660000e-01   8.4633700e-02
   5.1670000e-01   8.4631082e-02
   5.1680000e-01   8.4628463e-02
   5.1690000e-01   8.4625844e-02
   5.1700000e-01   8.4623224e-02
   5.1710000e-01   8.4620603e-02
   5.1720000e-01   8.4617982e-02
   5.1730000e-01   8.4615361e-02
   5.1740000e-01   8.4612738e-02
   5.1750000e-01   8.4610116e-02
   5.1760000e-01   8.4607493e-02
   5.1770000e-01   8.4604869e-02
   5.1780000e-01   8.4602244e-02
   5.1790000e-01   8.4599619e-02
   5.1800000e-01   8.4596994e-02
   5.1810000e-01   8.4594368e-02
   5.1820000e-01   8.4591741e-02
   5.1830000e-01   8.4589114e-02
   5.1840000e-01   8.4586487e-02
   5.1850000e-01   8.4583858e-02
   5.1860000e-01   8.4581230e-02
   5.1870000e-01   8.4578600e-02
   5.1880000e-01   8.4575970e-02
   5.1890000e-01   8.4573340e-02
   5.1900000e-01   8.4570709e-02
   5.1910000e-01   8.4568077e-02
   5.1920000e-01   8.4565445e-02
   5.1930000e-01   8.4562813e-02
   5.1940000e-01   8.4560180e-02
   5.1950000e-01   8.4557546e-02
   5.1960000e-01   8.4554912e-02
   5.1970000e-01   8.4552277e-02
   5.1980000e-01   8.4549642e-02
   5.1990000e-01   8.4547006e-02
   5.2000000e-01   8.4544370e-02
   5.2010000e-01   8.4541733e-02
   5.2020000e-01   8.4539095e-02
   5.2030000e-01   8.4536457e-02
   5.2040000e-01   8.4533819e-02
   5.2050000e-01   8.4531179e-02
   5.2060000e-01   8.4528540e-02
   5.2070000e-01   8.4525900e-02
   5.2080000e-01   8.4523259e-02
   5.2090000e-01   8.4520618e-02
   5.2100000e-01   8.4517976e-02
   5.2110000e-01   8.4515334e-02
   5.2120000e-01   8.4512691e-02
   5.2130000e-01   8.4510048e-02
   5.2140000e-01   8.4507404e-02
   5.2150000e-01   8.4504759e-02
   5.2160000e-01   8.4502114e-02
   5.2170000e-01   8.4499469e-02
   5.2180000e-01   8.4496823e-02
   5.2190000e-01   8.4494176e-02
   5.2200000e-01   8.4491529e-02
   5.2210000e-01   8.4488881e-02
   5.2220000e-01   8.4486233e-02
   5.2230000e-01   8.4483585e-02
   5.2240000e-01   8.4480935e-02
   5.2250000e-01   8.4478286e-02
   5.2260000e-01   8.4475635e-02
   5.2270000e-01   8.4472985e-02
   5.2280000e-01   8.4470333e-02
   5.2290000e-01   8.4467682e-02
   5.2300000e-01   8.4465029e-02
   5.2310000e-01   8.4462376e-02
   5.2320000e-01   8.4459723e-02
   5.2330000e-01   8.4457069e-02
   5.2340000e-01   8.4454414e-02
   5.2350000e-01   8.4451759e-02
   5.2360000e-01   8.4449104e-02
   5.2370000e-01   8.4446448e-02
   5.2380000e-01   8.4443791e-02
   5.2390000e-01   8.4441134e-02
   5.2400000e-01   8.4438477e-02
   5.2410000e-01   8.4435819e-02
   5.2420000e-01   8.4433160e-02
   5.2430000e-01   8.4430501e-02
   5.2440000e-01   8.4427841e-02
   5.2450000e-01   8.4425181e-02
   5.2460000e-01   8.4422520e-02
   5.2470000e-01   8.4419859e-02
   5.2480000e-01   8.4417197e-02
   5.2490000e-01   8.4414535e-02
   5.2500000e-01   8.4411872e-02
   5.2510000e-01   8.4409209e-02
   5.2520000e-01   8.4406545e-02
   5.2530000e-01   8.4403881e-02
   5.2540000e-01   8.4401216e-02
   5.2550000e-01   8.4398551e-02
   5.2560000e-01   8.4395885e-02
   5.2570000e-01   8.4393219e-02
   5.2580000e-01   8.4390552e-02
   5.2590000e-01   8.4387885e-02
   5.2600000e-01   8.4385217e-02
   5.2610000e-01   8.4382548e-02
   5.2620000e-01   8.4379879e-02
   5.2630000e-01   8.4377210e-02
   5.2640000e-01   8.4374540e-02
   5.2650000e-01   8.4371870e-02
   5.2660000e-01   8.4369199e-02
   5.2670000e-01   8.4366527e-02
   5.2680000e-01   8.4363855e-02
   5.2690000e-01   8.4361183e-02
   5.2700000e-01   8.4358510e-02
   5.2710000e-01   8.4355837e-02
   5.2720000e-01   8.4353163e-02
   5.2730000e-01   8.4350488e-02
   5.2740000e-01   8.4347813e-02
   5.2750000e-01   8.4345138e-02
   5.2760000e-01   8.4342462e-02
   5.2770000e-01   8.4339785e-02
   5.2780000e-01   8.4337108e-02
   5.2790000e-01   8.4334431e-02
   5.2800000e-01   8.4331753e-02
   5.2810000e-01   8.4329074e-02
   5.2820000e-01   8.4326395e-02
   5.2830000e-01   8.4323716e-02
   5.2840000e-01   8.4321036e-02
   5.2850000e-01   8.4318355e-02
   5.2860000e-01   8.4315675e-02
   5.2870000e-01   8.4312993e-02
   5.2880000e-01   8.4310311e-02
   5.2890000e-01   8.4307629e-02
   5.2900000e-01   8.4304946e-02
   5.2910000e-01   8.4302262e-02
   5.2920000e-01   8.4299578e-02
   5.2930000e-01   8.4296894e-02
   5.2940000e-01   8.4294209e-02
   5.2950000e-01   8.4291524e-02
   5.2960000e-01   8.4288838e-02
   5.2970000e-01   8.4286151e-02
   5.2980000e-01   8.4283464e-02
   5.2990000e-01   8.4280777e-02
   5.3000000e-01   8.4278089e-02
   5.3010000e-01   8.4275401e-02
   5.3020000e-01   8.4272712e-02
   5.3030000e-01   8.4270023e-02
   5.3040000e-01   8.4267333e-02
   5.3050000e-01   8.4264643e-02
   5.3060000e-01   8.4261952e-02
   5.3070000e-01   8.4259260e-02
   5.3080000e-01   8.4256569e-02
   5.3090000e-01   8.4253876e-02
   5.3100000e-01   8.4251184e-02
   5.3110000e-01   8.4248490e-02
   5.3120000e-01   8.4245797e-02
   5.3130000e-01   8.4243103e-02
   5.3140000e-01   8.4240408e-02
   5.3150000e-01   8.4237713e-02
   5.3160000e-01   8.4235017e-02
   5.3170000e-01   8.4232321e-02
   5.3180000e-01   8.4229624e-02
   5.3190000e-01   8.4226927e-02
   5.3200000e-01   8.4224230e-02
   5.3210000e-01   8.4221532e-02
   5.3220000e-01   8.4218833e-02
   5.3230000e-01   8.4216134e-02
   5.3240000e-01   8.4213435e-02
   5.3250000e-01   8.4210735e-02
   5.3260000e-01   8.4208034e-02
   5.3270000e-01   8.4205333e-02
   5.3280000e-01   8.4202632e-02
   5.3290000e-01   8.4199930e-02
   5.3300000e-01   8.4197228e-02
   5.3310000e-01   8.4194525e-02
   5.3320000e-01   8.4191822e-02
   5.3330000e-01   8.4189118e-02
   5.3340000e-01   8.4186413e-02
   5.3350000e-01   8.4183709e-02
   5.3360000e-01   8.4181004e-02
   5.3370000e-01   8.4178298e-02
   5.3380000e-01   8.4175592e-02
   5.3390000e-01   8.4172885e-02
   5.3400000e-01   8.4170178e-02
   5.3410000e-01   8.4167471e-02
   5.3420000e-01   8.4164762e-02
   5.3430000e-01   8.4162054e-02
   5.3440000e-01   8.4159345e-02
   5.3450000e-01   8.4156636e-02
   5.3460000e-01   8.4153926e-02
   5.3470000e-01   8.4151215e-02
   5.3480000e-01   8.4148505e-02
   5.3490000e-01   8.4145793e-02
   5.3500000e-01   8.4143081e-02
   5.3510000e-01   8.4140369e-02
   5.3520000e-01   8.4137657e-02
   5.3530000e-01   8.4134943e-02
   5.3540000e-01   8.4132230e-02
   5.3550000e-01   8.4129516e-02
   5.3560000e-01   8.4126801e-02
   5.3570000e-01   8.4124086e-02
   5.3580000e-01   8.4121371e-02
   5.3590000e-01   8.4118655e-02
   5.3600000e-01   8.4115938e-02
   5.3610000e-01   8.4113221e-02
   5.3620000e-01   8.4110504e-02
   5.3630000e-01   8.4107786e-02
   5.3640000e-01   8.4105068e-02
   5.3650000e-01   8.4102349e-02
   5.3660000e-01   8.4099630e-02
   5.3670000e-01   8.4096911e-02
   5.3680000e-01   8.4094190e-02
   5.3690000e-01   8.4091470e-02
   5.3700000e-01   8.4088749e-02
   5.3710000e-01   8.4086027e-02
   5.3720000e-01   8.4083306e-02
   5.3730000e-01   8.4080583e-02
   5.3740000e-01   8.4077860e-02
   5.3750000e-01   8.4075137e-02
   5.3760000e-01   8.4072413e-02
   5.3770000e-01   8.4069689e-02
   5.3780000e-01   8.4066965e-02
   5.3790000e-01   8.4064239e-02
   5.3800000e-01   8.4061514e-02
   5.3810000e-01   8.4058788e-02
   5.3820000e-01   8.4056061e-02
   5.3830000e-01   8.4053335e-02
   5.3840000e-01   8.4050607e-02
   5.3850000e-01   8.4047879e-02
   5.3860000e-01   8.4045151e-02
   5.3870000e-01   8.4042422e-02
   5.3880000e-01   8.4039693e-02
   5.3890000e-01   8.4036964e-02
   5.3900000e-01   8.4034234e-02
   5.3910000e-01   8.4031503e-02
   5.3920000e-01   8.4028772e-02
   5.3930000e-01   8.4026041e-02
   5.3940000e-01   8.4023309e-02
   5.3950000e-01   8.4020577e-02
   5.3960000e-01   8.4017844e-02
   5.3970000e-01   8.4015111e-02
   5.3980000e-01   8.4012377e-02
   5.3990000e-01   8.4009643e-02
   5.4000000e-01   8.4006909e-02
   5.4010000e-01   8.4004174e-02
   5.4020000e-01   8.4001438e-02
   5.4030000e-01   8.3998703e-02
   5.4040000e-01   8.3995966e-02
   5.4050000e-01   8.3993230e-02
   5.4060000e-01   8.3990492e-02
   5.4070000e-01   8.3987755e-02
   5.4080000e-01   8.3985017e-02
   5.4090000e-01   8.3982278e-02
   5.4100000e-01   8.3979539e-02
   5.4110000e-01   8.3976800e-02
   5.4120000e-01   8.3974060e-02
   5.4130000e-01   8.3971320e-02
   5.4140000e-01   8.3968579e-02
   5.4150000e-01   8.3965838e-02
   5.4160000e-01   8.3963097e-02
   5.4170000e-01   8.3960355e-02
   5.4180000e-01   8.3957612e-02
   5.4190000e-01   8.3954870e-02
   5.4200000e-01   8.3952126e-02
   5.4210000e-01   8.3949383e-02
   5.4220000e-01   8.3946638e-02
   5.4230000e-01   8.3943894e-02
   5.4240000e-01   8.3941149e-02
   5.4250000e-01   8.3938403e-02
   5.4260000e-01   8.3935658e-02
   5.4270000e-01   8.3932911e-02
   5.4280000e-01   8.3930165e-02
   5.4290000e-01   8.3927417e-02
   5.4300000e-01   8.3924670e-02
   5.4310000e-01   8.3921922e-02
   5.4320000e-01   8.3919173e-02
   5.4330000e-01   8.3916424e-02
   5.4340000e-01   8.3913675e-02
   5.4350000e-01   8.3910925e-02
   5.4360000e-01   8.3908175e-02
   5.4370000e-01   8.3905425e-02
   5.4380000e-01   8.3902674e-02
   5.4390000e-01   8.3899922e-02
   5.4400000e-01   8.3897170e-02
   5.4410000e-01   8.3894418e-02
   5.4420000e-01   8.3891665e-02
   5.4430000e-01   8.3888912e-02
   5.4440000e-01   8.3886158e-02
   5.4450000e-01   8.3883404e-02
   5.4460000e-01   8.3880650e-02
   5.4470000e-01   8.3877895e-02
   5.4480000e-01   8.3875140e-02
   5.4490000e-01   8.3872384e-02
   5.4500000e-01   8.3869628e-02
   5.4510000e-01   8.3866872e-02
   5.4520000e-01   8.3864115e-02
   5.4530000e-01   8.3861357e-02
   5.4540000e-01   8.3858600e-02
   5.4550000e-01   8.3855841e-02
   5.4560000e-01   8.3853083e-02
   5.4570000e-01   8.3850324e-02
   5.4580000e-01   8.3847564e-02
   5.4590000e-01   8.3844804e-02
   5.4600000e-01   8.3842044e-02
   5.4610000e-01   8.3839283e-02
   5.4620000e-01   8.3836522e-02
   5.4630000e-01   8.3833761e-02
   5.4640000e-01   8.3830999e-02
   5.4650000e-01   8.3828236e-02
   5.4660000e-01   8.3825473e-02
   5.4670000e-01   8.3822710e-02
   5.4680000e-01   8.3819947e-02
   5.4690000e-01   8.3817183e-02
   5.4700000e-01   8.3814418e-02
   5.4710000e-01   8.3811653e-02
   5.4720000e-01   8.3808888e-02
   5.4730000e-01   8.3806122e-02
   5.4740000e-01   8.3803356e-02
   5.4750000e-01   8.3800590e-02
   5.4760000e-01   8.3797823e-02
   5.4770000e-01   8.3795056e-02
   5.4780000e-01   8.3792288e-02
   5.4790000e-01   8.3789520e-02
   5.4800000e-01   8.3786751e-02
   5.4810000e-01   8.3783982e-02
   5.4820000e-01   8.3781213e-02
   5.4830000e-01   8.3778443e-02
   5.4840000e-01   8.3775673e-02
   5.4850000e-01   8.3772902e-02
   5.4860000e-01   8.3770131e-02
   5.4870000e-01   8.3767360e-02
   5.4880000e-01   8.3764588e-02
   5.4890000e-01   8.3761816e-02
   5.4900000e-01   8.3759043e-02
   5.4910000e-01   8.3756270e-02
   5.4920000e-01   8.3753497e-02
   5.4930000e-01   8.3750723e-02
   5.4940000e-01   8.3747949e-02
   5.4950000e-01   8.3745174e-02
   5.4960000e-01   8.3742399e-02
   5.4970000e-01   8.3739624e-02
   5.4980000e-01   8.3736848e-02
   5.4990000e-01   8.3734072e-02
   5.5000000e-01   8.3731295e-02
   5.5010000e-01   8.3728518e-02
   5.5020000e-01   8.3725740e-02
   5.5030000e-01   8.3722963e-02
   5.5040000e-01   8.3720184e-02
   5.5050000e-01   8.3717406e-02
   5.5060000e-01   8.3714627e-02
   5.5070000e-01   8.3711847e-02
   5.5080000e-01   8.3709067e-02
   5.5090000e-01   8.3706287e-02
   5.5100000e-01   8.3703507e-02
   5.5110000e-01   8.3700726e-02
   5.5120000e-01   8.3697944e-02
   5.5130000e-01   8.3695162e-02
   5.5140000e-01   8.3692380e-02
   5.5150000e-01   8.3689598e-02
   5.5160000e-01   8.3686815e-02
   5.5170000e-01   8.3684031e-02
   5.5180000e-01   8.3681247e-02
   5.5190000e-01   8.3678463e-02
   5.5200000e-01   8.3675679e-02
   5.5210000e-01   8.3672894e-02
   5.5220000e-01   8.3670109e-02
   5.5230000e-01   8.3667323e-02
   5.5240000e-01   8.3664537e-02
   5.5250000e-01   8.3661750e-02
   5.5260000e-01   8.3658963e-02
   5.5270000e-01   8.3656176e-02
   5.5280000e-01   8.3653388e-02
   5.5290000e-01   8.3650600e-02
   5.5300000e-01   8.3647812e-02
   5.5310000e-01   8.3645023e-02
   5.5320000e-01   8.3642234e-02
   5.5330000e-01   8.3639444e-02
   5.5340000e-01   8.3636654e-02
   5.5350000e-01   8.3633864e-02
   5.5360000e-01   8.3631073e-02
   5.5370000e-01   8.3628282e-02
   5.5380000e-01   8.3625490e-02
   5.5390000e-01   8.3622698e-02
   5.5400000e-01   8.3619906e-02
   5.5410000e-01   8.3617113e-02
   5.5420000e-01   8.3614320e-02
   5.5430000e-01   8.3611527e-02
   5.5440000e-01   8.3608733e-02
   5.5450000e-01   8.3605939e-02
   5.5460000e-01   8.3603144e-02
   5.5470000e-01   8.3600349e-02
   5.5480000e-01   8.3597554e-02
   5.5490000e-01   8.3594758e-02
   5.5500000e-01   8.3591962e-02
   5.5510000e-01   8.3589165e-02
   5.5520000e-01   8.3586369e-02
   5.5530000e-01   8.3583571e-02
   5.5540000e-01   8.3580774e-02
   5.5550000e-01   8.3577976e-02
   5.5560000e-01   8.3575177e-02
   5.5570000e-01   8.3572379e-02
   5.5580000e-01   8.3569579e-02
   5.5590000e-01   8.3566780e-02
   5.5600000e-01   8.3563980e-02
   5.5610000e-01   8.3561180e-02
   5.5620000e-01   8.3558379e-02
   5.5630000e-01   8.3555578e-02
   5.5640000e-01   8.3552777e-02
   5.5650000e-01   8.3549975e-02
   5.5660000e-01   8.3547173e-02
   5.5670000e-01   8.3544370e-02
   5.5680000e-01   8.3541567e-02
   5.5690000e-01   8.3538764e-02
   5.5700000e-01   8.3535960e-02
   5.5710000e-01   8.3533156e-02
   5.5720000e-01   8.3530352e-02
   5.5730000e-01   8.3527547e-02
   5.5740000e-01   8.3524742e-02
   5.5750000e-01   8.3521937e-02
   5.5760000e-01   8.3519131e-02
   5.5770000e-01   8.3516325e-02
   5.5780000e-01   8.3513518e-02
   5.5790000e-01   8.3510711e-02
   5.5800000e-01   8.3507904e-02
   5.5810000e-01   8.3505096e-02
   5.5820000e-01   8.3502288e-02
   5.5830000e-01   8.3499480e-02
   5.5840000e-01   8.3496671e-02
   5.5850000e-01   8.3493862e-02
   5.5860000e-01   8.3491052e-02
   5.5870000e-01   8.3488242e-02
   5.5880000e-01   8.3485432e-02
   5.5890000e-01   8.3482621e-02
   5.5900000e-01   8.3479810e-02
   5.5910000e-01   8.3476999e-02
   5.5920000e-01   8.3474187e-02
   5.5930000e-01   8.3471375e-02
   5.5940000e-01   8.3468563e-02
   5.5950000e-01   8.3465750e-02
   5.5960000e-01   8.3462937e-02
   5.5970000e-01   8.3460123e-02
   5.5980000e-01   8.3457309e-02
   5.5990000e-01   8.3454495e-02
   5.6000000e-01   8.3451680e-02
   5.6010000e-01   8.3448866e-02
   5.6020000e-01   8.3446050e-02
   5.6030000e-01   8.3443235e-02
   5.6040000e-01   8.3440418e-02
   5.6050000e-01   8.3437602e-02
   5.6060000e-01   8.3434785e-02
   5.6070000e-01   8.3431968e-02
   5.6080000e-01   8.3429151e-02
   5.6090000e-01   8.3426333e-02
   5.6100000e-01   8.3423515e-02
   5.6110000e-01   8.3420696e-02
   5.6120000e-01   8.3417877e-02
   5.6130000e-01   8.3415058e-02
   5.6140000e-01   8.3412238e-02
   5.6150000e-01   8.3409418e-02
   5.6160000e-01   8.3406598e-02
   5.6170000e-01   8.3403778e-02
   5.6180000e-01   8.3400956e-02
   5.6190000e-01   8.3398135e-02
   5.6200000e-01   8.3395313e-02
   5.6210000e-01   8.3392491e-02
   5.6220000e-01   8.3389669e-02
   5.6230000e-01   8.3386846e-02
   5.6240000e-01   8.3384023e-02
   5.6250000e-01   8.3381199e-02
   5.6260000e-01   8.3378376e-02
   5.6270000e-01   8.3375551e-02
   5.6280000e-01   8.3372727e-02
   5.6290000e-01   8.3369902e-02
   5.6300000e-01   8.3367077e-02
   5.6310000e-01   8.3364251e-02
   5.6320000e-01   8.3361425e-02
   5.6330000e-01   8.3358599e-02
   5.6340000e-01   8.3355772e-02
   5.6350000e-01   8.3352945e-02
   5.6360000e-01   8.3350118e-02
   5.6370000e-01   8.3347291e-02
   5.6380000e-01   8.3344463e-02
   5.6390000e-01   8.3341634e-02
   5.6400000e-01   8.3338805e-02
   5.6410000e-01   8.3335976e-02
   5.6420000e-01   8.3333147e-02
   5.6430000e-01   8.3330317e-02
   5.6440000e-01   8.3327487e-02
   5.6450000e-01   8.3324657e-02
   5.6460000e-01   8.3321826e-02
   5.6470000e-01   8.3318995e-02
   5.6480000e-01   8.3316164e-02
   5.6490000e-01   8.3313332e-02
   5.6500000e-01   8.3310500e-02
   5.6510000e-01   8.3307667e-02
   5.6520000e-01   8.3304834e-02
   5.6530000e-01   8.3302001e-02
   5.6540000e-01   8.3299168e-02
   5.6550000e-01   8.3296334e-02
   5.6560000e-01   8.3293500e-02
   5.6570000e-01   8.3290665e-02
   5.6580000e-01   8.3287830e-02
   5.6590000e-01   8.3284995e-02
   5.6600000e-01   8.3282160e-02
   5.6610000e-01   8.3279324e-02
   5.6620000e-01   8.3276488e-02
   5.6630000e-01   8.3273651e-02
   5.6640000e-01   8.3270814e-02
   5.6650000e-01   8.3267977e-02
   5.6660000e-01   8.3265140e-02
   5.6670000e-01   8.3262302e-02
   5.6680000e-01   8.3259464e-02
   5.6690000e-01   8.3256625e-02
   5.6700000e-01   8.3253786e-02
   5.6710000e-01   8.3250947e-02
   5.6720000e-01   8.3248108e-02
   5.6730000e-01   8.3245268e-02
   5.6740000e-01   8.3242427e-02
   5.6750000e-01   8.3239587e-02
   5.6760000e-01   8.3236746e-02
   5.6770000e-01   8.3233905e-02
   5.6780000e-01   8.3231063e-02
   5.6790000e-01   8.3228222e-02
   5.6800000e-01   8.3225379e-02
   5.6810000e-01   8.3222537e-02
   5.6820000e-01   8.3219694e-02
   5.6830000e-01   8.3216851e-02
   5.6840000e-01   8.3214007e-02
   5.6850000e-01   8.3211163e-02
   5.6860000e-01   8.3208319e-02
   5.6870000e-01   8.3205475e-02
   5.6880000e-01   8.3202630e-02
   5.6890000e-01   8.3199785e-02
   5.6900000e-01   8.3196939e-02
   5.6910000e-01   8.3194094e-02
   5.6920000e-01   8.3191248e-02
   5.6930000e-01   8.3188401e-02
   5.6940000e-01   8.3185554e-02
   5.6950000e-01   8.3182707e-02
   5.6960000e-01   8.3179860e-02
   5.6970000e-01   8.3177012e-02
   5.6980000e-01   8.3174164e-02
   5.6990000e-01   8.3171316e-02
   5.7000000e-01   8.3168467e-02
   5.7010000e-01   8.3165618e-02
   5.7020000e-01   8.3162769e-02
   5.7030000e-01   8.3159919e-02
   5.7040000e-01   8.3157069e-02
   5.7050000e-01   8.3154219e-02
   5.7060000e-01   8.3151368e-02
   5.7070000e-01   8.3148517e-02
   5.7080000e-01   8.3145666e-02
   5.7090000e-01   8.3142814e-02
   5.7100000e-01   8.3139962e-02
   5.7110000e-01   8.3137110e-02
   5.7120000e-01   8.3134257e-02
   5.7130000e-01   8.3131405e-02
   5.7140000e-01   8.3128551e-02
   5.7150000e-01   8.3125698e-02
   5.7160000e-01   8.3122844e-02
   5.7170000e-01   8.3119990e-02
   5.7180000e-01   8.3117136e-02
   5.7190000e-01   8.3114281e-02
   5.7200000e-01   8.3111426e-02
   5.7210000e-01   8.3108570e-02
   5.7220000e-01   8.3105715e-02
   5.7230000e-01   8.3102859e-02
   5.7240000e-01   8.3100002e-02
   5.7250000e-01   8.3097145e-02
   5.7260000e-01   8.3094289e-02
   5.7270000e-01   8.3091431e-02
   5.7280000e-01   8.3088574e-02
   5.7290000e-01   8.3085716e-02
   5.7300000e-01   8.3082858e-02
   5.7310000e-01   8.3079999e-02
   5.7320000e-01   8.3077140e-02
   5.7330000e-01   8.3074281e-02
   5.7340000e-01   8.3071422e-02
   5.7350000e-01   8.3068562e-02
   5.7360000e-01   8.3065702e-02
   5.7370000e-01   8.3062841e-02
   5.7380000e-01   8.3059981e-02
   5.7390000e-01   8.3057120e-02
   5.7400000e-01   8.3054258e-02
   5.7410000e-01   8.3051397e-02
   5.7420000e-01   8.3048535e-02
   5.7430000e-01   8.3045672e-02
   5.7440000e-01   8.3042810e-02
   5.7450000e-01   8.3039947e-02
   5.7460000e-01   8.3037084e-02
   5.7470000e-01   8.3034220e-02
   5.7480000e-01   8.3031357e-02
   5.7490000e-01   8.3028492e-02
   5.7500000e-01   8.3025628e-02
   5.7510000e-01   8.3022763e-02
   5.7520000e-01   8.3019898e-02
   5.7530000e-01   8.3017033e-02
   5.7540000e-01   8.3014167e-02
   5.7550000e-01   8.3011302e-02
   5.7560000e-01   8.3008435e-02
   5.7570000e-01   8.3005569e-02
   5.7580000e-01   8.3002702e-02
   5.7590000e-01   8.2999835e-02
   5.7600000e-01   8.2996967e-02
   5.7610000e-01   8.2994100e-02
   5.7620000e-01   8.2991232e-02
   5.7630000e-01   8.2988363e-02
   5.7640000e-01   8.2985495e-02
   5.7650000e-01   8.2982626e-02
   5.7660000e-01   8.2979757e-02
   5.7670000e-01   8.2976887e-02
   5.7680000e-01   8.2974017e-02
   5.7690000e-01   8.2971147e-02
   5.7700000e-01   8.2968277e-02
   5.7710000e-01   8.2965406e-02
   5.7720000e-01   8.2962535e-02
   5.7730000e-01   8.2959664e-02
   5.7740000e-01   8.2956792e-02
   5.7750000e-01   8.2953920e-02
   5.7760000e-01   8.2951048e-02
   5.7770000e-01   8.2948175e-02
   5.7780000e-01   8.2945303e-02
   5.7790000e-01   8.2942430e-02
   5.7800000e-01   8.2939556e-02
   5.7810000e-01   8.2936682e-02
   5.7820000e-01   8.2933808e-02
   5.7830000e-01   8.2930934e-02
   5.7840000e-01   8.2928060e-02
   5.7850000e-01   8.2925185e-02
   5.7860000e-01   8.2922310e-02
   5.7870000e-01   8.2919434e-02
   5.7880000e-01   8.2916558e-02
   5.7890000e-01   8.2913682e-02
   5.7900000e-01   8.2910806e-02
   5.7910000e-01   8.2907929e-02
   5.7920000e-01   8.2905053e-02
   5.7930000e-01   8.2902175e-02
   5.7940000e-01   8.2899298e-02
   5.7950000e-01   8.2896420e-02
   5.7960000e-01   8.2893542e-02
   5.7970000e-01   8.2890664e-02
   5.7980000e-01   8.2887785e-02
   5.7990000e-01   8.2884906e-02
   5.8000000e-01   8.2882027e-02
   5.8010000e-01   8.2879147e-02
   5.8020000e-01   8.2876268e-02
   5.8030000e-01   8.2873388e-02
   5.8040000e-01   8.2870507e-02
   5.8050000e-01   8.2867627e-02
   5.8060000e-01   8.2864746e-02
   5.8070000e-01   8.2861864e-02
   5.8080000e-01   8.2858983e-02
   5.8090000e-01   8.2856101e-02
   5.8100000e-01   8.2853219e-02
   5.8110000e-01   8.2850337e-02
   5.8120000e-01   8.2847454e-02
   5.8130000e-01   8.2844571e-02
   5.8140000e-01   8.2841688e-02
   5.8150000e-01   8.2838804e-02
   5.8160000e-01   8.2835921e-02
   5.8170000e-01   8.2833037e-02
   5.8180000e-01   8.2830152e-02
   5.8190000e-01   8.2827268e-02
   5.8200000e-01   8.2824383e-02
   5.8210000e-01   8.2821498e-02
   5.8220000e-01   8.2818612e-02
   5.8230000e-01   8.2815726e-02
   5.8240000e-01   8.2812840e-02
   5.8250000e-01   8.2809954e-02
   5.8260000e-01   8.2807067e-02
   5.8270000e-01   8.2804180e-02
   5.8280000e-01   8.2801293e-02
   5.8290000e-01   8.2798406e-02
   5.8300000e-01   8.2795518e-02
   5.8310000e-01   8.2792630e-02
   5.8320000e-01   8.2789742e-02
   5.8330000e-01   8.2786853e-02
   5.8340000e-01   8.2783965e-02
   5.8350000e-01   8.2781076e-02
   5.8360000e-01   8.2778186e-02
   5.8370000e-01   8.2775297e-02
   5.8380000e-01   8.2772407e-02
   5.8390000e-01   8.2769516e-02
   5.8400000e-01   8.2766626e-02
   5.8410000e-01   8.2763735e-02
   5.8420000e-01   8.2760844e-02
   5.8430000e-01   8.2757953e-02
   5.8440000e-01   8.2755061e-02
   5.8450000e-01   8.2752169e-02
   5.8460000e-01   8.2749277e-02
   5.8470000e-01   8.2746385e-02
   5.8480000e-01   8.2743492e-02
   5.8490000e-01   8.2740599e-02
   5.8500000e-01   8.2737706e-02
   5.8510000e-01   8.2734813e-02
   5.8520000e-01   8.2731919e-02
   5.8530000e-01   8.2729025e-02
   5.8540000e-01   8.2726131e-02
   5.8550000e-01   8.2723236e-02
   5.8560000e-01   8.2720341e-02
   5.8570000e-01   8.2717446e-02
   5.8580000e-01   8.2714551e-02
   5.8590000e-01   8.2711655e-02
   5.8600000e-01   8.2708759e-02
   5.8610000e-01   8.2705863e-02
   5.8620000e-01   8.2702967e-02
   5.8630000e-01   8.2700070e-02
   5.8640000e-01   8.2697173e-02
   5.8650000e-01   8.2694276e-02
   5.8660000e-01   8.2691378e-02
   5.8670000e-01   8.2688480e-02
   5.8680000e-01   8.2685582e-02
   5.8690000e-01   8.2682684e-02
   5.8700000e-01   8.2679786e-02
   5.8710000e-01   8.2676887e-02
   5.8720000e-01   8.2673988e-02
   5.8730000e-01   8.2671088e-02
   5.8740000e-01   8.2668189e-02
   5.8750000e-01   8.2665289e-02
   5.8760000e-01   8.2662389e-02
   5.8770000e-01   8.2659488e-02
   5.8780000e-01   8.2656587e-02
   5.8790000e-01   8.2653687e-02
   5.8800000e-01   8.2650785e-02
   5.8810000e-01   8.2647884e-02
   5.8820000e-01   8.2644982e-02
   5.8830000e-01   8.2642080e-02
   5.8840000e-01   8.2639178e-02
   5.8850000e-01   8.2636275e-02
   5.8860000e-01   8.2633373e-02
   5.8870000e-01   8.2630470e-02
   5.8880000e-01   8.2627566e-02
   5.8890000e-01   8.2624663e-02
   5.8900000e-01   8.2621759e-02
   5.8910000e-01   8.2618855e-02
   5.8920000e-01   8.2615950e-02
   5.8930000e-01   8.2613046e-02
   5.8940000e-01   8.2610141e-02
   5.8950000e-01   8.2607236e-02
   5.8960000e-01   8.2604331e-02
   5.8970000e-01   8.2601425e-02
   5.8980000e-01   8.2598519e-02
   5.8990000e-01   8.2595613e-02
   5.9000000e-01   8.2592707e-02
   5.9010000e-01   8.2589800e-02
   5.9020000e-01   8.2586893e-02
   5.9030000e-01   8.2583986e-02
   5.9040000e-01   8.2581078e-02
   5.9050000e-01   8.2578171e-02
   5.9060000e-01   8.2575263e-02
   5.9070000e-01   8.2572355e-02
   5.9080000e-01   8.2569446e-02
   5.9090000e-01   8.2566538e-02
   5.9100000e-01   8.2563629e-02
   5.9110000e-01   8.2560719e-02
   5.9120000e-01   8.2557810e-02
   5.9130000e-01   8.2554900e-02
   5.9140000e-01   8.2551990e-02
   5.9150000e-01   8.2549080e-02
   5.9160000e-01   8.2546170e-02
   5.9170000e-01   8.2543259e-02
   5.9180000e-01   8.2540348e-02
   5.9190000e-01   8.2537437e-02
   5.9200000e-01   8.2534526e-02
   5.9210000e-01   8.2531614e-02
   5.9220000e-01   8.2528702e-02
   5.9230000e-01   8.2525790e-02
   5.9240000e-01   8.2522877e-02
   5.9250000e-01   8.2519965e-02
   5.9260000e-01   8.2517052e-02
   5.9270000e-01   8.2514138e-02
   5.9280000e-01   8.2511225e-02
   5.9290000e-01   8.2508311e-02
   5.9300000e-01   8.2505397e-02
   5.9310000e-01   8.2502483e-02
   5.9320000e-01   8.2499569e-02
   5.9330000e-01   8.2496654e-02
   5.9340000e-01   8.2493739e-02
   5.9350000e-01   8.2490824e-02
   5.9360000e-01   8.2487909e-02
   5.9370000e-01   8.2484993e-02
   5.9380000e-01   8.2482077e-02
   5.9390000e-01   8.2479161e-02
   5.9400000e-01   8.2476245e-02
   5.9410000e-01   8.2473328e-02
   5.9420000e-01   8.2470411e-02
   5.9430000e-01   8.2467494e-02
   5.9440000e-01   8.2464577e-02
   5.9450000e-01   8.2461659e-02
   5.9460000e-01   8.2458741e-02
   5.9470000e-01   8.2455823e-02
   5.9480000e-01   8.2452905e-02
   5.9490000e-01   8.2449986e-02
   5.9500000e-01   8.2447068e-02
   5.9510000e-01   8.2444148e-02
   5.9520000e-01   8.2441229e-02
   5.9530000e-01   8.2438310e-02
   5.9540000e-01   8.2435390e-02
   5.9550000e-01   8.2432470e-02
   5.9560000e-01   8.2429550e-02
   5.9570000e-01   8.2426629e-02
   5.9580000e-01   8.2423709e-02
   5.9590000e-01   8.2420788e-02
   5.9600000e-01   8.2417866e-02
   5.9610000e-01   8.2414945e-02
   5.9620000e-01   8.2412023e-02
   5.9630000e-01   8.2409101e-02
   5.9640000e-01   8.2406179e-02
   5.9650000e-01   8.2403257e-02
   5.9660000e-01   8.2400334e-02
   5.9670000e-01   8.2397411e-02
   5.9680000e-01   8.2394488e-02
   5.9690000e-01   8.2391565e-02
   5.9700000e-01   8.2388641e-02
   5.9710000e-01   8.2385718e-02
   5.9720000e-01   8.2382794e-02
   5.9730000e-01   8.2379869e-02
   5.9740000e-01   8.2376945e-02
   5.9750000e-01   8.2374020e-02
   5.9760000e-01   8.2371095e-02
   5.9770000e-01   8.2368170e-02
   5.9780000e-01   8.2365245e-02
   5.9790000e-01   8.2362319e-02
   5.9800000e-01   8.2359393e-02
   5.9810000e-01   8.2356467e-02
   5.9820000e-01   8.2353541e-02
   5.9830000e-01   8.2350614e-02
   5.9840000e-01   8.2347687e-02
   5.9850000e-01   8.2344760e-02
   5.9860000e-01   8.2341833e-02
   5.9870000e-01   8.2338905e-02
   5.9880000e-01   8.2335978e-02
   5.9890000e-01   8.2333050e-02
   5.9900000e-01   8.2330122e-02
   5.9910000e-01   8.2327193e-02
   5.9920000e-01   8.2324264e-02
   5.9930000e-01   8.2321336e-02
   5.9940000e-01   8.2318407e-02
   5.9950000e-01   8.2315477e-02
   5.9960000e-01   8.2312548e-02
   5.9970000e-01   8.2309618e-02
   5.9980000e-01   8.2306688e-02
   5.9990000e-01   8.2303758e-02
   6.0000000e-01   8.2300827e-02
   6.0010000e-01   8.2297896e-02
   6.0020000e-01   8.2294966e-02
   6.0030000e-01   8.2292034e-02
   6.0040000e-01   8.2289103e-02
   6.0050000e-01   8.2286171e-02
   6.0060000e-01   8.2283240e-02
   6.0070000e-01   8.2280308e-02
   6.0080000e-01   8.2277375e-02
   6.0090000e-01   8.2274443e-02
   6.0100000e-01   8.2271510e-02
   6.0110000e-01   8.2268577e-02
   6.0120000e-01   8.2265644e-02
   6.0130000e-01   8.2262711e-02
   6.0140000e-01   8.2259777e-02
   6.0150000e-01   8.2256843e-02
   6.0160000e-01   8.2253909e-02
   6.0170000e-01   8.2250975e-02
   6.0180000e-01   8.2248041e-02
   6.0190000e-01   8.2245106e-02
   6.0200000e-01   8.2242171e-02
   6.0210000e-01   8.2239236e-02
   6.0220000e-01   8.2236300e-02
   6.0230000e-01   8.2233365e-02
   6.0240000e-01   8.2230429e-02
   6.0250000e-01   8.2227493e-02
   6.0260000e-01   8.2224557e-02
   6.0270000e-01   8.2221620e-02
   6.0280000e-01   8.2218684e-02
   6.0290000e-01   8.2215747e-02
   6.0300000e-01   8.2212810e-02
   6.0310000e-01   8.2209872e-02
   6.0320000e-01   8.2206935e-02
   6.0330000e-01   8.2203997e-02
   6.0340000e-01   8.2201059e-02
   6.0350000e-01   8.2198121e-02
   6.0360000e-01   8.2195182e-02
   6.0370000e-01   8.2192244e-02
   6.0380000e-01   8.2189305e-02
   6.0390000e-01   8.2186366e-02
   6.0400000e-01   8.2183427e-02
   6.0410000e-01   8.2180487e-02
   6.0420000e-01   8.2177547e-02
   6.0430000e-01   8.2174607e-02
   6.0440000e-01   8.2171667e-02
   6.0450000e-01   8.2168727e-02
   6.0460000e-01   8.2165786e-02
   6.0470000e-01   8.2162846e-02
   6.0480000e-01   8.2159905e-02
   6.0490000e-01   8.2156963e-02
   6.0500000e-01   8.2154022e-02
   6.0510000e-01   8.2151080e-02
   6.0520000e-01   8.2148139e-02
   6.0530000e-01   8.2145197e-02
   6.0540000e-01   8.2142254e-02
   6.0550000e-01   8.2139312e-02
   6.0560000e-01   8.2136369e-02
   6.0570000e-01   8.2133426e-02
   6.0580000e-01   8.2130483e-02
   6.0590000e-01   8.2127540e-02
   6.0600000e-01   8.2124596e-02
   6.0610000e-01   8.2121653e-02
   6.0620000e-01   8.2118709e-02
   6.0630000e-01   8.2115765e-02
   6.0640000e-01   8.2112820e-02
   6.0650000e-01   8.2109876e-02
   6.0660000e-01   8.2106931e-02
   6.0670000e-01   8.2103986e-02
   6.0680000e-01   8.2101041e-02
   6.0690000e-01   8.2098095e-02
   6.0700000e-01   8.2095150e-02
   6.0710000e-01   8.2092204e-02
   6.0720000e-01   8.2089258e-02
   6.0730000e-01   8.2086312e-02
   6.0740000e-01   8.2083365e-02
   6.0750000e-01   8.2080419e-02
   6.0760000e-01   8.2077472e-02
   6.0770000e-01   8.2074525e-02
   6.0780000e-01   8.2071578e-02
   6.0790000e-01   8.2068630e-02
   6.0800000e-01   8.2065683e-02
   6.0810000e-01   8.2062735e-02
   6.0820000e-01   8.2059787e-02
   6.0830000e-01   8.2056839e-02
   6.0840000e-01   8.2053890e-02
   6.0850000e-01   8.2050941e-02
   6.0860000e-01   8.2047993e-02
   6.0870000e-01   8.2045044e-02
   6.0880000e-01   8.2042094e-02
   6.0890000e-01   8.2039145e-02
   6.0900000e-01   8.2036195e-02
   6.0910000e-01   8.2033245e-02
   6.0920000e-01   8.2030295e-02
   6.0930000e-01   8.2027345e-02
   6.0940000e-01   8.2024395e-02
   6.0950000e-01   8.2021444e-02
   6.0960000e-01   8.2018493e-02
   6.0970000e-01   8.2015542e-02
   6.0980000e-01   8.2012591e-02
   6.0990000e-01   8.2009639e-02
   6.1000000e-01   8.2006688e-02
   6.1010000e-01   8.2003736e-02
   6.1020000e-01   8.2000784e-02
   6.1030000e-01   8.1997831e-02
   6.1040000e-01   8.1994879e-02
   6.1050000e-01   8.1991926e-02
   6.1060000e-01   8.1988974e-02
   6.1070000e-01   8.1986020e-02
   6.1080000e-01   8.1983067e-02
   6.1090000e-01   8.1980114e-02
   6.1100000e-01   8.1977160e-02
   6.1110000e-01   8.1974206e-02
   6.1120000e-01   8.1971252e-02
   6.1130000e-01   8.1968298e-02
   6.1140000e-01   8.1965344e-02
   6.1150000e-01   8.1962389e-02
   6.1160000e-01   8.1959434e-02
   6.1170000e-01   8.1956479e-02
   6.1180000e-01   8.1953524e-02
   6.1190000e-01   8.1950569e-02
   6.1200000e-01   8.1947613e-02
   6.1210000e-01   8.1944657e-02
   6.1220000e-01   8.1941702e-02
   6.1230000e-01   8.1938745e-02
   6.1240000e-01   8.1935789e-02
   6.1250000e-01   8.1932833e-02
   6.1260000e-01   8.1929876e-02
   6.1270000e-01   8.1926919e-02
   6.1280000e-01   8.1923962e-02
   6.1290000e-01   8.1921005e-02
   6.1300000e-01   8.1918047e-02
   6.1310000e-01   8.1915089e-02
   6.1320000e-01   8.1912131e-02
   6.1330000e-01   8.1909173e-02
   6.1340000e-01   8.1906215e-02
   6.1350000e-01   8.1903257e-02
   6.1360000e-01   8.1900298e-02
   6.1370000e-01   8.1897339e-02
   6.1380000e-01   8.1894380e-02
   6.1390000e-01   8.1891421e-02
   6.1400000e-01   8.1888462e-02
   6.1410000e-01   8.1885502e-02
   6.1420000e-01   8.1882542e-02
   6.1430000e-01   8.1879583e-02
   6.1440000e-01   8.1876622e-02
   6.1450000e-01   8.1873662e-02
   6.1460000e-01   8.1870702e-02
   6.1470000e-01   8.1867741e-02
   6.1480000e-01   8.1864780e-02
   6.1490000e-01   8.1861819e-02
   6.1500000e-01   8.1858858e-02
   6.1510000e-01   8.1855896e-02
   6.1520000e-01   8.1852935e-02
   6.1530000e-01   8.1849973e-02
   6.1540000e-01   8.1847011e-02
   6.1550000e-01   8.1844049e-02
   6.1560000e-01   8.1841087e-02
   6.1570000e-01   8.1838124e-02
   6.1580000e-01   8.1835161e-02
   6.1590000e-01   8.1832198e-02
   6.1600000e-01   8.1829235e-02
   6.1610000e-01   8.1826272e-02
   6.1620000e-01   8.1823309e-02
   6.1630000e-01   8.1820345e-02
   6.1640000e-01   8.1817381e-02
   6.1650000e-01   8.1814417e-02
   6.1660000e-01   8.1811453e-02
   6.1670000e-01   8.1808489e-02
   6.1680000e-01   8.1805524e-02
   6.1690000e-01   8.1802560e-02
   6.1700000e-01   8.1799595e-02
   6.1710000e-01   8.1796630e-02
   6.1720000e-01   8.1793664e-02
   6.1730000e-01   8.1790699e-02
   6.1740000e-01   8.1787733e-02
   6.1750000e-01   8.1784768e-02
   6.1760000e-01   8.1781802e-02
   6.1770000e-01   8.1778835e-02
   6.1780000e-01   8.1775869e-02
   6.1790000e-01   8.1772903e-02
   6.1800000e-01   8.1769936e-02
   6.1810000e-01   8.1766969e-02
   6.1820000e-01   8.1764002e-02
   6.1830000e-01   8.1761035e-02
   6.1840000e-01   8.1758067e-02
   6.1850000e-01   8.1755100e-02
   6.1860000e-01   8.1752132e-02
   6.1870000e-01   8.1749164e-02
   6.1880000e-01   8.1746196e-02
   6.1890000e-01   8.1743228e-02
   6.1900000e-01   8.1740260e-02
   6.1910000e-01   8.1737291e-02
   6.1920000e-01   8.1734322e-02
   6.1930000e-01   8.1731353e-02
   6.1940000e-01   8.1728384e-02
   6.1950000e-01   8.1725415e-02
   6.1960000e-01   8.1722445e-02
   6.1970000e-01   8.1719476e-02
   6.1980000e-01   8.1716506e-02
   6.1990000e-01   8.1713536e-02
   6.2000000e-01   8.1710566e-02
   6.2010000e-01   8.1707595e-02
   6.2020000e-01   8.1704625e-02
   6.2030000e-01   8.1701654e-02
   6.2040000e-01   8.1698683e-02
   6.2050000e-01   8.1695712e-02
   6.2060000e-01   8.1692741e-02
   6.2070000e-01   8.1689770e-02
   6.2080000e-01   8.1686798e-02
   6.2090000e-01   8.1683826e-02
   6.2100000e-01   8.1680854e-02
   6.2110000e-01   8.1677882e-02
   6.2120000e-01   8.1674910e-02
   6.2130000e-01   8.1671938e-02
   6.2140000e-01   8.1668965e-02
   6.2150000e-01   8.1665993e-02
   6.2160000e-01   8.1663020e-02
   6.2170000e-01   8.1660047e-02
   6.2180000e-01   8.1657073e-02
   6.2190000e-01   8.1654100e-02
   6.2200000e-01   8.1651126e-02
   6.2210000e-01   8.1648153e-02
   6.2220000e-01   8.1645179e-02
   6.2230000e-01   8.1642205e-02
   6.2240000e-01   8.1639230e-02
   6.2250000e-01   8.1636256e-02
   6.2260000e-01   8.1633281e-02
   6.2270000e-01   8.1630307e-02
   6.2280000e-01   8.1627332e-02
   6.2290000e-01   8.1624357e-02
   6.2300000e-01   8.1621382e-02
   6.2310000e-01   8.1618406e-02
   6.2320000e-01   8.1615431e-02
   6.2330000e-01   8.1612455e-02
   6.2340000e-01   8.1609479e-02
   6.2350000e-01   8.1606503e-02
   6.2360000e-01   8.1603527e-02
   6.2370000e-01   8.1600550e-02
   6.2380000e-01   8.1597574e-02
   6.2390000e-01   8.1594597e-02
   6.2400000e-01   8.1591620e-02
   6.2410000e-01   8.1588643e-02
   6.2420000e-01   8.1585666e-02
   6.2430000e-01   8.1582689e-02
   6.2440000e-01   8.1579711e-02
   6.2450000e-01   8.1576733e-02
   6.2460000e-01   8.1573756e-02
   6.2470000e-01   8.1570778e-02
   6.2480000e-01   8.1567799e-02
   6.2490000e-01   8.1564821e-02
   6.2500000e-01   8.1561843e-02
   6.2510000e-01   8.1558864e-02
   6.2520000e-01   8.1555885e-02
   6.2530000e-01   8.1552906e-02
   6.2540000e-01   8.1549927e-02
   6.2550000e-01   8.1546948e-02
   6.2560000e-01   8.1543968e-02
   6.2570000e-01   8.1540989e-02
   6.2580000e-01   8.1538009e-02
   6.2590000e-01   8.1535029e-02
   6.2600000e-01   8.1532049e-02
   6.2610000e-01   8.1529069e-02
   6.2620000e-01   8.1526089e-02
   6.2630000e-01   8.1523108e-02
   6.2640000e-01   8.1520127e-02
   6.2650000e-01   8.1517146e-02
   6.2660000e-01   8.1514165e-02
   6.2670000e-01   8.1511184e-02
   6.2680000e-01   8.1508203e-02
   6.2690000e-01   8.1505221e-02
   6.2700000e-01   8.1502240e-02
   6.2710000e-01   8.1499258e-02
   6.2720000e-01   8.1496276e-02
   6.2730000e-01   8.1493294e-02
   6.2740000e-01   8.1490312e-02
   6.2750000e-01   8.1487329e-02
   6.2760000e-01   8.1484347e-02
   6.2770000e-01   8.1481364e-02
   6.2780000e-01   8.1478381e-02
   6.2790000e-01   8.1475398e-02
   6.2800000e-01   8.1472415e-02
   6.2810000e-01   8.1469432e-02
   6.2820000e-01   8.1466448e-02
   6.2830000e-01   8.1463465e-02
   6.2840000e-01   8.1460481e-02
   6.2850000e-01   8.1457497e-02
   6.2860000e-01   8.1454513e-02
   6.2870000e-01   8.1451528e-02
   6.2880000e-01   8.1448544e-02
   6.2890000e-01   8.1445560e-02
   6.2900000e-01   8.1442575e-02
   6.2910000e-01   8.1439590e-02
   6.2920000e-01   8.1436605e-02
   6.2930000e-01   8.1433620e-02
   6.2940000e-01   8.1430635e-02
   6.2950000e-01   8.1427649e-02
   6.2960000e-01   8.1424663e-02
   6.2970000e-01   8.1421678e-02
   6.2980000e-01   8.1418692e-02
   6.2990000e-01   8.1415706e-02
   6.3000000e-01   8.1412720e-02
   6.3010000e-01   8.1409733e-02
   6.3020000e-01   8.1406747e-02
   6.3030000e-01   8.1403760e-02
   6.3040000e-01   8.1400773e-02
   6.3050000e-01   8.1397786e-02
   6.3060000e-01   8.1394799e-02
   6.3070000e-01   8.1391812e-02
   6.3080000e-01   8.1388825e-02
   6.3090000e-01   8.1385837e-02
   6.3100000e-01   8.1382850e-02
   6.3110000e-01   8.1379862e-02
   6.3120000e-01   8.1376874e-02
   6.3130000e-01   8.1373886e-02
   6.3140000e-01   8.1370897e-02
   6.3150000e-01   8.1367909e-02
   6.3160000e-01   8.1364921e-02
   6.3170000e-01   8.1361932e-02
   6.3180000e-01   8.1358943e-02
   6.3190000e-01   8.1355954e-02
   6.3200000e-01   8.1352965e-02
   6.3210000e-01   8.1349976e-02
   6.3220000e-01   8.1346986e-02
   6.3230000e-01   8.1343997e-02
   6.3240000e-01   8.1341007e-02
   6.3250000e-01   8.1338017e-02
   6.3260000e-01   8.1335027e-02
   6.3270000e-01   8.1332037e-02
   6.3280000e-01   8.1329047e-02
   6.3290000e-01   8.1326057e-02
   6.3300000e-01   8.1323066e-02
   6.3310000e-01   8.1320075e-02
   6.3320000e-01   8.1317084e-02
   6.3330000e-01   8.1314094e-02
   6.3340000e-01   8.1311102e-02
   6.3350000e-01   8.1308111e-02
   6.3360000e-01   8.1305120e-02
   6.3370000e-01   8.1302128e-02
   6.3380000e-01   8.1299137e-02
   6.3390000e-01   8.1296145e-02
   6.3400000e-01   8.1293153e-02
   6.3410000e-01   8.1290161e-02
   6.3420000e-01   8.1287169e-02
   6.3430000e-01   8.1284176e-02
   6.3440000e-01   8.1281184e-02
   6.3450000e-01   8.1278191e-02
   6.3460000e-01   8.1275198e-02
   6.3470000e-01   8.1272205e-02
   6.3480000e-01   8.1269212e-02
   6.3490000e-01   8.1266219e-02
   6.3500000e-01   8.1263226e-02
   6.3510000e-01   8.1260232e-02
   6.3520000e-01   8.1257239e-02
   6.3530000e-01   8.1254245e-02
   6.3540000e-01   8.1251251e-02
   6.3550000e-01   8.1248257e-02
   6.3560000e-01   8.1245263e-02
   6.3570000e-01   8.1242269e-02
   6.3580000e-01   8.1239274e-02
   6.3590000e-01   8.1236280e-02
   6.3600000e-01   8.1233285e-02
   6.3610000e-01   8.1230290e-02
   6.3620000e-01   8.1227295e-02
   6.3630000e-01   8.1224300e-02
   6.3640000e-01   8.1221305e-02
   6.3650000e-01   8.1218310e-02
   6.3660000e-01   8.1215314e-02
   6.3670000e-01   8.1212319e-02
   6.3680000e-01   8.1209323e-02
   6.3690000e-01   8.1206327e-02
   6.3700000e-01   8.1203331e-02
   6.3710000e-01   8.1200335e-02
   6.3720000e-01   8.1197339e-02
   6.3730000e-01   8.1194342e-02
   6.3740000e-01   8.1191346e-02
   6.3750000e-01   8.1188349e-02
   6.3760000e-01   8.1185352e-02
   6.3770000e-01   8.1182355e-02
   6.3780000e-01   8.1179358e-02
   6.3790000e-01   8.1176361e-02
   6.3800000e-01   8.1173364e-02
   6.3810000e-01   8.1170366e-02
   6.3820000e-01   8.1167369e-02
   6.3830000e-01   8.1164371e-02
   6.3840000e-01   8.1161373e-02
   6.3850000e-01   8.1158375e-02
   6.3860000e-01   8.1155377e-02
   6.3870000e-01   8.1152379e-02
   6.3880000e-01   8.1149380e-02
   6.3890000e-01   8.1146382e-02
   6.3900000e-01   8.1143383e-02
   6.3910000e-01   8.1140384e-02
   6.3920000e-01   8.1137386e-02
   6.3930000e-01   8.1134387e-02
   6.3940000e-01   8.1131387e-02
   6.3950000e-01   8.1128388e-02
   6.3960000e-01   8.1125389e-02
   6.3970000e-01   8.1122389e-02
   6.3980000e-01   8.1119390e-02
   6.3990000e-01   8.1116390e-02
   6.4000000e-01   8.1113390e-02
   6.4010000e-01   8.1110390e-02
   6.4020000e-01   8.1107390e-02
   6.4030000e-01   8.1104389e-02
   6.4040000e-01   8.1101389e-02
   6.4050000e-01   8.1098389e-02
   6.4060000e-01   8.1095388e-02
   6.4070000e-01   8.1092387e-02
   6.4080000e-01   8.1089386e-02
   6.4090000e-01   8.1086385e-02
   6.4100000e-01   8.1083384e-02
   6.4110000e-01   8.1080383e-02
   6.4120000e-01   8.1077381e-02
   6.4130000e-01   8.1074380e-02
   6.4140000e-01   8.1071378e-02
   6.4150000e-01   8.1068377e-02
   6.4160000e-01   8.1065375e-02
   6.4170000e-01   8.1062373e-02
   6.4180000e-01   8.1059370e-02
   6.4190000e-01   8.1056368e-02
   6.4200000e-01   8.1053366e-02
   6.4210000e-01   8.1050363e-02
   6.4220000e-01   8.1047361e-02
   6.4230000e-01   8.1044358e-02
   6.4240000e-01   8.1041355e-02
   6.4250000e-01   8.1038352e-02
   6.4260000e-01   8.1035349e-02
   6.4270000e-01   8.1032346e-02
   6.4280000e-01   8.1029343e-02
   6.4290000e-01   8.1026339e-02
   6.4300000e-01   8.1023336e-02
   6.4310000e-01   8.1020332e-02
   6.4320000e-01   8.1017328e-02
   6.4330000e-01   8.1014324e-02
   6.4340000e-01   8.1011320e-02
   6.4350000e-01   8.1008316e-02
   6.4360000e-01   8.1005312e-02
   6.4370000e-01   8.1002307e-02
   6.4380000e-01   8.0999303e-02
   6.4390000e-01   8.0996298e-02
   6.4400000e-01   8.0993293e-02
   6.4410000e-01   8.0990288e-02
   6.4420000e-01   8.0987283e-02
   6.4430000e-01   8.0984278e-02
   6.4440000e-01   8.0981273e-02
   6.4450000e-01   8.0978268e-02
   6.4460000e-01   8.0975262e-02
   6.4470000e-01   8.0972257e-02
   6.4480000e-01   8.0969251e-02
   6.4490000e-01   8.0966245e-02
   6.4500000e-01   8.0963239e-02
   6.4510000e-01   8.0960233e-02
   6.4520000e-01   8.0957227e-02
   6.4530000e-01   8.0954221e-02
   6.4540000e-01   8.0951214e-02
   6.4550000e-01   8.0948208e-02
   6.4560000e-01   8.0945201e-02
   6.4570000e-01   8.0942194e-02
   6.4580000e-01   8.0939188e-02
   6.4590000e-01   8.0936181e-02
   6.4600000e-01   8.0933174e-02
   6.4610000e-01   8.0930166e-02
   6.4620000e-01   8.0927159e-02
   6.4630000e-01   8.0924152e-02
   6.4640000e-01   8.0921144e-02
   6.4650000e-01   8.0918137e-02
   6.4660000e-01   8.0915129e-02
   6.4670000e-01   8.0912121e-02
   6.4680000e-01   8.0909113e-02
   6.4690000e-01   8.0906105e-02
   6.4700000e-01   8.0903097e-02
   6.4710000e-01   8.0900088e-02
   6.4720000e-01   8.0897080e-02
   6.4730000e-01   8.0894071e-02
   6.4740000e-01   8.0891063e-02
   6.4750000e-01   8.0888054e-02
   6.4760000e-01   8.0885045e-02
   6.4770000e-01   8.0882036e-02
   6.4780000e-01   8.0879027e-02
   6.4790000e-01   8.0876018e-02
   6.4800000e-01   8.0873009e-02
   6.4810000e-01   8.0869999e-02
   6.4820000e-01   8.0866990e-02
   6.4830000e-01   8.0863980e-02
   6.4840000e-01   8.0860970e-02
   6.4850000e-01   8.0857961e-02
   6.4860000e-01   8.0854951e-02
   6.4870000e-01   8.0851941e-02
   6.4880000e-01   8.0848930e-02
   6.4890000e-01   8.0845920e-02
   6.4900000e-01   8.0842910e-02
   6.4910000e-01   8.0839899e-02
   6.4920000e-01   8.0836889e-02
   6.4930000e-01   8.0833878e-02
   6.4940000e-01   8.0830867e-02
   6.4950000e-01   8.0827856e-02
   6.4960000e-01   8.0824845e-02
   6.4970000e-01   8.0821834e-02
   6.4980000e-01   8.0818823e-02
   6.4990000e-01   8.0815812e-02
   6.5000000e-01   8.0812800e-02
   6.5010000e-01   8.0809789e-02
   6.5020000e-01   8.0806777e-02
   6.5030000e-01   8.0803765e-02
   6.5040000e-01   8.0800753e-02
   6.5050000e-01   8.0797741e-02
   6.5060000e-01   8.0794729e-02
   6.5070000e-01   8.0791717e-02
   6.5080000e-01   8.0788705e-02
   6.5090000e-01   8.0785692e-02
   6.5100000e-01   8.0782680e-02
   6.5110000e-01   8.0779667e-02
   6.5120000e-01   8.0776655e-02
   6.5130000e-01   8.0773642e-02
   6.5140000e-01   8.0770629e-02
   6.5150000e-01   8.0767616e-02
   6.5160000e-01   8.0764603e-02
   6.5170000e-01   8.0761590e-02
   6.5180000e-01   8.0758576e-02
   6.5190000e-01   8.0755563e-02
   6.5200000e-01   8.0752550e-02
   6.5210000e-01   8.0749536e-02
   6.5220000e-01   8.0746522e-02
   6.5230000e-01   8.0743508e-02
   6.5240000e-01   8.0740495e-02
   6.5250000e-01   8.0737481e-02
   6.5260000e-01   8.0734466e-02
   6.5270000e-01   8.0731452e-02
   6.5280000e-01   8.0728438e-02
   6.5290000e-01   8.0725424e-02
   6.5300000e-01   8.0722409e-02
   6.5310000e-01   8.0719394e-02
   6.5320000e-01   8.0716380e-02
   6.5330000e-01   8.0713365e-02
   6.5340000e-01   8.0710350e-02
   6.5350000e-01   8.0707335e-02
   6.5360000e-01   8.0704320e-02
   6.5370000e-01   8.0701305e-02
   6.5380000e-01   8.0698289e-02
   6.5390000e-01   8.0695274e-02
   6.5400000e-01   8.0692259e-02
   6.5410000e-01   8.0689243e-02
   6.5420000e-01   8.0686227e-02
   6.5430000e-01   8.0683212e-02
   6.5440000e-01   8.0680196e-02
   6.5450000e-01   8.0677180e-02
   6.5460000e-01   8.0674164e-02
   6.5470000e-01   8.0671147e-02
   6.5480000e-01   8.0668131e-02
   6.5490000e-01   8.0665115e-02
   6.5500000e-01   8.0662098e-02
   6.5510000e-01   8.0659082e-02
   6.5520000e-01   8.0656065e-02
   6.5530000e-01   8.0653048e-02
   6.5540000e-01   8.0650032e-02
   6.5550000e-01   8.0647015e-02
   6.5560000e-01   8.0643998e-02
   6.5570000e-01   8.0640981e-02
   6.5580000e-01   8.0637963e-02
   6.5590000e-01   8.0634946e-02
   6.5600000e-01   8.0631929e-02
   6.5610000e-01   8.0628911e-02
   6.5620000e-01   8.0625894e-02
   6.5630000e-01   8.0622876e-02
   6.5640000e-01   8.0619858e-02
   6.5650000e-01   8.0616840e-02
   6.5660000e-01   8.0613822e-02
   6.5670000e-01   8.0610804e-02
   6.5680000e-01   8.0607786e-02
   6.5690000e-01   8.0604768e-02
   6.5700000e-01   8.0601750e-02
   6.5710000e-01   8.0598731e-02
   6.5720000e-01   8.0595713e-02
   6.5730000e-01   8.0592694e-02
   6.5740000e-01   8.0589675e-02
   6.5750000e-01   8.0586657e-02
   6.5760000e-01   8.0583638e-02
   6.5770000e-01   8.0580619e-02
   6.5780000e-01   8.0577600e-02
   6.5790000e-01   8.0574581e-02
   6.5800000e-01   8.0571561e-02
   6.5810000e-01   8.0568542e-02
   6.5820000e-01   8.0565523e-02
   6.5830000e-01   8.0562503e-02
   6.5840000e-01   8.0559484e-02
   6.5850000e-01   8.0556464e-02
   6.5860000e-01   8.0553444e-02
   6.5870000e-01   8.0550424e-02
   6.5880000e-01   8.0547405e-02
   6.5890000e-01   8.0544384e-02
   6.5900000e-01   8.0541364e-02
   6.5910000e-01   8.0538344e-02
   6.5920000e-01   8.0535324e-02
   6.5930000e-01   8.0532304e-02
   6.5940000e-01   8.0529283e-02
   6.5950000e-01   8.0526263e-02
   6.5960000e-01   8.0523242e-02
   6.5970000e-01   8.0520221e-02
   6.5980000e-01   8.0517200e-02
   6.5990000e-01   8.0514179e-02
   6.6000000e-01   8.0511159e-02
   6.6010000e-01   8.0508137e-02
   6.6020000e-01   8.0505116e-02
   6.6030000e-01   8.0502095e-02
   6.6040000e-01   8.0499074e-02
   6.6050000e-01   8.0496052e-02
   6.6060000e-01   8.0493031e-02
   6.6070000e-01   8.0490009e-02
   6.6080000e-01   8.0486988e-02
   6.6090000e-01   8.0483966e-02
   6.6100000e-01   8.0480944e-02
   6.6110000e-01   8.0477922e-02
   6.6120000e-01   8.0474900e-02
   6.6130000e-01   8.0471878e-02
   6.6140000e-01   8.0468856e-02
   6.6150000e-01   8.0465834e-02
   6.6160000e-01   8.0462811e-02
   6.6170000e-01   8.0459789e-02
   6.6180000e-01   8.0456766e-02
   6.6190000e-01   8.0453744e-02
   6.6200000e-01   8.0450721e-02
   6.6210000e-01   8.0447699e-02
   6.6220000e-01   8.0444676e-02
   6.6230000e-01   8.0441653e-02
   6.6240000e-01   8.0438630e-02
   6.6250000e-01   8.0435607e-02
   6.6260000e-01   8.0432584e-02
   6.6270000e-01   8.0429560e-02
   6.6280000e-01   8.0426537e-02
   6.6290000e-01   8.0423514e-02
   6.6300000e-01   8.0420490e-02
   6.6310000e-01   8.0417467e-02
   6.6320000e-01   8.0414443e-02
   6.6330000e-01   8.0411419e-02
   6.6340000e-01   8.0408396e-02
   6.6350000e-01   8.0405372e-02
   6.6360000e-01   8.0402348e-02
   6.6370000e-01   8.0399324e-02
   6.6380000e-01   8.0396300e-02
   6.6390000e-01   8.0393275e-02
   6.6400000e-01   8.0390251e-02
   6.6410000e-01   8.0387227e-02
   6.6420000e-01   8.0384202e-02
   6.6430000e-01   8.0381178e-02
   6.6440000e-01   8.0378153e-02
   6.6450000e-01   8.0375129e-02
   6.6460000e-01   8.0372104e-02
   6.6470000e-01   8.0369079e-02
   6.6480000e-01   8.0366054e-02
   6.6490000e-01   8.0363029e-02
   6.6500000e-01   8.0360004e-02
   6.6510000e-01   8.0356979e-02
   6.6520000e-01   8.0353954e-02
   6.6530000e-01   8.0350929e-02
   6.6540000e-01   8.0347903e-02
   6.6550000e-01   8.0344878e-02
   6.6560000e-01   8.0341853e-02
   6.6570000e-01   8.0338827e-02
   6.6580000e-01   8.0335801e-02
   6.6590000e-01   8.0332776e-02
   6.6600000e-01   8.0329750e-02
   6.6610000e-01   8.0326724e-02
   6.6620000e-01   8.0323698e-02
   6.6630000e-01   8.0320672e-02
   6.6640000e-01   8.0317646e-02
   6.6650000e-01   8.0314620e-02
   6.6660000e-01   8.0311594e-02
   6.6670000e-01   8.0308567e-02
   6.6680000e-01   8.0305541e-02
   6.6690000e-01   8.0302514e-02
   6.6700000e-01   8.0299488e-02
   6.6710000e-01   8.0296461e-02
   6.6720000e-01   8.0293435e-02
   6.6730000e-01   8.0290408e-02
   6.6740000e-01   8.0287381e-02
   6.6750000e-01   8.0284354e-02
   6.6760000e-01   8.0281327e-02
   6.6770000e-01   8.0278300e-02
   6.6780000e-01   8.0275273e-02
   6.6790000e-01   8.0272246e-02
   6.6800000e-01   8.0269219e-02
   6.6810000e-01   8.0266191e-02
   6.6820000e-01   8.0263164e-02
   6.6830000e-01   8.0260136e-02
   6.6840000e-01   8.0257109e-02
   6.6850000e-01   8.0254081e-02
   6.6860000e-01   8.0251054e-02
   6.6870000e-01   8.0248026e-02
   6.6880000e-01   8.0244998e-02
   6.6890000e-01   8.0241970e-02
   6.6900000e-01   8.0238942e-02
   6.6910000e-01   8.0235914e-02
   6.6920000e-01   8.0232886e-02
   6.6930000e-01   8.0229858e-02
   6.6940000e-01   8.0226830e-02
   6.6950000e-01   8.0223801e-02
   6.6960000e-01   8.0220773e-02
   6.6970000e-01   8.0217745e-02
   6.6980000e-01   8.0214716e-02
   6.6990000e-01   8.0211687e-02
   6.7000000e-01   8.0208659e-02
   6.7010000e-01   8.0205630e-02
   6.7020000e-01   8.0202601e-02
   6.7030000e-01   8.0199572e-02
   6.7040000e-01   8.0196544e-02
   6.7050000e-01   8.0193515e-02
   6.7060000e-01   8.0190486e-02
   6.7070000e-01   8.0187456e-02
   6.7080000e-01   8.0184427e-02
   6.7090000e-01   8.0181398e-02
   6.7100000e-01   8.0178369e-02
   6.7110000e-01   8.0175339e-02
   6.7120000e-01   8.0172310e-02
   6.7130000e-01   8.0169280e-02
   6.7140000e-01   8.0166251e-02
   6.7150000e-01   8.0163221e-02
   6.7160000e-01   8.0160191e-02
   6.7170000e-01   8.0157162e-02
   6.7180000e-01   8.0154132e-02
   6.7190000e-01   8.0151102e-02
   6.7200000e-01   8.0148072e-02
   6.7210000e-01   8.0145042e-02
   6.7220000e-01   8.0142012e-02
   6.7230000e-01   8.0138982e-02
   6.7240000e-01   8.0135951e-02
   6.7250000e-01   8.0132921e-02
   6.7260000e-01   8.0129891e-02
   6.7270000e-01   8.0126860e-02
   6.7280000e-01   8.0123830e-02
   6.7290000e-01   8.0120799e-02
   6.7300000e-01   8.0117769e-02
   6.7310000e-01   8.0114738e-02
   6.7320000e-01   8.0111707e-02
   6.7330000e-01   8.0108677e-02
   6.7340000e-01   8.0105646e-02
   6.7350000e-01   8.0102615e-02
   6.7360000e-01   8.0099584e-02
   6.7370000e-01   8.0096553e-02
   6.7380000e-01   8.0093522e-02
   6.7390000e-01   8.0090491e-02
   6.7400000e-01   8.0087459e-02
   6.7410000e-01   8.0084428e-02
   6.7420000e-01   8.0081397e-02
   6.7430000e-01   8.0078365e-02
   6.7440000e-01   8.0075334e-02
   6.7450000e-01   8.0072303e-02
   6.7460000e-01   8.0069271e-02
   6.7470000e-01   8.0066239e-02
   6.7480000e-01   8.0063208e-02
   6.7490000e-01   8.0060176e-02
   6.7500000e-01   8.0057144e-02
   6.7510000e-01   8.0054112e-02
   6.7520000e-01   8.0051080e-02
   6.7530000e-01   8.0048048e-02
   6.7540000e-01   8.0045016e-02
   6.7550000e-01   8.0041984e-02
   6.7560000e-01   8.0038952e-02
   6.7570000e-01   8.0035920e-02
   6.7580000e-01   8.0032887e-02
   6.7590000e-01   8.0029855e-02
   6.7600000e-01   8.0026823e-02
   6.7610000e-01   8.0023790e-02
   6.7620000e-01   8.0020758e-02
   6.7630000e-01   8.0017725e-02
   6.7640000e-01   8.0014693e-02
   6.7650000e-01   8.0011660e-02
   6.7660000e-01   8.0008627e-02
   6.7670000e-01   8.0005594e-02
   6.7680000e-01   8.0002561e-02
   6.7690000e-01   7.9999529e-02
   6.7700000e-01   7.9996496e-02
   6.7710000e-01   7.9993463e-02
   6.7720000e-01   7.9990429e-02
   6.7730000e-01   7.9987396e-02
   6.7740000e-01   7.9984363e-02
   6.7750000e-01   7.9981330e-02
   6.7760000e-01   7.9978297e-02
   6.7770000e-01   7.9975263e-02
   6.7780000e-01   7.9972230e-02
   6.7790000e-01   7.9969196e-02
   6.7800000e-01   7.9966163e-02
   6.7810000e-01   7.9963129e-02
   6.7820000e-01   7.9960096e-02
   6.7830000e-01   7.9957062e-02
   6.7840000e-01   7.9954028e-02
   6.7850000e-01   7.9950994e-02
   6.7860000e-01   7.9947961e-02
   6.7870000e-01   7.9944927e-02
   6.7880000e-01   7.9941893e-02
   6.7890000e-01   7.9938859e-02
   6.7900000e-01   7.9935825e-02
   6.7910000e-01   7.9932791e-02
   6.7920000e-01   7.9929757e-02
   6.7930000e-01   7.9926722e-02
   6.7940000e-01   7.9923688e-02
   6.7950000e-01   7.9920654e-02
   6.7960000e-01   7.9917619e-02
   6.7970000e-01   7.9914585e-02
   6.7980000e-01   7.9911551e-02
   6.7990000e-01   7.9908516e-02
   6.8000000e-01   7.9905481e-02
   6.8010000e-01   7.9902447e-02
   6.8020000e-01   7.9899412e-02
   6.8030000e-01   7.9896377e-02
   6.8040000e-01   7.9893343e-02
   6.8050000e-01   7.9890308e-02
   6.8060000e-01   7.9887273e-02
   6.8070000e-01   7.9884238e-02
   6.8080000e-01   7.9881203e-02
   6.8090000e-01   7.9878168e-02
   6.8100000e-01   7.9875133e-02
   6.8110000e-01   7.9872098e-02
   6.8120000e-01   7.9869063e-02
   6.8130000e-01   7.9866027e-02
   6.8140000e-01   7.9862992e-02
   6.8150000e-01   7.9859957e-02
   6.8160000e-01   7.9856922e-02
   6.8170000e-01   7.9853886e-02
   6.8180000e-01   7.9850851e-02
   6.8190000e-01   7.9847815e-02
   6.8200000e-01   7.9844780e-02
   6.8210000e-01   7.9841744e-02
   6.8220000e-01   7.9838708e-02
   6.8230000e-01   7.9835673e-02
   6.8240000e-01   7.9832637e-02
   6.8250000e-01   7.9829601e-02
   6.8260000e-01   7.9826565e-02
   6.8270000e-01   7.9823529e-02
   6.8280000e-01   7.9820493e-02
   6.8290000e-01   7.9817458e-02
   6.8300000e-01   7.9814421e-02
   6.8310000e-01   7.9811385e-02
   6.8320000e-01   7.9808349e-02
   6.8330000e-01   7.9805313e-02
   6.8340000e-01   7.9802277e-02
   6.8350000e-01   7.9799241e-02
   6.8360000e-01   7.9796204e-02
   6.8370000e-01   7.9793168e-02
   6.8380000e-01   7.9790132e-02
   6.8390000e-01   7.9787095e-02
   6.8400000e-01   7.9784059e-02
   6.8410000e-01   7.9781022e-02
   6.8420000e-01   7.9777986e-02
   6.8430000e-01   7.9774949e-02
   6.8440000e-01   7.9771912e-02
   6.8450000e-01   7.9768876e-02
   6.8460000e-01   7.9765839e-02
   6.8470000e-01   7.9762802e-02
   6.8480000e-01   7.9759765e-02
   6.8490000e-01   7.9756728e-02
   6.8500000e-01   7.9753692e-02
   6.8510000e-01   7.9750655e-02
   6.8520000e-01   7.9747618e-02
   6.8530000e-01   7.9744581e-02
   6.8540000e-01   7.9741543e-02
   6.8550000e-01   7.9738506e-02
   6.8560000e-01   7.9735469e-02
   6.8570000e-01   7.9732432e-02
   6.8580000e-01   7.9729395e-02
   6.8590000e-01   7.9726357e-02
   6.8600000e-01   7.9723320e-02
   6.8610000e-01   7.9720283e-02
   6.8620000e-01   7.9717245e-02
   6.8630000e-01   7.9714208e-02
   6.8640000e-01   7.9711170e-02
   6.8650000e-01   7.9708133e-02
   6.8660000e-01   7.9705095e-02
   6.8670000e-01   7.9702058e-02
   6.8680000e-01   7.9699020e-02
   6.8690000e-01   7.9695982e-02
   6.8700000e-01   7.9692944e-02
   6.8710000e-01   7.9689907e-02
   6.8720000e-01   7.9686869e-02
   6.8730000e-01   7.9683831e-02
   6.8740000e-01   7.9680793e-02
   6.8750000e-01   7.9677755e-02
   6.8760000e-01   7.9674717e-02
   6.8770000e-01   7.9671679e-02
   6.8780000e-01   7.9668641e-02
   6.8790000e-01   7.9665603e-02
   6.8800000e-01   7.9662565e-02
   6.8810000e-01   7.9659527e-02
   6.8820000e-01   7.9656489e-02
   6.8830000e-01   7.9653450e-02
   6.8840000e-01   7.9650412e-02
   6.8850000e-01   7.9647374e-02
   6.8860000e-01   7.9644335e-02
   6.8870000e-01   7.9641297e-02
   6.8880000e-01   7.9638258e-02
   6.8890000e-01   7.9635220e-02
   6.8900000e-01   7.9632181e-02
   6.8910000e-01   7.9629143e-02
   6.8920000e-01   7.9626104e-02
   6.8930000e-01   7.9623066e-02
   6.8940000e-01   7.9620027e-02
   6.8950000e-01   7.9616988e-02
   6.8960000e-01   7.9613950e-02
   6.8970000e-01   7.9610911e-02
   6.8980000e-01   7.9607872e-02
   6.8990000e-01   7.9604833e-02
   6.9000000e-01   7.9601794e-02
   6.9010000e-01   7.9598755e-02
   6.9020000e-01   7.9595717e-02
   6.9030000e-01   7.9592678e-02
   6.9040000e-01   7.9589639e-02
   6.9050000e-01   7.9586600e-02
   6.9060000e-01   7.9583560e-02
   6.9070000e-01   7.9580521e-02
   6.9080000e-01   7.9577482e-02
   6.9090000e-01   7.9574443e-02
   6.9100000e-01   7.9571404e-02
   6.9110000e-01   7.9568365e-02
   6.9120000e-01   7.9565325e-02
   6.9130000e-01   7.9562286e-02
   6.9140000e-01   7.9559247e-02
   6.9150000e-01   7.9556207e-02
   6.9160000e-01   7.9553168e-02
   6.9170000e-01   7.9550128e-02
   6.9180000e-01   7.9547089e-02
   6.9190000e-01   7.9544049e-02
   6.9200000e-01   7.9541010e-02
   6.9210000e-01   7.9537970e-02
   6.9220000e-01   7.9534931e-02
   6.9230000e-01   7.9531891e-02
   6.9240000e-01   7.9528851e-02
   6.9250000e-01   7.9525812e-02
   6.9260000e-01   7.9522772e-02
   6.9270000e-01   7.9519732e-02
   6.9280000e-01   7.9516692e-02
   6.9290000e-01   7.9513652e-02
   6.9300000e-01   7.9510613e-02
   6.9310000e-01   7.9507573e-02
   6.9320000e-01   7.9504533e-02
   6.9330000e-01   7.9501493e-02
   6.9340000e-01   7.9498453e-02
   6.9350000e-01   7.9495413e-02
   6.9360000e-01   7.9492373e-02
   6.9370000e-01   7.9489333e-02
   6.9380000e-01   7.9486293e-02
   6.9390000e-01   7.9483252e-02
   6.9400000e-01   7.9480212e-02
   6.9410000e-01   7.9477172e-02
   6.9420000e-01   7.9474132e-02
   6.9430000e-01   7.9471092e-02
   6.9440000e-01   7.9468051e-02
   6.9450000e-01   7.9465011e-02
   6.9460000e-01   7.9461971e-02
   6.9470000e-01   7.9458930e-02
   6.9480000e-01   7.9455890e-02
   6.9490000e-01   7.9452850e-02
   6.9500000e-01   7.9449809e-02
   6.9510000e-01   7.9446769e-02
   6.9520000e-01   7.9443728e-02
   6.9530000e-01   7.9440688e-02
   6.9540000e-01   7.9437647e-02
   6.9550000e-01   7.9434606e-02
   6.9560000e-01   7.9431566e-02
   6.9570000e-01   7.9428525e-02
   6.9580000e-01   7.9425484e-02
   6.9590000e-01   7.9422444e-02
   6.9600000e-01   7.9419403e-02
   6.9610000e-01   7.9416362e-02
   6.9620000e-01   7.9413322e-02
   6.9630000e-01   7.9410281e-02
   6.9640000e-01   7.9407240e-02
   6.9650000e-01   7.9404199e-02
   6.9660000e-01   7.9401158e-02
   6.9670000e-01   7.9398117e-02
   6.9680000e-01   7.9395076e-02
   6.9690000e-01   7.9392035e-02
   6.9700000e-01   7.9388994e-02
   6.9710000e-01   7.9385953e-02
   6.9720000e-01   7.9382912e-02
   6.9730000e-01   7.9379871e-02
   6.9740000e-01   7.9376830e-02
   6.9750000e-01   7.9373789e-02
   6.9760000e-01   7.9370748e-02
   6.9770000e-01   7.9367707e-02
   6.9780000e-01   7.9364666e-02
   6.9790000e-01   7.9361625e-02
   6.9800000e-01   7.9358583e-02
   6.9810000e-01   7.9355542e-02
   6.9820000e-01   7.9352501e-02
   6.9830000e-01   7.9349459e-02
   6.9840000e-01   7.9346418e-02
   6.9850000e-01   7.9343377e-02
   6.9860000e-01   7.9340335e-02
   6.9870000e-01   7.9337294e-02
   6.9880000e-01   7.9334253e-02
   6.9890000e-01   7.9331211e-02
   6.9900000e-01   7.9328170e-02
   6.9910000e-01   7.9325128e-02
   6.9920000e-01   7.9322087e-02
   6.9930000e-01   7.9319045e-02
   6.9940000e-01   7.9316004e-02
   6.9950000e-01   7.9312962e-02
   6.9960000e-01   7.9309921e-02
   6.9970000e-01   7.9306879e-02
   6.9980000e-01   7.9303837e-02
   6.9990000e-01   7.9300796e-02
   7.0000000e-01   7.9297754e-02
   7.0010000e-01   7.9294712e-02
   7.0020000e-01   7.9291671e-02
   7.0030000e-01   7.9288629e-02
   7.0040000e-01   7.9285587e-02
   7.0050000e-01   7.9282545e-02
   7.0060000e-01   7.9279504e-02
   7.0070000e-01   7.9276462e-02
   7.0080000e-01   7.9273420e-02
   7.0090000e-01   7.9270378e-02
   7.0100000e-01   7.9267336e-02
   7.0110000e-01   7.9264294e-02
   7.0120000e-01   7.9261253e-02
   7.0130000e-01   7.9258211e-02
   7.0140000e-01   7.9255169e-02
   7.0150000e-01   7.9252127e-02
   7.0160000e-01   7.9249085e-02
   7.0170000e-01   7.9246043e-02
   7.0180000e-01   7.9243001e-02
   7.0190000e-01   7.9239959e-02
   7.0200000e-01   7.9236917e-02
   7.0210000e-01   7.9233875e-02
   7.0220000e-01   7.9230833e-02
   7.0230000e-01   7.9227790e-02
   7.0240000e-01   7.9224748e-02
   7.0250000e-01   7.9221706e-02
   7.0260000e-01   7.9218664e-02
   7.0270000e-01   7.9215622e-02
   7.0280000e-01   7.9212580e-02
   7.0290000e-01   7.9209537e-02
   7.0300000e-01   7.9206495e-02
   7.0310000e-01   7.9203453e-02
   7.0320000e-01   7.9200411e-02
   7.0330000e-01   7.9197368e-02
   7.0340000e-01   7.9194326e-02
   7.0350000e-01   7.9191284e-02
   7.0360000e-01   7.9188242e-02
   7.0370000e-01   7.9185199e-02
   7.0380000e-01   7.9182157e-02
   7.0390000e-01   7.9179114e-02
   7.0400000e-01   7.9176072e-02
   7.0410000e-01   7.9173030e-02
   7.0420000e-01   7.9169987e-02
   7.0430000e-01   7.9166945e-02
   7.0440000e-01   7.9163902e-02
   7.0450000e-01   7.9160860e-02
   7.0460000e-01   7.9157818e-02
   7.0470000e-01   7.9154775e-02
   7.0480000e-01   7.9151733e-02
   7.0490000e-01   7.9148690e-02
   7.0500000e-01   7.9145647e-02
   7.0510000e-01   7.9142605e-02
   7.0520000e-01   7.9139562e-02
   7.0530000e-01   7.9136520e-02
   7.0540000e-01   7.9133477e-02
   7.0550000e-01   7.9130435e-02
   7.0560000e-01   7.9127392e-02
   7.0570000e-01   7.9124349e-02
   7.0580000e-01   7.9121307e-02
   7.0590000e-01   7.9118264e-02
   7.0600000e-01   7.9115221e-02
   7.0610000e-01   7.9112179e-02
   7.0620000e-01   7.9109136e-02
   7.0630000e-01   7.9106093e-02
   7.0640000e-01   7.9103051e-02
   7.0650000e-01   7.9100008e-02
   7.0660000e-01   7.9096965e-02
   7.0670000e-01   7.9093923e-02
   7.0680000e-01   7.9090880e-02
   7.0690000e-01   7.9087837e-02
   7.0700000e-01   7.9084794e-02
   7.0710000e-01   7.9081751e-02
   7.0720000e-01   7.9078709e-02
   7.0730000e-01   7.9075666e-02
   7.0740000e-01   7.9072623e-02
   7.0750000e-01   7.9069580e-02
   7.0760000e-01   7.9066537e-02
   7.0770000e-01   7.9063494e-02
   7.0780000e-01   7.9060452e-02
   7.0790000e-01   7.9057409e-02
   7.0800000e-01   7.9054366e-02
   7.0810000e-01   7.9051323e-02
   7.0820000e-01   7.9048280e-02
   7.0830000e-01   7.9045237e-02
   7.0840000e-01   7.9042194e-02
   7.0850000e-01   7.9039151e-02
   7.0860000e-01   7.9036108e-02
   7.0870000e-01   7.9033065e-02
   7.0880000e-01   7.9030022e-02
   7.0890000e-01   7.9026980e-02
   7.0900000e-01   7.9023937e-02
   7.0910000e-01   7.9020894e-02
   7.0920000e-01   7.9017851e-02
   7.0930000e-01   7.9014808e-02
   7.0940000e-01   7.9011765e-02
   7.0950000e-01   7.9008722e-02
   7.0960000e-01   7.9005679e-02
   7.0970000e-01   7.9002635e-02
   7.0980000e-01   7.8999592e-02
   7.0990000e-01   7.8996549e-02
   7.1000000e-01   7.8993506e-02
   7.1010000e-01   7.8990463e-02
   7.1020000e-01   7.8987420e-02
   7.1030000e-01   7.8984377e-02
   7.1040000e-01   7.8981334e-02
   7.1050000e-01   7.8978291e-02
   7.1060000e-01   7.8975248e-02
   7.1070000e-01   7.8972205e-02
   7.1080000e-01   7.8969162e-02
   7.1090000e-01   7.8966119e-02
   7.1100000e-01   7.8963075e-02
   7.1110000e-01   7.8960032e-02
   7.1120000e-01   7.8956989e-02
   7.1130000e-01   7.8953946e-02
   7.1140000e-01   7.8950903e-02
   7.1150000e-01   7.8947860e-02
   7.1160000e-01   7.8944817e-02
   7.1170000e-01   7.8941774e-02
   7.1180000e-01   7.8938730e-02
   7.1190000e-01   7.8935687e-02
   7.1200000e-01   7.8932644e-02
   7.1210000e-01   7.8929601e-02
   7.1220000e-01   7.8926558e-02
   7.1230000e-01   7.8923514e-02
   7.1240000e-01   7.8920471e-02
   7.1250000e-01   7.8917428e-02
   7.1260000e-01   7.8914385e-02
   7.1270000e-01   7.8911342e-02
   7.1280000e-01   7.8908299e-02
   7.1290000e-01   7.8905255e-02
   7.1300000e-01   7.8902212e-02
   7.1310000e-01   7.8899169e-02
   7.1320000e-01   7.8896126e-02
   7.1330000e-01   7.8893082e-02
   7.1340000e-01   7.8890039e-02
   7.1350000e-01   7.8886996e-02
   7.1360000e-01   7.8883953e-02
   7.1370000e-01   7.8880910e-02
   7.1380000e-01   7.8877866e-02
   7.1390000e-01   7.8874823e-02
   7.1400000e-01   7.8871780e-02
   7.1410000e-01   7.8868737e-02
   7.1420000e-01   7.8865693e-02
   7.1430000e-01   7.8862650e-02
   7.1440000e-01   7.8859607e-02
   7.1450000e-01   7.8856564e-02
   7.1460000e-01   7.8853520e-02
   7.1470000e-01   7.8850477e-02
   7.1480000e-01   7.8847434e-02
   7.1490000e-01   7.8844391e-02
   7.1500000e-01   7.8841347e-02
   7.1510000e-01   7.8838304e-02
   7.1520000e-01   7.8835261e-02
   7.1530000e-01   7.8832218e-02
   7.1540000e-01   7.8829174e-02
   7.1550000e-01   7.8826131e-02
   7.1560000e-01   7.8823088e-02
   7.1570000e-01   7.8820045e-02
   7.1580000e-01   7.8817001e-02
   7.1590000e-01   7.8813958e-02
   7.1600000e-01   7.8810915e-02
   7.1610000e-01   7.8807872e-02
   7.1620000e-01   7.8804828e-02
   7.1630000e-01   7.8801785e-02
   7.1640000e-01   7.8798742e-02
   7.1650000e-01   7.8795699e-02
   7.1660000e-01   7.8792655e-02
   7.1670000e-01   7.8789612e-02
   7.1680000e-01   7.8786569e-02
   7.1690000e-01   7.8783526e-02
   7.1700000e-01   7.8780482e-02
   7.1710000e-01   7.8777439e-02
   7.1720000e-01   7.8774396e-02
   7.1730000e-01   7.8771353e-02
   7.1740000e-01   7.8768310e-02
   7.1750000e-01   7.8765266e-02
   7.1760000e-01   7.8762223e-02
   7.1770000e-01   7.8759180e-02
   7.1780000e-01   7.8756137e-02
   7.1790000e-01   7.8753093e-02
   7.1800000e-01   7.8750050e-02
   7.1810000e-01   7.8747007e-02
   7.1820000e-01   7.8743964e-02
   7.1830000e-01   7.8740921e-02
   7.1840000e-01   7.8737877e-02
   7.1850000e-01   7.8734834e-02
   7.1860000e-01   7.8731791e-02
   7.1870000e-01   7.8728748e-02
   7.1880000e-01   7.8725705e-02
   7.1890000e-01   7.8722661e-02
   7.1900000e-01   7.8719618e-02
   7.1910000e-01   7.8716575e-02
   7.1920000e-01   7.8713532e-02
   7.1930000e-01   7.8710489e-02
   7.1940000e-01   7.8707446e-02
   7.1950000e-01   7.8704402e-02
   7.1960000e-01   7.8701359e-02
   7.1970000e-01   7.8698316e-02
   7.1980000e-01   7.8695273e-02
   7.1990000e-01   7.8692230e-02
   7.2000000e-01   7.8689187e-02
   7.2010000e-01   7.8686144e-02
   7.2020000e-01   7.8683101e-02
   7.2030000e-01   7.8680057e-02
   7.2040000e-01   7.8677014e-02
   7.2050000e-01   7.8673971e-02
   7.2060000e-01   7.8670928e-02
   7.2070000e-01   7.8667885e-02
   7.2080000e-01   7.8664842e-02
   7.2090000e-01   7.8661799e-02
   7.2100000e-01   7.8658756e-02
   7.2110000e-01   7.8655713e-02
   7.2120000e-01   7.8652670e-02
   7.2130000e-01   7.8649627e-02
   7.2140000e-01   7.8646584e-02
   7.2150000e-01   7.8643541e-02
   7.2160000e-01   7.8640498e-02
   7.2170000e-01   7.8637454e-02
   7.2180000e-01   7.8634411e-02
   7.2190000e-01   7.8631368e-02
   7.2200000e-01   7.8628325e-02
   7.2210000e-01   7.8625282e-02
   7.2220000e-01   7.8622240e-02
   7.2230000e-01   7.8619197e-02
   7.2240000e-01   7.8616154e-02
   7.2250000e-01   7.8613111e-02
   7.2260000e-01   7.8610068e-02
   7.2270000e-01   7.8607025e-02
   7.2280000e-01   7.8603982e-02
   7.2290000e-01   7.8600939e-02
   7.2300000e-01   7.8597896e-02
   7.2310000e-01   7.8594853e-02
   7.2320000e-01   7.8591810e-02
   7.2330000e-01   7.8588767e-02
   7.2340000e-01   7.8585724e-02
   7.2350000e-01   7.8582682e-02
   7.2360000e-01   7.8579639e-02
   7.2370000e-01   7.8576596e-02
   7.2380000e-01   7.8573553e-02
   7.2390000e-01   7.8570510e-02
   7.2400000e-01   7.8567467e-02
   7.2410000e-01   7.8564425e-02
   7.2420000e-01   7.8561382e-02
   7.2430000e-01   7.8558339e-02
   7.2440000e-01   7.8555296e-02
   7.2450000e-01   7.8552253e-02
   7.2460000e-01   7.8549211e-02
   7.2470000e-01   7.8546168e-02
   7.2480000e-01   7.8543125e-02
   7.2490000e-01   7.8540083e-02
   7.2500000e-01   7.8537040e-02
   7.2510000e-01   7.8533997e-02
   7.2520000e-01   7.8530954e-02
   7.2530000e-01   7.8527912e-02
   7.2540000e-01   7.8524869e-02
   7.2550000e-01   7.8521826e-02
   7.2560000e-01   7.8518784e-02
   7.2570000e-01   7.8515741e-02
   7.2580000e-01   7.8512699e-02
   7.2590000e-01   7.8509656e-02
   7.2600000e-01   7.8506613e-02
   7.2610000e-01   7.8503571e-02
   7.2620000e-01   7.8500528e-02
   7.2630000e-01   7.8497486e-02
   7.2640000e-01   7.8494443e-02
   7.2650000e-01   7.8491401e-02
   7.2660000e-01   7.8488358e-02
   7.2670000e-01   7.8485316e-02
   7.2680000e-01   7.8482273e-02
   7.2690000e-01   7.8479231e-02
   7.2700000e-01   7.8476188e-02
   7.2710000e-01   7.8473146e-02
   7.2720000e-01   7.8470103e-02
   7.2730000e-01   7.8467061e-02
   7.2740000e-01   7.8464019e-02
   7.2750000e-01   7.8460976e-02
   7.2760000e-01   7.8457934e-02
   7.2770000e-01   7.8454891e-02
   7.2780000e-01   7.8451849e-02
   7.2790000e-01   7.8448807e-02
   7.2800000e-01   7.8445765e-02
   7.2810000e-01   7.8442722e-02
   7.2820000e-01   7.8439680e-02
   7.2830000e-01   7.8436638e-02
   7.2840000e-01   7.8433595e-02
   7.2850000e-01   7.8430553e-02
   7.2860000e-01   7.8427511e-02
   7.2870000e-01   7.8424469e-02
   7.2880000e-01   7.8421427e-02
   7.2890000e-01   7.8418384e-02
   7.2900000e-01   7.8415342e-02
   7.2910000e-01   7.8412300e-02
   7.2920000e-01   7.8409258e-02
   7.2930000e-01   7.8406216e-02
   7.2940000e-01   7.8403174e-02
   7.2950000e-01   7.8400132e-02
   7.2960000e-01   7.8397090e-02
   7.2970000e-01   7.8394048e-02
   7.2980000e-01   7.8391006e-02
   7.2990000e-01   7.8387964e-02
   7.3000000e-01   7.8384922e-02
   7.3010000e-01   7.8381880e-02
   7.3020000e-01   7.8378838e-02
   7.3030000e-01   7.8375796e-02
   7.3040000e-01   7.8372754e-02
   7.3050000e-01   7.8369712e-02
   7.3060000e-01   7.8366670e-02
   7.3070000e-01   7.8363628e-02
   7.3080000e-01   7.8360586e-02
   7.3090000e-01   7.8357545e-02
   7.3100000e-01   7.8354503e-02
   7.3110000e-01   7.8351461e-02
   7.3120000e-01   7.8348419e-02
   7.3130000e-01   7.8345377e-02
   7.3140000e-01   7.8342336e-02
   7.3150000e-01   7.8339294e-02
   7.3160000e-01   7.8336252e-02
   7.3170000e-01   7.8333211e-02
   7.3180000e-01   7.8330169e-02
   7.3190000e-01   7.8327127e-02
   7.3200000e-01   7.8324086e-02
   7.3210000e-01   7.8321044e-02
   7.3220000e-01   7.8318002e-02
   7.3230000e-01   7.8314961e-02
   7.3240000e-01   7.8311919e-02
   7.3250000e-01   7.8308878e-02
   7.3260000e-01   7.8305836e-02
   7.3270000e-01   7.8302795e-02
   7.3280000e-01   7.8299753e-02
   7.3290000e-01   7.8296712e-02
   7.3300000e-01   7.8293671e-02
   7.3310000e-01   7.8290629e-02
   7.3320000e-01   7.8287588e-02
   7.3330000e-01   7.8284546e-02
   7.3340000e-01   7.8281505e-02
   7.3350000e-01   7.8278464e-02
   7.3360000e-01   7.8275422e-02
   7.3370000e-01   7.8272381e-02
   7.3380000e-01   7.8269340e-02
   7.3390000e-01   7.8266299e-02
   7.3400000e-01   7.8263257e-02
   7.3410000e-01   7.8260216e-02
   7.3420000e-01   7.8257175e-02
   7.3430000e-01   7.8254134e-02
   7.3440000e-01   7.8251093e-02
   7.3450000e-01   7.8248052e-02
   7.3460000e-01   7.8245011e-02
   7.3470000e-01   7.8241970e-02
   7.3480000e-01   7.8238929e-02
   7.3490000e-01   7.8235888e-02
   7.3500000e-01   7.8232847e-02
   7.3510000e-01   7.8229806e-02
   7.3520000e-01   7.8226765e-02
   7.3530000e-01   7.8223724e-02
   7.3540000e-01   7.8220683e-02
   7.3550000e-01   7.8217642e-02
   7.3560000e-01   7.8214601e-02
   7.3570000e-01   7.8211560e-02
   7.3580000e-01   7.8208520e-02
   7.3590000e-01   7.8205479e-02
   7.3600000e-01   7.8202438e-02
   7.3610000e-01   7.8199397e-02
   7.3620000e-01   7.8196357e-02
   7.3630000e-01   7.8193316e-02
   7.3640000e-01   7.8190275e-02
   7.3650000e-01   7.8187235e-02
   7.3660000e-01   7.8184194e-02
   7.3670000e-01   7.8181153e-02
   7.3680000e-01   7.8178113e-02
   7.3690000e-01   7.8175072e-02
   7.3700000e-01   7.8172032e-02
   7.3710000e-01   7.8168991e-02
   7.3720000e-01   7.8165951e-02
   7.3730000e-01   7.8162910e-02
   7.3740000e-01   7.8159870e-02
   7.3750000e-01   7.8156830e-02
   7.3760000e-01   7.8153789e-02
   7.3770000e-01   7.8150749e-02
   7.3780000e-01   7.8147709e-02
   7.3790000e-01   7.8144668e-02
   7.3800000e-01   7.8141628e-02
   7.3810000e-01   7.8138588e-02
   7.3820000e-01   7.8135548e-02
   7.3830000e-01   7.8132507e-02
   7.3840000e-01   7.8129467e-02
   7.3850000e-01   7.8126427e-02
   7.3860000e-01   7.8123387e-02
   7.3870000e-01   7.8120347e-02
   7.3880000e-01   7.8117307e-02
   7.3890000e-01   7.8114267e-02
   7.3900000e-01   7.8111227e-02
   7.3910000e-01   7.8108187e-02
   7.3920000e-01   7.8105147e-02
   7.3930000e-01   7.8102107e-02
   7.3940000e-01   7.8099067e-02
   7.3950000e-01   7.8096027e-02
   7.3960000e-01   7.8092988e-02
   7.3970000e-01   7.8089948e-02
   7.3980000e-01   7.8086908e-02
   7.3990000e-01   7.8083868e-02
   7.4000000e-01   7.8080829e-02
   7.4010000e-01   7.8077789e-02
   7.4020000e-01   7.8074749e-02
   7.4030000e-01   7.8071710e-02
   7.4040000e-01   7.8068670e-02
   7.4050000e-01   7.8065630e-02
   7.4060000e-01   7.8062591e-02
   7.4070000e-01   7.8059551e-02
   7.4080000e-01   7.8056512e-02
   7.4090000e-01   7.8053472e-02
   7.4100000e-01   7.8050433e-02
   7.4110000e-01   7.8047394e-02
   7.4120000e-01   7.8044354e-02
   7.4130000e-01   7.8041315e-02
   7.4140000e-01   7.8038276e-02
   7.4150000e-01   7.8035236e-02
   7.4160000e-01   7.8032197e-02
   7.4170000e-01   7.8029158e-02
   7.4180000e-01   7.8026119e-02
   7.4190000e-01   7.8023080e-02
   7.4200000e-01   7.8020040e-02
   7.4210000e-01   7.8017001e-02
   7.4220000e-01   7.8013962e-02
   7.4230000e-01   7.8010923e-02
   7.4240000e-01   7.8007884e-02
   7.4250000e-01   7.8004845e-02
   7.4260000e-01   7.8001806e-02
   7.4270000e-01   7.7998767e-02
   7.4280000e-01   7.7995729e-02
   7.4290000e-01   7.7992690e-02
   7.4300000e-01   7.7989651e-02
   7.4310000e-01   7.7986612e-02
   7.4320000e-01   7.7983573e-02
   7.4330000e-01   7.7980535e-02
   7.4340000e-01   7.7977496e-02
   7.4350000e-01   7.7974457e-02
   7.4360000e-01   7.7971419e-02
   7.4370000e-01   7.7968380e-02
   7.4380000e-01   7.7965341e-02
   7.4390000e-01   7.7962303e-02
   7.4400000e-01   7.7959264e-02
   7.4410000e-01   7.7956226e-02
   7.4420000e-01   7.7953187e-02
   7.4430000e-01   7.7950149e-02
   7.4440000e-01   7.7947111e-02
   7.4450000e-01   7.7944072e-02
   7.4460000e-01   7.7941034e-02
   7.4470000e-01   7.7937996e-02
   7.4480000e-01   7.7934958e-02
   7.4490000e-01   7.7931919e-02
   7.4500000e-01   7.7928881e-02
   7.4510000e-01   7.7925843e-02
   7.4520000e-01   7.7922805e-02
   7.4530000e-01   7.7919767e-02
   7.4540000e-01   7.7916729e-02
   7.4550000e-01   7.7913691e-02
   7.4560000e-01   7.7910653e-02
   7.4570000e-01   7.7907615e-02
   7.4580000e-01   7.7904577e-02
   7.4590000e-01   7.7901539e-02
   7.4600000e-01   7.7898501e-02
   7.4610000e-01   7.7895463e-02
   7.4620000e-01   7.7892426e-02
   7.4630000e-01   7.7889388e-02
   7.4640000e-01   7.7886350e-02
   7.4650000e-01   7.7883313e-02
   7.4660000e-01   7.7880275e-02
   7.4670000e-01   7.7877237e-02
   7.4680000e-01   7.7874200e-02
   7.4690000e-01   7.7871162e-02
   7.4700000e-01   7.7868125e-02
   7.4710000e-01   7.7865087e-02
   7.4720000e-01   7.7862050e-02
   7.4730000e-01   7.7859013e-02
   7.4740000e-01   7.7855975e-02
   7.4750000e-01   7.7852938e-02
   7.4760000e-01   7.7849901e-02
   7.4770000e-01   7.7846863e-02
   7.4780000e-01   7.7843826e-02
   7.4790000e-01   7.7840789e-02
   7.4800000e-01   7.7837752e-02
   7.4810000e-01   7.7834715e-02
   7.4820000e-01   7.7831678e-02
   7.4830000e-01   7.7828641e-02
   7.4840000e-01   7.7825604e-02
   7.4850000e-01   7.7822567e-02
   7.4860000e-01   7.7819530e-02
   7.4870000e-01   7.7816493e-02
   7.4880000e-01   7.7813456e-02
   7.4890000e-01   7.7810419e-02
   7.4900000e-01   7.7807383e-02
   7.4910000e-01   7.7804346e-02
   7.4920000e-01   7.7801309e-02
   7.4930000e-01   7.7798273e-02
   7.4940000e-01   7.7795236e-02
   7.4950000e-01   7.7792199e-02
   7.4960000e-01   7.7789163e-02
   7.4970000e-01   7.7786126e-02
   7.4980000e-01   7.7783090e-02
   7.4990000e-01   7.7780054e-02
   7.5000000e-01   7.7777017e-02
   7.5010000e-01   7.7773981e-02
   7.5020000e-01   7.7770945e-02
   7.5030000e-01   7.7767908e-02
   7.5040000e-01   7.7764872e-02
   7.5050000e-01   7.7761836e-02
   7.5060000e-01   7.7758800e-02
   7.5070000e-01   7.7755764e-02
   7.5080000e-01   7.7752728e-02
   7.5090000e-01   7.7749692e-02
   7.5100000e-01   7.7746656e-02
   7.5110000e-01   7.7743620e-02
   7.5120000e-01   7.7740584e-02
   7.5130000e-01   7.7737548e-02
   7.5140000e-01   7.7734512e-02
   7.5150000e-01   7.7731476e-02
   7.5160000e-01   7.7728440e-02
   7.5170000e-01   7.7725405e-02
   7.5180000e-01   7.7722369e-02
   7.5190000e-01   7.7719333e-02
   7.5200000e-01   7.7716298e-02
   7.5210000e-01   7.7713262e-02
   7.5220000e-01   7.7710227e-02
   7.5230000e-01   7.7707191e-02
   7.5240000e-01   7.7704156e-02
   7.5250000e-01   7.7701120e-02
   7.5260000e-01   7.7698085e-02
   7.5270000e-01   7.7695050e-02
   7.5280000e-01   7.7692015e-02
   7.5290000e-01   7.7688979e-02
   7.5300000e-01   7.7685944e-02
   7.5310000e-01   7.7682909e-02
   7.5320000e-01   7.7679874e-02
   7.5330000e-01   7.7676839e-02
   7.5340000e-01   7.7673804e-02
   7.5350000e-01   7.7670769e-02
   7.5360000e-01   7.7667734e-02
   7.5370000e-01   7.7664699e-02
   7.5380000e-01   7.7661664e-02
   7.5390000e-01   7.7658629e-02
   7.5400000e-01   7.7655595e-02
   7.5410000e-01   7.7652560e-02
   7.5420000e-01   7.7649525e-02
   7.5430000e-01   7.7646491e-02
   7.5440000e-01   7.7643456e-02
   7.5450000e-01   7.7640421e-02
   7.5460000e-01   7.7637387e-02
   7.5470000e-01   7.7634352e-02
   7.5480000e-01   7.7631318e-02
   7.5490000e-01   7.7628284e-02
   7.5500000e-01   7.7625249e-02
   7.5510000e-01   7.7622215e-02
   7.5520000e-01   7.7619181e-02
   7.5530000e-01   7.7616147e-02
   7.5540000e-01   7.7613112e-02
   7.5550000e-01   7.7610078e-02
   7.5560000e-01   7.7607044e-02
   7.5570000e-01   7.7604010e-02
   7.5580000e-01   7.7600976e-02
   7.5590000e-01   7.7597942e-02
   7.5600000e-01   7.7594908e-02
   7.5610000e-01   7.7591874e-02
   7.5620000e-01   7.7588841e-02
   7.5630000e-01   7.7585807e-02
   7.5640000e-01   7.7582773e-02
   7.5650000e-01   7.7579739e-02
   7.5660000e-01   7.7576706e-02
   7.5670000e-01   7.7573672e-02
   7.5680000e-01   7.7570639e-02
   7.5690000e-01   7.7567605e-02
   7.5700000e-01   7.7564572e-02
   7.5710000e-01   7.7561538e-02
   7.5720000e-01   7.7558505e-02
   7.5730000e-01   7.7555472e-02
   7.5740000e-01   7.7552438e-02
   7.5750000e-01   7.7549405e-02
   7.5760000e-01   7.7546372e-02
   7.5770000e-01   7.7543339e-02
   7.5780000e-01   7.7540306e-02
   7.5790000e-01   7.7537273e-02
   7.5800000e-01   7.7534240e-02
   7.5810000e-01   7.7531207e-02
   7.5820000e-01   7.7528174e-02
   7.5830000e-01   7.7525141e-02
   7.5840000e-01   7.7522108e-02
   7.5850000e-01   7.7519075e-02
   7.5860000e-01   7.7516043e-02
   7.5870000e-01   7.7513010e-02
   7.5880000e-01   7.7509977e-02
   7.5890000e-01   7.7506945e-02
   7.5900000e-01   7.7503912e-02
   7.5910000e-01   7.7500880e-02
   7.5920000e-01   7.7497847e-02
   7.5930000e-01   7.7494815e-02
   7.5940000e-01   7.7491782e-02
   7.5950000e-01   7.7488750e-02
   7.5960000e-01   7.7485718e-02
   7.5970000e-01   7.7482686e-02
   7.5980000e-01   7.7479654e-02
   7.5990000e-01   7.7476621e-02
   7.6000000e-01   7.7473589e-02
   7.6010000e-01   7.7470557e-02
   7.6020000e-01   7.7467525e-02
   7.6030000e-01   7.7464493e-02
   7.6040000e-01   7.7461462e-02
   7.6050000e-01   7.7458430e-02
   7.6060000e-01   7.7455398e-02
   7.6070000e-01   7.7452366e-02
   7.6080000e-01   7.7449335e-02
   7.6090000e-01   7.7446303e-02
   7.6100000e-01   7.7443271e-02
   7.6110000e-01   7.7440240e-02
   7.6120000e-01   7.7437208e-02
   7.6130000e-01   7.7434177e-02
   7.6140000e-01   7.7431146e-02
   7.6150000e-01   7.7428114e-02
   7.6160000e-01   7.7425083e-02
   7.6170000e-01   7.7422052e-02
   7.6180000e-01   7.7419021e-02
   7.6190000e-01   7.7415989e-02
   7.6200000e-01   7.7412958e-02
   7.6210000e-01   7.7409927e-02
   7.6220000e-01   7.7406896e-02
   7.6230000e-01   7.7403865e-02
   7.6240000e-01   7.7400834e-02
   7.6250000e-01   7.7397804e-02
   7.6260000e-01   7.7394773e-02
   7.6270000e-01   7.7391742e-02
   7.6280000e-01   7.7388711e-02
   7.6290000e-01   7.7385681e-02
   7.6300000e-01   7.7382650e-02
   7.6310000e-01   7.7379620e-02
   7.6320000e-01   7.7376589e-02
   7.6330000e-01   7.7373559e-02
   7.6340000e-01   7.7370528e-02
   7.6350000e-01   7.7367498e-02
   7.6360000e-01   7.7364468e-02
   7.6370000e-01   7.7361437e-02
   7.6380000e-01   7.7358407e-02
   7.6390000e-01   7.7355377e-02
   7.6400000e-01   7.7352347e-02
   7.6410000e-01   7.7349317e-02
   7.6420000e-01   7.7346287e-02
   7.6430000e-01   7.7343257e-02
   7.6440000e-01   7.7340227e-02
   7.6450000e-01   7.7337197e-02
   7.6460000e-01   7.7334168e-02
   7.6470000e-01   7.7331138e-02
   7.6480000e-01   7.7328108e-02
   7.6490000e-01   7.7325079e-02
   7.6500000e-01   7.7322049e-02
   7.6510000e-01   7.7319020e-02
   7.6520000e-01   7.7315990e-02
   7.6530000e-01   7.7312961e-02
   7.6540000e-01   7.7309931e-02
   7.6550000e-01   7.7306902e-02
   7.6560000e-01   7.7303873e-02
   7.6570000e-01   7.7300844e-02
   7.6580000e-01   7.7297815e-02
   7.6590000e-01   7.7294786e-02
   7.6600000e-01   7.7291756e-02
   7.6610000e-01   7.7288728e-02
   7.6620000e-01   7.7285699e-02
   7.6630000e-01   7.7282670e-02
   7.6640000e-01   7.7279641e-02
   7.6650000e-01   7.7276612e-02
   7.6660000e-01   7.7273583e-02
   7.6670000e-01   7.7270555e-02
   7.6680000e-01   7.7267526e-02
   7.6690000e-01   7.7264498e-02
   7.6700000e-01   7.7261469e-02
   7.6710000e-01   7.7258441e-02
   7.6720000e-01   7.7255412e-02
   7.6730000e-01   7.7252384e-02
   7.6740000e-01   7.7249356e-02
   7.6750000e-01   7.7246327e-02
   7.6760000e-01   7.7243299e-02
   7.6770000e-01   7.7240271e-02
   7.6780000e-01   7.7237243e-02
   7.6790000e-01   7.7234215e-02
   7.6800000e-01   7.7231187e-02
   7.6810000e-01   7.7228159e-02
   7.6820000e-01   7.7225131e-02
   7.6830000e-01   7.7222104e-02
   7.6840000e-01   7.7219076e-02
   7.6850000e-01   7.7216048e-02
   7.6860000e-01   7.7213021e-02
   7.6870000e-01   7.7209993e-02
   7.6880000e-01   7.7206966e-02
   7.6890000e-01   7.7203938e-02
   7.6900000e-01   7.7200911e-02
   7.6910000e-01   7.7197883e-02
   7.6920000e-01   7.7194856e-02
   7.6930000e-01   7.7191829e-02
   7.6940000e-01   7.7188802e-02
   7.6950000e-01   7.7185775e-02
   7.6960000e-01   7.7182748e-02
   7.6970000e-01   7.7179721e-02
   7.6980000e-01   7.7176694e-02
   7.6990000e-01   7.7173667e-02
   7.7000000e-01   7.7170640e-02
   7.7010000e-01   7.7167613e-02
   7.7020000e-01   7.7164586e-02
   7.7030000e-01   7.7161560e-02
   7.7040000e-01   7.7158533e-02
   7.7050000e-01   7.7155507e-02
   7.7060000e-01   7.7152480e-02
   7.7070000e-01   7.7149454e-02
   7.7080000e-01   7.7146427e-02
   7.7090000e-01   7.7143401e-02
   7.7100000e-01   7.7140375e-02
   7.7110000e-01   7.7137349e-02
   7.7120000e-01   7.7134322e-02
   7.7130000e-01   7.7131296e-02
   7.7140000e-01   7.7128270e-02
   7.7150000e-01   7.7125244e-02
   7.7160000e-01   7.7122218e-02
   7.7170000e-01   7.7119193e-02
   7.7180000e-01   7.7116167e-02
   7.7190000e-01   7.7113141e-02
   7.7200000e-01   7.7110115e-02
   7.7210000e-01   7.7107090e-02
   7.7220000e-01   7.7104064e-02
   7.7230000e-01   7.7101039e-02
   7.7240000e-01   7.7098013e-02
   7.7250000e-01   7.7094988e-02
   7.7260000e-01   7.7091962e-02
   7.7270000e-01   7.7088937e-02
   7.7280000e-01   7.7085912e-02
   7.7290000e-01   7.7082887e-02
   7.7300000e-01   7.7079862e-02
   7.7310000e-01   7.7076837e-02
   7.7320000e-01   7.7073812e-02
   7.7330000e-01   7.7070787e-02
   7.7340000e-01   7.7067762e-02
   7.7350000e-01   7.7064737e-02
   7.7360000e-01   7.7061712e-02
   7.7370000e-01   7.7058688e-02
   7.7380000e-01   7.7055663e-02
   7.7390000e-01   7.7052639e-02
   7.7400000e-01   7.7049614e-02
   7.7410000e-01   7.7046590e-02
   7.7420000e-01   7.7043565e-02
   7.7430000e-01   7.7040541e-02
   7.7440000e-01   7.7037517e-02
   7.7450000e-01   7.7034492e-02
   7.7460000e-01   7.7031468e-02
   7.7470000e-01   7.7028444e-02
   7.7480000e-01   7.7025420e-02
   7.7490000e-01   7.7022396e-02
   7.7500000e-01   7.7019372e-02
   7.7510000e-01   7.7016349e-02
   7.7520000e-01   7.7013325e-02
   7.7530000e-01   7.7010301e-02
   7.7540000e-01   7.7007277e-02
   7.7550000e-01   7.7004254e-02
   7.7560000e-01   7.7001230e-02
   7.7570000e-01   7.6998207e-02
   7.7580000e-01   7.6995183e-02
   7.7590000e-01   7.6992160e-02
   7.7600000e-01   7.6989137e-02
   7.7610000e-01   7.6986114e-02
   7.7620000e-01   7.6983090e-02
   7.7630000e-01   7.6980067e-02
   7.7640000e-01   7.6977044e-02
   7.7650000e-01   7.6974021e-02
   7.7660000e-01   7.6970998e-02
   7.7670000e-01   7.6967976e-02
   7.7680000e-01   7.6964953e-02
   7.7690000e-01   7.6961930e-02
   7.7700000e-01   7.6958907e-02
   7.7710000e-01   7.6955885e-02
   7.7720000e-01   7.6952862e-02
   7.7730000e-01   7.6949840e-02
   7.7740000e-01   7.6946817e-02
   7.7750000e-01   7.6943795e-02
   7.7760000e-01   7.6940773e-02
   7.7770000e-01   7.6937751e-02
   7.7780000e-01   7.6934728e-02
   7.7790000e-01   7.6931706e-02
   7.7800000e-01   7.6928684e-02
   7.7810000e-01   7.6925662e-02
   7.7820000e-01   7.6922640e-02
   7.7830000e-01   7.6919619e-02
   7.7840000e-01   7.6916597e-02
   7.7850000e-01   7.6913575e-02
   7.7860000e-01   7.6910553e-02
   7.7870000e-01   7.6907532e-02
   7.7880000e-01   7.6904510e-02
   7.7890000e-01   7.6901489e-02
   7.7900000e-01   7.6898467e-02
   7.7910000e-01   7.6895446e-02
   7.7920000e-01   7.6892425e-02
   7.7930000e-01   7.6889404e-02
   7.7940000e-01   7.6886383e-02
   7.7950000e-01   7.6883361e-02
   7.7960000e-01   7.6880340e-02
   7.7970000e-01   7.6877319e-02
   7.7980000e-01   7.6874299e-02
   7.7990000e-01   7.6871278e-02
   7.8000000e-01   7.6868257e-02
   7.8010000e-01   7.6865236e-02
   7.8020000e-01   7.6862216e-02
   7.8030000e-01   7.6859195e-02
   7.8040000e-01   7.6856175e-02
   7.8050000e-01   7.6853154e-02
   7.8060000e-01   7.6850134e-02
   7.8070000e-01   7.6847114e-02
   7.8080000e-01   7.6844093e-02
   7.8090000e-01   7.6841073e-02
   7.8100000e-01   7.6838053e-02
   7.8110000e-01   7.6835033e-02
   7.8120000e-01   7.6832013e-02
   7.8130000e-01   7.6828993e-02
   7.8140000e-01   7.6825973e-02
   7.8150000e-01   7.6822954e-02
   7.8160000e-01   7.6819934e-02
   7.8170000e-01   7.6816914e-02
   7.8180000e-01   7.6813895e-02
   7.8190000e-01   7.6810875e-02
   7.8200000e-01   7.6807856e-02
   7.8210000e-01   7.6804836e-02
   7.8220000e-01   7.6801817e-02
   7.8230000e-01   7.6798798e-02
   7.8240000e-01   7.6795779e-02
   7.8250000e-01   7.6792760e-02
   7.8260000e-01   7.6789741e-02
   7.8270000e-01   7.6786722e-02
   7.8280000e-01   7.6783703e-02
   7.8290000e-01   7.6780684e-02
   7.8300000e-01   7.6777665e-02
   7.8310000e-01   7.6774646e-02
   7.8320000e-01   7.6771628e-02
   7.8330000e-01   7.6768609e-02
   7.8340000e-01   7.6765591e-02
   7.8350000e-01   7.6762572e-02
   7.8360000e-01   7.6759554e-02
   7.8370000e-01   7.6756536e-02
   7.8380000e-01   7.6753517e-02
   7.8390000e-01   7.6750499e-02
   7.8400000e-01   7.6747481e-02
   7.8410000e-01   7.6744463e-02
   7.8420000e-01   7.6741445e-02
   7.8430000e-01   7.6738427e-02
   7.8440000e-01   7.6735409e-02
   7.8450000e-01   7.6732392e-02
   7.8460000e-01   7.6729374e-02
   7.8470000e-01   7.6726356e-02
   7.8480000e-01   7.6723339e-02
   7.8490000e-01   7.6720321e-02
   7.8500000e-01   7.6717304e-02
   7.8510000e-01   7.6714287e-02
   7.8520000e-01   7.6711269e-02
   7.8530000e-01   7.6708252e-02
   7.8540000e-01   7.6705235e-02
   7.8550000e-01   7.6702218e-02
   7.8560000e-01   7.6699201e-02
   7.8570000e-01   7.6696184e-02
   7.8580000e-01   7.6693167e-02
   7.8590000e-01   7.6690150e-02
   7.8600000e-01   7.6687134e-02
   7.8610000e-01   7.6684117e-02
   7.8620000e-01   7.6681100e-02
   7.8630000e-01   7.6678084e-02
   7.8640000e-01   7.6675067e-02
   7.8650000e-01   7.6672051e-02
   7.8660000e-01   7.6669035e-02
   7.8670000e-01   7.6666019e-02
   7.8680000e-01   7.6663002e-02
   7.8690000e-01   7.6659986e-02
   7.8700000e-01   7.6656970e-02
   7.8710000e-01   7.6653954e-02
   7.8720000e-01   7.6650939e-02
   7.8730000e-01   7.6647923e-02
   7.8740000e-01   7.6644907e-02
   7.8750000e-01   7.6641891e-02
   7.8760000e-01   7.6638876e-02
   7.8770000e-01   7.6635860e-02
   7.8780000e-01   7.6632845e-02
   7.8790000e-01   7.6629829e-02
   7.8800000e-01   7.6626814e-02
   7.8810000e-01   7.6623799e-02
   7.8820000e-01   7.6620784e-02
   7.8830000e-01   7.6617769e-02
   7.8840000e-01   7.6614753e-02
   7.8850000e-01   7.6611739e-02
   7.8860000e-01   7.6608724e-02
   7.8870000e-01   7.6605709e-02
   7.8880000e-01   7.6602694e-02
   7.8890000e-01   7.6599679e-02
   7.8900000e-01   7.6596665e-02
   7.8910000e-01   7.6593650e-02
   7.8920000e-01   7.6590636e-02
   7.8930000e-01   7.6587621e-02
   7.8940000e-01   7.6584607e-02
   7.8950000e-01   7.6581593e-02
   7.8960000e-01   7.6578579e-02
   7.8970000e-01   7.6575565e-02
   7.8980000e-01   7.6572551e-02
   7.8990000e-01   7.6569537e-02
   7.9000000e-01   7.6566523e-02
   7.9010000e-01   7.6563509e-02
   7.9020000e-01   7.6560495e-02
   7.9030000e-01   7.6557482e-02
   7.9040000e-01   7.6554468e-02
   7.9050000e-01   7.6551455e-02
   7.9060000e-01   7.6548441e-02
   7.9070000e-01   7.6545428e-02
   7.9080000e-01   7.6542414e-02
   7.9090000e-01   7.6539401e-02
   7.9100000e-01   7.6536388e-02
   7.9110000e-01   7.6533375e-02
   7.9120000e-01   7.6530362e-02
   7.9130000e-01   7.6527349e-02
   7.9140000e-01   7.6524336e-02
   7.9150000e-01   7.6521323e-02
   7.9160000e-01   7.6518311e-02
   7.9170000e-01   7.6515298e-02
   7.9180000e-01   7.6512286e-02
   7.9190000e-01   7.6509273e-02
   7.9200000e-01   7.6506261e-02
   7.9210000e-01   7.6503248e-02
   7.9220000e-01   7.6500236e-02
   7.9230000e-01   7.6497224e-02
   7.9240000e-01   7.6494212e-02
   7.9250000e-01   7.6491200e-02
   7.9260000e-01   7.6488188e-02
   7.9270000e-01   7.6485176e-02
   7.9280000e-01   7.6482164e-02
   7.9290000e-01   7.6479152e-02
   7.9300000e-01   7.6476141e-02
   7.9310000e-01   7.6473129e-02
   7.9320000e-01   7.6470117e-02
   7.9330000e-01   7.6467106e-02
   7.9340000e-01   7.6464095e-02
   7.9350000e-01   7.6461083e-02
   7.9360000e-01   7.6458072e-02
   7.9370000e-01   7.6455061e-02
   7.9380000e-01   7.6452050e-02
   7.9390000e-01   7.6449039e-02
   7.9400000e-01   7.6446028e-02
   7.9410000e-01   7.6443017e-02
   7.9420000e-01   7.6440006e-02
   7.9430000e-01   7.6436996e-02
   7.9440000e-01   7.6433985e-02
   7.9450000e-01   7.6430975e-02
   7.9460000e-01   7.6427964e-02
   7.9470000e-01   7.6424954e-02
   7.9480000e-01   7.6421943e-02
   7.9490000e-01   7.6418933e-02
   7.9500000e-01   7.6415923e-02
   7.9510000e-01   7.6412913e-02
   7.9520000e-01   7.6409903e-02
   7.9530000e-01   7.6406893e-02
   7.9540000e-01   7.6403883e-02
   7.9550000e-01   7.6400873e-02
   7.9560000e-01   7.6397864e-02
   7.9570000e-01   7.6394854e-02
   7.9580000e-01   7.6391844e-02
   7.9590000e-01   7.6388835e-02
   7.9600000e-01   7.6385826e-02
   7.9610000e-01   7.6382816e-02
   7.9620000e-01   7.6379807e-02
   7.9630000e-01   7.6376798e-02
   7.9640000e-01   7.6373789e-02
   7.9650000e-01   7.6370780e-02
   7.9660000e-01   7.6367771e-02
   7.9670000e-01   7.6364762e-02
   7.9680000e-01   7.6361753e-02
   7.9690000e-01   7.6358745e-02
   7.9700000e-01   7.6355736e-02
   7.9710000e-01   7.6352727e-02
   7.9720000e-01   7.6349719e-02
   7.9730000e-01   7.6346710e-02
   7.9740000e-01   7.6343702e-02
   7.9750000e-01   7.6340694e-02
   7.9760000e-01   7.6337686e-02
   7.9770000e-01   7.6334678e-02
   7.9780000e-01   7.6331670e-02
   7.9790000e-01   7.6328662e-02
   7.9800000e-01   7.6325654e-02
   7.9810000e-01   7.6322646e-02
   7.9820000e-01   7.6319638e-02
   7.9830000e-01   7.6316631e-02
   7.9840000e-01   7.6313623e-02
   7.9850000e-01   7.6310616e-02
   7.9860000e-01   7.6307608e-02
   7.9870000e-01   7.6304601e-02
   7.9880000e-01   7.6301594e-02
   7.9890000e-01   7.6298587e-02
   7.9900000e-01   7.6295580e-02
   7.9910000e-01   7.6292573e-02
   7.9920000e-01   7.6289566e-02
   7.9930000e-01   7.6286559e-02
   7.9940000e-01   7.6283552e-02
   7.9950000e-01   7.6280546e-02
   7.9960000e-01   7.6277539e-02
   7.9970000e-01   7.6274533e-02
   7.9980000e-01   7.6271526e-02
   7.9990000e-01   7.6268520e-02
   8.0000000e-01   7.6265514e-02
   8.0010000e-01   7.6262507e-02
   8.0020000e-01   7.6259501e-02
   8.0030000e-01   7.6256495e-02
   8.0040000e-01   7.6253489e-02
   8.0050000e-01   7.6250483e-02
   8.0060000e-01   7.6247478e-02
   8.0070000e-01   7.6244472e-02
   8.0080000e-01   7.6241466e-02
   8.0090000e-01   7.6238461e-02
   8.0100000e-01   7.6235455e-02
   8.0110000e-01   7.6232450e-02
   8.0120000e-01   7.6229445e-02
   8.0130000e-01   7.6226439e-02
   8.0140000e-01   7.6223434e-02
   8.0150000e-01   7.6220429e-02
   8.0160000e-01   7.6217424e-02
   8.0170000e-01   7.6214419e-02
   8.0180000e-01   7.6211414e-02
   8.0190000e-01   7.6208410e-02
   8.0200000e-01   7.6205405e-02
   8.0210000e-01   7.6202400e-02
   8.0220000e-01   7.6199396e-02
   8.0230000e-01   7.6196391e-02
   8.0240000e-01   7.6193387e-02
   8.0250000e-01   7.6190383e-02
   8.0260000e-01   7.6187379e-02
   8.0270000e-01   7.6184375e-02
   8.0280000e-01   7.6181371e-02
   8.0290000e-01   7.6178367e-02
   8.0300000e-01   7.6175363e-02
   8.0310000e-01   7.6172359e-02
   8.0320000e-01   7.6169355e-02
   8.0330000e-01   7.6166352e-02
   8.0340000e-01   7.6163348e-02
   8.0350000e-01   7.6160345e-02
   8.0360000e-01   7.6157341e-02
   8.0370000e-01   7.6154338e-02
   8.0380000e-01   7.6151335e-02
   8.0390000e-01   7.6148332e-02
   8.0400000e-01   7.6145329e-02
   8.0410000e-01   7.6142326e-02
   8.0420000e-01   7.6139323e-02
   8.0430000e-01   7.6136320e-02
   8.0440000e-01   7.6133318e-02
   8.0450000e-01   7.6130315e-02
   8.0460000e-01   7.6127312e-02
   8.0470000e-01   7.6124310e-02
   8.0480000e-01   7.6121308e-02
   8.0490000e-01   7.6118305e-02
   8.0500000e-01   7.6115303e-02
   8.0510000e-01   7.6112301e-02
   8.0520000e-01   7.6109299e-02
   8.0530000e-01   7.6106297e-02
   8.0540000e-01   7.6103295e-02
   8.0550000e-01   7.6100293e-02
   8.0560000e-01   7.6097292e-02
   8.0570000e-01   7.6094290e-02
   8.0580000e-01   7.6091288e-02
   8.0590000e-01   7.6088287e-02
   8.0600000e-01   7.6085286e-02
   8.0610000e-01   7.6082284e-02
   8.0620000e-01   7.6079283e-02
   8.0630000e-01   7.6076282e-02
   8.0640000e-01   7.6073281e-02
   8.0650000e-01   7.6070280e-02
   8.0660000e-01   7.6067279e-02
   8.0670000e-01   7.6064278e-02
   8.0680000e-01   7.6061278e-02
   8.0690000e-01   7.6058277e-02
   8.0700000e-01   7.6055276e-02
   8.0710000e-01   7.6052276e-02
   8.0720000e-01   7.6049276e-02
   8.0730000e-01   7.6046275e-02
   8.0740000e-01   7.6043275e-02
   8.0750000e-01   7.6040275e-02
   8.0760000e-01   7.6037275e-02
   8.0770000e-01   7.6034275e-02
   8.0780000e-01   7.6031275e-02
   8.0790000e-01   7.6028275e-02
   8.0800000e-01   7.6025276e-02
   8.0810000e-01   7.6022276e-02
   8.0820000e-01   7.6019277e-02
   8.0830000e-01   7.6016277e-02
   8.0840000e-01   7.6013278e-02
   8.0850000e-01   7.6010279e-02
   8.0860000e-01   7.6007279e-02
   8.0870000e-01   7.6004280e-02
   8.0880000e-01   7.6001281e-02
   8.0890000e-01   7.5998282e-02
   8.0900000e-01   7.5995284e-02
   8.0910000e-01   7.5992285e-02
   8.0920000e-01   7.5989286e-02
   8.0930000e-01   7.5986288e-02
   8.0940000e-01   7.5983289e-02
   8.0950000e-01   7.5980291e-02
   8.0960000e-01   7.5977292e-02
   8.0970000e-01   7.5974294e-02
   8.0980000e-01   7.5971296e-02
   8.0990000e-01   7.5968298e-02
   8.1000000e-01   7.5965300e-02
   8.1010000e-01   7.5962302e-02
   8.1020000e-01   7.5959304e-02
   8.1030000e-01   7.5956307e-02
   8.1040000e-01   7.5953309e-02
   8.1050000e-01   7.5950311e-02
   8.1060000e-01   7.5947314e-02
   8.1070000e-01   7.5944317e-02
   8.1080000e-01   7.5941319e-02
   8.1090000e-01   7.5938322e-02
   8.1100000e-01   7.5935325e-02
   8.1110000e-01   7.5932328e-02
   8.1120000e-01   7.5929331e-02
   8.1130000e-01   7.5926334e-02
   8.1140000e-01   7.5923337e-02
   8.1150000e-01   7.5920341e-02
   8.1160000e-01   7.5917344e-02
   8.1170000e-01   7.5914348e-02
   8.1180000e-01   7.5911351e-02
   8.1190000e-01   7.5908355e-02
   8.1200000e-01   7.5905359e-02
   8.1210000e-01   7.5902362e-02
   8.1220000e-01   7.5899366e-02
   8.1230000e-01   7.5896370e-02
   8.1240000e-01   7.5893375e-02
   8.1250000e-01   7.5890379e-02
   8.1260000e-01   7.5887383e-02
   8.1270000e-01   7.5884387e-02
   8.1280000e-01   7.5881392e-02
   8.1290000e-01   7.5878396e-02
   8.1300000e-01   7.5875401e-02
   8.1310000e-01   7.5872406e-02
   8.1320000e-01   7.5869411e-02
   8.1330000e-01   7.5866415e-02
   8.1340000e-01   7.5863420e-02
   8.1350000e-01   7.5860426e-02
   8.1360000e-01   7.5857431e-02
   8.1370000e-01   7.5854436e-02
   8.1380000e-01   7.5851441e-02
   8.1390000e-01   7.5848447e-02
   8.1400000e-01   7.5845452e-02
   8.1410000e-01   7.5842458e-02
   8.1420000e-01   7.5839464e-02
   8.1430000e-01   7.5836469e-02
   8.1440000e-01   7.5833475e-02
   8.1450000e-01   7.5830481e-02
   8.1460000e-01   7.5827487e-02
   8.1470000e-01   7.5824493e-02
   8.1480000e-01   7.5821500e-02
   8.1490000e-01   7.5818506e-02
   8.1500000e-01   7.5815512e-02
   8.1510000e-01   7.5812519e-02
   8.1520000e-01   7.5809525e-02
   8.1530000e-01   7.5806532e-02
   8.1540000e-01   7.5803539e-02
   8.1550000e-01   7.5800546e-02
   8.1560000e-01   7.5797553e-02
   8.1570000e-01   7.5794560e-02
   8.1580000e-01   7.5791567e-02
   8.1590000e-01   7.5788574e-02
   8.1600000e-01   7.5785581e-02
   8.1610000e-01   7.5782589e-02
   8.1620000e-01   7.5779596e-02
   8.1630000e-01   7.5776604e-02
   8.1640000e-01   7.5773612e-02
   8.1650000e-01   7.5770619e-02
   8.1660000e-01   7.5767627e-02
   8.1670000e-01   7.5764635e-02
   8.1680000e-01   7.5761643e-02
   8.1690000e-01   7.5758651e-02
   8.1700000e-01   7.5755659e-02
   8.1710000e-01   7.5752668e-02
   8.1720000e-01   7.5749676e-02
   8.1730000e-01   7.5746685e-02
   8.1740000e-01   7.5743693e-02
   8.1750000e-01   7.5740702e-02
   8.1760000e-01   7.5737711e-02
   8.1770000e-01   7.5734719e-02
   8.1780000e-01   7.5731728e-02
   8.1790000e-01   7.5728737e-02
   8.1800000e-01   7.5725746e-02
   8.1810000e-01   7.5722756e-02
   8.1820000e-01   7.5719765e-02
   8.1830000e-01   7.5716774e-02
   8.1840000e-01   7.5713784e-02
   8.1850000e-01   7.5710793e-02
   8.1860000e-01   7.5707803e-02
   8.1870000e-01   7.5704813e-02
   8.1880000e-01   7.5701823e-02
   8.1890000e-01   7.5698833e-02
   8.1900000e-01   7.5695843e-02
   8.1910000e-01   7.5692853e-02
   8.1920000e-01   7.5689863e-02
   8.1930000e-01   7.5686873e-02
   8.1940000e-01   7.5683884e-02
   8.1950000e-01   7.5680894e-02
   8.1960000e-01   7.5677905e-02
   8.1970000e-01   7.5674915e-02
   8.1980000e-01   7.5671926e-02
   8.1990000e-01   7.5668937e-02
   8.2000000e-01   7.5665948e-02
   8.2010000e-01   7.5662959e-02
   8.2020000e-01   7.5659970e-02
   8.2030000e-01   7.5656981e-02
   8.2040000e-01   7.5653993e-02
   8.2050000e-01   7.5651004e-02
   8.2060000e-01   7.5648016e-02
   8.2070000e-01   7.5645027e-02
   8.2080000e-01   7.5642039e-02
   8.2090000e-01   7.5639051e-02
   8.2100000e-01   7.5636063e-02
   8.2110000e-01   7.5633075e-02
   8.2120000e-01   7.5630087e-02
   8.2130000e-01   7.5627099e-02
   8.2140000e-01   7.5624111e-02
   8.2150000e-01   7.5621123e-02
   8.2160000e-01   7.5618136e-02
   8.2170000e-01   7.5615148e-02
   8.2180000e-01   7.5612161e-02
   8.2190000e-01   7.5609174e-02
   8.2200000e-01   7.5606186e-02
   8.2210000e-01   7.5603199e-02
   8.2220000e-01   7.5600212e-02
   8.2230000e-01   7.5597225e-02
   8.2240000e-01   7.5594239e-02
   8.2250000e-01   7.5591252e-02
   8.2260000e-01   7.5588265e-02
   8.2270000e-01   7.5585279e-02
   8.2280000e-01   7.5582292e-02
   8.2290000e-01   7.5579306e-02
   8.2300000e-01   7.5576320e-02
   8.2310000e-01   7.5573333e-02
   8.2320000e-01   7.5570347e-02
   8.2330000e-01   7.5567361e-02
   8.2340000e-01   7.5564376e-02
   8.2350000e-01   7.5561390e-02
   8.2360000e-01   7.5558404e-02
   8.2370000e-01   7.5555418e-02
   8.2380000e-01   7.5552433e-02
   8.2390000e-01   7.5549448e-02
   8.2400000e-01   7.5546462e-02
   8.2410000e-01   7.5543477e-02
   8.2420000e-01   7.5540492e-02
   8.2430000e-01   7.5537507e-02
   8.2440000e-01   7.5534522e-02
   8.2450000e-01   7.5531537e-02
   8.2460000e-01   7.5528552e-02
   8.2470000e-01   7.5525568e-02
   8.2480000e-01   7.5522583e-02
   8.2490000e-01   7.5519599e-02
   8.2500000e-01   7.5516614e-02
   8.2510000e-01   7.5513630e-02
   8.2520000e-01   7.5510646e-02
   8.2530000e-01   7.5507662e-02
   8.2540000e-01   7.5504678e-02
   8.2550000e-01   7.5501694e-02
   8.2560000e-01   7.5498710e-02
   8.2570000e-01   7.5495726e-02
   8.2580000e-01   7.5492743e-02
   8.2590000e-01   7.5489759e-02
   8.2600000e-01   7.5486776e-02
   8.2610000e-01   7.5483793e-02
   8.2620000e-01   7.5480809e-02
   8.2630000e-01   7.5477826e-02
   8.2640000e-01   7.5474843e-02
   8.2650000e-01   7.5471860e-02
   8.2660000e-01   7.5468877e-02
   8.2670000e-01   7.5465895e-02
   8.2680000e-01   7.5462912e-02
   8.2690000e-01   7.5459930e-02
   8.2700000e-01   7.5456947e-02
   8.2710000e-01   7.5453965e-02
   8.2720000e-01   7.5450982e-02
   8.2730000e-01   7.5448000e-02
   8.2740000e-01   7.5445018e-02
   8.2750000e-01   7.5442036e-02
   8.2760000e-01   7.5439054e-02
   8.2770000e-01   7.5436073e-02
   8.2780000e-01   7.5433091e-02
   8.2790000e-01   7.5430109e-02
   8.2800000e-01   7.5427128e-02
   8.2810000e-01   7.5424146e-02
   8.2820000e-01   7.5421165e-02
   8.2830000e-01   7.5418184e-02
   8.2840000e-01   7.5415203e-02
   8.2850000e-01   7.5412222e-02
   8.2860000e-01   7.5409241e-02
   8.2870000e-01   7.5406260e-02
   8.2880000e-01   7.5403279e-02
   8.2890000e-01   7.5400299e-02
   8.2900000e-01   7.5397318e-02
   8.2910000e-01   7.5394338e-02
   8.2920000e-01   7.5391358e-02
   8.2930000e-01   7.5388377e-02
   8.2940000e-01   7.5385397e-02
   8.2950000e-01   7.5382417e-02
   8.2960000e-01   7.5379437e-02
   8.2970000e-01   7.5376457e-02
   8.2980000e-01   7.5373478e-02
   8.2990000e-01   7.5370498e-02
   8.3000000e-01   7.5367519e-02
   8.3010000e-01   7.5364539e-02
   8.3020000e-01   7.5361560e-02
   8.3030000e-01   7.5358581e-02
   8.3040000e-01   7.5355601e-02
   8.3050000e-01   7.5352622e-02
   8.3060000e-01   7.5349643e-02
   8.3070000e-01   7.5346665e-02
   8.3080000e-01   7.5343686e-02
   8.3090000e-01   7.5340707e-02
   8.3100000e-01   7.5337729e-02
   8.3110000e-01   7.5334750e-02
   8.3120000e-01   7.5331772e-02
   8.3130000e-01   7.5328794e-02
   8.3140000e-01   7.5325815e-02
   8.3150000e-01   7.5322837e-02
   8.3160000e-01   7.5319859e-02
   8.3170000e-01   7.5316881e-02
   8.3180000e-01   7.5313904e-02
   8.3190000e-01   7.5310926e-02
   8.3200000e-01   7.5307948e-02
   8.3210000e-01   7.5304971e-02
   8.3220000e-01   7.5301994e-02
   8.3230000e-01   7.5299016e-02
   8.3240000e-01   7.5296039e-02
   8.3250000e-01   7.5293062e-02
   8.3260000e-01   7.5290085e-02
   8.3270000e-01   7.5287108e-02
   8.3280000e-01   7.5284131e-02
   8.3290000e-01   7.5281155e-02
   8.3300000e-01   7.5278178e-02
   8.3310000e-01   7.5275202e-02
   8.3320000e-01   7.5272225e-02
   8.3330000e-01   7.5269249e-02
   8.3340000e-01   7.5266273e-02
   8.3350000e-01   7.5263297e-02
   8.3360000e-01   7.5260321e-02
   8.3370000e-01   7.5257345e-02
   8.3380000e-01   7.5254369e-02
   8.3390000e-01   7.5251394e-02
   8.3400000e-01   7.5248418e-02
   8.3410000e-01   7.5245442e-02
   8.3420000e-01   7.5242467e-02
   8.3430000e-01   7.5239492e-02
   8.3440000e-01   7.5236517e-02
   8.3450000e-01   7.5233542e-02
   8.3460000e-01   7.5230567e-02
   8.3470000e-01   7.5227592e-02
   8.3480000e-01   7.5224617e-02
   8.3490000e-01   7.5221642e-02
   8.3500000e-01   7.5218668e-02
   8.3510000e-01   7.5215693e-02
   8.3520000e-01   7.5212719e-02
   8.3530000e-01   7.5209745e-02
   8.3540000e-01   7.5206770e-02
   8.3550000e-01   7.5203796e-02
   8.3560000e-01   7.5200822e-02
   8.3570000e-01   7.5197849e-02
   8.3580000e-01   7.5194875e-02
   8.3590000e-01   7.5191901e-02
   8.3600000e-01   7.5188928e-02
   8.3610000e-01   7.5185954e-02
   8.3620000e-01   7.5182981e-02
   8.3630000e-01   7.5180007e-02
   8.3640000e-01   7.5177034e-02
   8.3650000e-01   7.5174061e-02
   8.3660000e-01   7.5171088e-02
   8.3670000e-01   7.5168115e-02
   8.3680000e-01   7.5165143e-02
   8.3690000e-01   7.5162170e-02
   8.3700000e-01   7.5159197e-02
   8.3710000e-01   7.5156225e-02
   8.3720000e-01   7.5153253e-02
   8.3730000e-01   7.5150280e-02
   8.3740000e-01   7.5147308e-02
   8.3750000e-01   7.5144336e-02
   8.3760000e-01   7.5141364e-02
   8.3770000e-01   7.5138392e-02
   8.3780000e-01   7.5135421e-02
   8.3790000e-01   7.5132449e-02
   8.3800000e-01   7.5129478e-02
   8.3810000e-01   7.5126506e-02
   8.3820000e-01   7.5123535e-02
   8.3830000e-01   7.5120564e-02
   8.3840000e-01   7.5117592e-02
   8.3850000e-01   7.5114621e-02
   8.3860000e-01   7.5111650e-02
   8.3870000e-01   7.5108680e-02
   8.3880000e-01   7.5105709e-02
   8.3890000e-01   7.5102738e-02
   8.3900000e-01   7.5099768e-02
   8.3910000e-01   7.5096797e-02
   8.3920000e-01   7.5093827e-02
   8.3930000e-01   7.5090857e-02
   8.3940000e-01   7.5087887e-02
   8.3950000e-01   7.5084917e-02
   8.3960000e-01   7.5081947e-02
   8.3970000e-01   7.5078977e-02
   8.3980000e-01   7.5076007e-02
   8.3990000e-01   7.5073038e-02
   8.4000000e-01   7.5070068e-02
   8.4010000e-01   7.5067099e-02
   8.4020000e-01   7.5064130e-02
   8.4030000e-01   7.5061161e-02
   8.4040000e-01   7.5058191e-02
   8.4050000e-01   7.5055223e-02
   8.4060000e-01   7.5052254e-02
   8.4070000e-01   7.5049285e-02
   8.4080000e-01   7.5046316e-02
   8.4090000e-01   7.5043348e-02
   8.4100000e-01   7.5040379e-02
   8.4110000e-01   7.5037411e-02
   8.4120000e-01   7.5034443e-02
   8.4130000e-01   7.5031475e-02
   8.4140000e-01   7.5028507e-02
   8.4150000e-01   7.5025539e-02
   8.4160000e-01   7.5022571e-02
   8.4170000e-01   7.5019603e-02
   8.4180000e-01   7.5016635e-02
   8.4190000e-01   7.5013668e-02
   8.4200000e-01   7.5010701e-02
   8.4210000e-01   7.5007733e-02
   8.4220000e-01   7.5004766e-02
   8.4230000e-01   7.5001799e-02
   8.4240000e-01   7.4998832e-02
   8.4250000e-01   7.4995865e-02
   8.4260000e-01   7.4992898e-02
   8.4270000e-01   7.4989932e-02
   8.4280000e-01   7.4986965e-02
   8.4290000e-01   7.4983999e-02
   8.4300000e-01   7.4981032e-02
   8.4310000e-01   7.4978066e-02
   8.4320000e-01   7.4975100e-02
   8.4330000e-01   7.4972134e-02
   8.4340000e-01   7.4969168e-02
   8.4350000e-01   7.4966202e-02
   8.4360000e-01   7.4963236e-02
   8.4370000e-01   7.4960271e-02
   8.4380000e-01   7.4957305e-02
   8.4390000e-01   7.4954340e-02
   8.4400000e-01   7.4951374e-02
   8.4410000e-01   7.4948409e-02
   8.4420000e-01   7.4945444e-02
   8.4430000e-01   7.4942479e-02
   8.4440000e-01   7.4939514e-02
   8.4450000e-01   7.4936549e-02
   8.4460000e-01   7.4933585e-02
   8.4470000e-01   7.4930620e-02
   8.4480000e-01   7.4927656e-02
   8.4490000e-01   7.4924691e-02
   8.4500000e-01   7.4921727e-02
   8.4510000e-01   7.4918763e-02
   8.4520000e-01   7.4915799e-02
   8.4530000e-01   7.4912835e-02
   8.4540000e-01   7.4909871e-02
   8.4550000e-01   7.4906907e-02
   8.4560000e-01   7.4903944e-02
   8.4570000e-01   7.4900980e-02
   8.4580000e-01   7.4898017e-02
   8.4590000e-01   7.4895053e-02
   8.4600000e-01   7.4892090e-02
   8.4610000e-01   7.4889127e-02
   8.4620000e-01   7.4886164e-02
   8.4630000e-01   7.4883201e-02
   8.4640000e-01   7.4880239e-02
   8.4650000e-01   7.4877276e-02
   8.4660000e-01   7.4874313e-02
   8.4670000e-01   7.4871351e-02
   8.4680000e-01   7.4868389e-02
   8.4690000e-01   7.4865426e-02
   8.4700000e-01   7.4862464e-02
   8.4710000e-01   7.4859502e-02
   8.4720000e-01   7.4856540e-02
   8.4730000e-01   7.4853578e-02
   8.4740000e-01   7.4850617e-02
   8.4750000e-01   7.4847655e-02
   8.4760000e-01   7.4844694e-02
   8.4770000e-01   7.4841732e-02
   8.4780000e-01   7.4838771e-02
   8.4790000e-01   7.4835810e-02
   8.4800000e-01   7.4832849e-02
   8.4810000e-01   7.4829888e-02
   8.4820000e-01   7.4826927e-02
   8.4830000e-01   7.4823966e-02
   8.4840000e-01   7.4821005e-02
   8.4850000e-01   7.4818045e-02
   8.4860000e-01   7.4815084e-02
   8.4870000e-01   7.4812124e-02
   8.4880000e-01   7.4809164e-02
   8.4890000e-01   7.4806204e-02
   8.4900000e-01   7.4803244e-02
   8.4910000e-01   7.4800284e-02
   8.4920000e-01   7.4797324e-02
   8.4930000e-01   7.4794365e-02
   8.4940000e-01   7.4791405e-02
   8.4950000e-01   7.4788446e-02
   8.4960000e-01   7.4785486e-02
   8.4970000e-01   7.4782527e-02
   8.4980000e-01   7.4779568e-02
   8.4990000e-01   7.4776609e-02
   8.5000000e-01   7.4773650e-02
   8.5010000e-01   7.4770691e-02
   8.5020000e-01   7.4767732e-02
   8.5030000e-01   7.4764774e-02
   8.5040000e-01   7.4761815e-02
   8.5050000e-01   7.4758857e-02
   8.5060000e-01   7.4755899e-02
   8.5070000e-01   7.4752940e-02
   8.5080000e-01   7.4749982e-02
   8.5090000e-01   7.4747024e-02
   8.5100000e-01   7.4744067e-02
   8.5110000e-01   7.4741109e-02
   8.5120000e-01   7.4738151e-02
   8.5130000e-01   7.4735194e-02
   8.5140000e-01   7.4732236e-02
   8.5150000e-01   7.4729279e-02
   8.5160000e-01   7.4726322e-02
   8.5170000e-01   7.4723365e-02
   8.5180000e-01   7.4720408e-02
   8.5190000e-01   7.4717451e-02
   8.5200000e-01   7.4714494e-02
   8.5210000e-01   7.4711538e-02
   8.5220000e-01   7.4708581e-02
   8.5230000e-01   7.4705625e-02
   8.5240000e-01   7.4702668e-02
   8.5250000e-01   7.4699712e-02
   8.5260000e-01   7.4696756e-02
   8.5270000e-01   7.4693800e-02
   8.5280000e-01   7.4690844e-02
   8.5290000e-01   7.4687888e-02
   8.5300000e-01   7.4684933e-02
   8.5310000e-01   7.4681977e-02
   8.5320000e-01   7.4679022e-02
   8.5330000e-01   7.4676067e-02
   8.5340000e-01   7.4673111e-02
   8.5350000e-01   7.4670156e-02
   8.5360000e-01   7.4667201e-02
   8.5370000e-01   7.4664246e-02
   8.5380000e-01   7.4661292e-02
   8.5390000e-01   7.4658337e-02
   8.5400000e-01   7.4655382e-02
   8.5410000e-01   7.4652428e-02
   8.5420000e-01   7.4649474e-02
   8.5430000e-01   7.4646519e-02
   8.5440000e-01   7.4643565e-02
   8.5450000e-01   7.4640611e-02
   8.5460000e-01   7.4637657e-02
   8.5470000e-01   7.4634703e-02
   8.5480000e-01   7.4631750e-02
   8.5490000e-01   7.4628796e-02
   8.5500000e-01   7.4625843e-02
   8.5510000e-01   7.4622889e-02
   8.5520000e-01   7.4619936e-02
   8.5530000e-01   7.4616983e-02
   8.5540000e-01   7.4614030e-02
   8.5550000e-01   7.4611077e-02
   8.5560000e-01   7.4608124e-02
   8.5570000e-01   7.4605172e-02
   8.5580000e-01   7.4602219e-02
   8.5590000e-01   7.4599267e-02
   8.5600000e-01   7.4596314e-02
   8.5610000e-01   7.4593362e-02
   8.5620000e-01   7.4590410e-02
   8.5630000e-01   7.4587458e-02
   8.5640000e-01   7.4584506e-02
   8.5650000e-01   7.4581554e-02
   8.5660000e-01   7.4578603e-02
   8.5670000e-01   7.4575651e-02
   8.5680000e-01   7.4572699e-02
   8.5690000e-01   7.4569748e-02
   8.5700000e-01   7.4566797e-02
   8.5710000e-01   7.4563846e-02
   8.5720000e-01   7.4560895e-02
   8.5730000e-01   7.4557944e-02
   8.5740000e-01   7.4554993e-02
   8.5750000e-01   7.4552042e-02
   8.5760000e-01   7.4549092e-02
   8.5770000e-01   7.4546141e-02
   8.5780000e-01   7.4543191e-02
   8.5790000e-01   7.4540241e-02
   8.5800000e-01   7.4537291e-02
   8.5810000e-01   7.4534341e-02
   8.5820000e-01   7.4531391e-02
   8.5830000e-01   7.4528441e-02
   8.5840000e-01   7.4525491e-02
   8.5850000e-01   7.4522542e-02
   8.5860000e-01   7.4519592e-02
   8.5870000e-01   7.4516643e-02
   8.5880000e-01   7.4513694e-02
   8.5890000e-01   7.4510744e-02
   8.5900000e-01   7.4507795e-02
   8.5910000e-01   7.4504847e-02
   8.5920000e-01   7.4501898e-02
   8.5930000e-01   7.4498949e-02
   8.5940000e-01   7.4496001e-02
   8.5950000e-01   7.4493052e-02
   8.5960000e-01   7.4490104e-02
   8.5970000e-01   7.4487156e-02
   8.5980000e-01   7.4484207e-02
   8.5990000e-01   7.4481259e-02
   8.6000000e-01   7.4478312e-02
   8.6010000e-01   7.4475364e-02
   8.6020000e-01   7.4472416e-02
   8.6030000e-01   7.4469469e-02
   8.6040000e-01   7.4466521e-02
   8.6050000e-01   7.4463574e-02
   8.6060000e-01   7.4460627e-02
   8.6070000e-01   7.4457680e-02
   8.6080000e-01   7.4454733e-02
   8.6090000e-01   7.4451786e-02
   8.6100000e-01   7.4448839e-02
   8.6110000e-01   7.4445892e-02
   8.6120000e-01   7.4442946e-02
   8.6130000e-01   7.4439999e-02
   8.6140000e-01   7.4437053e-02
   8.6150000e-01   7.4434107e-02
   8.6160000e-01   7.4431161e-02
   8.6170000e-01   7.4428215e-02
   8.6180000e-01   7.4425269e-02
   8.6190000e-01   7.4422323e-02
   8.6200000e-01   7.4419378e-02
   8.6210000e-01   7.4416432e-02
   8.6220000e-01   7.4413487e-02
   8.6230000e-01   7.4410541e-02
   8.6240000e-01   7.4407596e-02
   8.6250000e-01   7.4404651e-02
   8.6260000e-01   7.4401706e-02
   8.6270000e-01   7.4398761e-02
   8.6280000e-01   7.4395817e-02
   8.6290000e-01   7.4392872e-02
   8.6300000e-01   7.4389928e-02
   8.6310000e-01   7.4386983e-02
   8.6320000e-01   7.4384039e-02
   8.6330000e-01   7.4381095e-02
   8.6340000e-01   7.4378151e-02
   8.6350000e-01   7.4375207e-02
   8.6360000e-01   7.4372263e-02
   8.6370000e-01   7.4369319e-02
   8.6380000e-01   7.4366376e-02
   8.6390000e-01   7.4363432e-02
   8.6400000e-01   7.4360489e-02
   8.6410000e-01   7.4357546e-02
   8.6420000e-01   7.4354603e-02
   8.6430000e-01   7.4351660e-02
   8.6440000e-01   7.4348717e-02
   8.6450000e-01   7.4345774e-02
   8.6460000e-01   7.4342831e-02
   8.6470000e-01   7.4339889e-02
   8.6480000e-01   7.4336946e-02
   8.6490000e-01   7.4334004e-02
   8.6500000e-01   7.4331062e-02
   8.6510000e-01   7.4328120e-02
   8.6520000e-01   7.4325178e-02
   8.6530000e-01   7.4322236e-02
   8.6540000e-01   7.4319294e-02
   8.6550000e-01   7.4316352e-02
   8.6560000e-01   7.4313411e-02
   8.6570000e-01   7.4310469e-02
   8.6580000e-01   7.4307528e-02
   8.6590000e-01   7.4304587e-02
   8.6600000e-01   7.4301646e-02
   8.6610000e-01   7.4298705e-02
   8.6620000e-01   7.4295764e-02
   8.6630000e-01   7.4292823e-02
   8.6640000e-01   7.4289883e-02
   8.6650000e-01   7.4286942e-02
   8.6660000e-01   7.4284002e-02
   8.6670000e-01   7.4281062e-02
   8.6680000e-01   7.4278122e-02
   8.6690000e-01   7.4275182e-02
   8.6700000e-01   7.4272242e-02
   8.6710000e-01   7.4269302e-02
   8.6720000e-01   7.4266362e-02
   8.6730000e-01   7.4263423e-02
   8.6740000e-01   7.4260483e-02
   8.6750000e-01   7.4257544e-02
   8.6760000e-01   7.4254605e-02
   8.6770000e-01   7.4251666e-02
   8.6780000e-01   7.4248727e-02
   8.6790000e-01   7.4245788e-02
   8.6800000e-01   7.4242849e-02
   8.6810000e-01   7.4239910e-02
   8.6820000e-01   7.4236972e-02
   8.6830000e-01   7.4234033e-02
   8.6840000e-01   7.4231095e-02
   8.6850000e-01   7.4228157e-02
   8.6860000e-01   7.4225219e-02
   8.6870000e-01   7.4222281e-02
   8.6880000e-01   7.4219343e-02
   8.6890000e-01   7.4216405e-02
   8.6900000e-01   7.4213468e-02
   8.6910000e-01   7.4210530e-02
   8.6920000e-01   7.4207593e-02
   8.6930000e-01   7.4204656e-02
   8.6940000e-01   7.4201719e-02
   8.6950000e-01   7.4198782e-02
   8.6960000e-01   7.4195845e-02
   8.6970000e-01   7.4192908e-02
   8.6980000e-01   7.4189971e-02
   8.6990000e-01   7.4187035e-02
   8.7000000e-01   7.4184098e-02
   8.7010000e-01   7.4181162e-02
   8.7020000e-01   7.4178226e-02
   8.7030000e-01   7.4175290e-02
   8.7040000e-01   7.4172354e-02
   8.7050000e-01   7.4169418e-02
   8.7060000e-01   7.4166482e-02
   8.7070000e-01   7.4163547e-02
   8.7080000e-01   7.4160611e-02
   8.7090000e-01   7.4157676e-02
   8.7100000e-01   7.4154741e-02
   8.7110000e-01   7.4151805e-02
   8.7120000e-01   7.4148870e-02
   8.7130000e-01   7.4145936e-02
   8.7140000e-01   7.4143001e-02
   8.7150000e-01   7.4140066e-02
   8.7160000e-01   7.4137132e-02
   8.7170000e-01   7.4134197e-02
   8.7180000e-01   7.4131263e-02
   8.7190000e-01   7.4128329e-02
   8.7200000e-01   7.4125394e-02
   8.7210000e-01   7.4122461e-02
   8.7220000e-01   7.4119527e-02
   8.7230000e-01   7.4116593e-02
   8.7240000e-01   7.4113659e-02
   8.7250000e-01   7.4110726e-02
   8.7260000e-01   7.4107792e-02
   8.7270000e-01   7.4104859e-02
   8.7280000e-01   7.4101926e-02
   8.7290000e-01   7.4098993e-02
   8.7300000e-01   7.4096060e-02
   8.7310000e-01   7.4093127e-02
   8.7320000e-01   7.4090195e-02
   8.7330000e-01   7.4087262e-02
   8.7340000e-01   7.4084330e-02
   8.7350000e-01   7.4081397e-02
   8.7360000e-01   7.4078465e-02
   8.7370000e-01   7.4075533e-02
   8.7380000e-01   7.4072601e-02
   8.7390000e-01   7.4069669e-02
   8.7400000e-01   7.4066738e-02
   8.7410000e-01   7.4063806e-02
   8.7420000e-01   7.4060874e-02
   8.7430000e-01   7.4057943e-02
   8.7440000e-01   7.4055012e-02
   8.7450000e-01   7.4052081e-02
   8.7460000e-01   7.4049150e-02
   8.7470000e-01   7.4046219e-02
   8.7480000e-01   7.4043288e-02
   8.7490000e-01   7.4040357e-02
   8.7500000e-01   7.4037427e-02
   8.7510000e-01   7.4034496e-02
   8.7520000e-01   7.4031566e-02
   8.7530000e-01   7.4028636e-02
   8.7540000e-01   7.4025706e-02
   8.7550000e-01   7.4022776e-02
   8.7560000e-01   7.4019846e-02
   8.7570000e-01   7.4016916e-02
   8.7580000e-01   7.4013987e-02
   8.7590000e-01   7.4011057e-02
   8.7600000e-01   7.4008128e-02
   8.7610000e-01   7.4005199e-02
   8.7620000e-01   7.4002270e-02
   8.7630000e-01   7.3999341e-02
   8.7640000e-01   7.3996412e-02
   8.7650000e-01   7.3993483e-02
   8.7660000e-01   7.3990554e-02
   8.7670000e-01   7.3987626e-02
   8.7680000e-01   7.3984697e-02
   8.7690000e-01   7.3981769e-02
   8.7700000e-01   7.3978841e-02
   8.7710000e-01   7.3975913e-02
   8.7720000e-01   7.3972985e-02
   8.7730000e-01   7.3970057e-02
   8.7740000e-01   7.3967130e-02
   8.7750000e-01   7.3964202e-02
   8.7760000e-01   7.3961275e-02
   8.7770000e-01   7.3958347e-02
   8.7780000e-01   7.3955420e-02
   8.7790000e-01   7.3952493e-02
   8.7800000e-01   7.3949566e-02
   8.7810000e-01   7.3946639e-02
   8.7820000e-01   7.3943712e-02
   8.7830000e-01   7.3940786e-02
   8.7840000e-01   7.3937859e-02
   8.7850000e-01   7.3934933e-02
   8.7860000e-01   7.3932007e-02
   8.7870000e-01   7.3929081e-02
   8.7880000e-01   7.3926155e-02
   8.7890000e-01   7.3923229e-02
   8.7900000e-01   7.3920303e-02
   8.7910000e-01   7.3917377e-02
   8.7920000e-01   7.3914452e-02
   8.7930000e-01   7.3911526e-02
   8.7940000e-01   7.3908601e-02
   8.7950000e-01   7.3905676e-02
   8.7960000e-01   7.3902751e-02
   8.7970000e-01   7.3899826e-02
   8.7980000e-01   7.3896901e-02
   8.7990000e-01   7.3893976e-02
   8.8000000e-01   7.3891052e-02
   8.8010000e-01   7.3888127e-02
   8.8020000e-01   7.3885203e-02
   8.8030000e-01   7.3882279e-02
   8.8040000e-01   7.3879355e-02
   8.8050000e-01   7.3876431e-02
   8.8060000e-01   7.3873507e-02
   8.8070000e-01   7.3870583e-02
   8.8080000e-01   7.3867660e-02
   8.8090000e-01   7.3864736e-02
   8.8100000e-01   7.3861813e-02
   8.8110000e-01   7.3858890e-02
   8.8120000e-01   7.3855966e-02
   8.8130000e-01   7.3853043e-02
   8.8140000e-01   7.3850121e-02
   8.8150000e-01   7.3847198e-02
   8.8160000e-01   7.3844275e-02
   8.8170000e-01   7.3841353e-02
   8.8180000e-01   7.3838430e-02
   8.8190000e-01   7.3835508e-02
   8.8200000e-01   7.3832586e-02
   8.8210000e-01   7.3829664e-02
   8.8220000e-01   7.3826742e-02
   8.8230000e-01   7.3823820e-02
   8.8240000e-01   7.3820899e-02
   8.8250000e-01   7.3817977e-02
   8.8260000e-01   7.3815056e-02
   8.8270000e-01   7.3812134e-02
   8.8280000e-01   7.3809213e-02
   8.8290000e-01   7.3806292e-02
   8.8300000e-01   7.3803371e-02
   8.8310000e-01   7.3800450e-02
   8.8320000e-01   7.3797530e-02
   8.8330000e-01   7.3794609e-02
   8.8340000e-01   7.3791689e-02
   8.8350000e-01   7.3788768e-02
   8.8360000e-01   7.3785848e-02
   8.8370000e-01   7.3782928e-02
   8.8380000e-01   7.3780008e-02
   8.8390000e-01   7.3777088e-02
   8.8400000e-01   7.3774169e-02
   8.8410000e-01   7.3771249e-02
   8.8420000e-01   7.3768329e-02
   8.8430000e-01   7.3765410e-02
   8.8440000e-01   7.3762491e-02
   8.8450000e-01   7.3759572e-02
   8.8460000e-01   7.3756653e-02
   8.8470000e-01   7.3753734e-02
   8.8480000e-01   7.3750815e-02
   8.8490000e-01   7.3747897e-02
   8.8500000e-01   7.3744978e-02
   8.8510000e-01   7.3742060e-02
   8.8520000e-01   7.3739141e-02
   8.8530000e-01   7.3736223e-02
   8.8540000e-01   7.3733305e-02
   8.8550000e-01   7.3730387e-02
   8.8560000e-01   7.3727470e-02
   8.8570000e-01   7.3724552e-02
   8.8580000e-01   7.3721635e-02
   8.8590000e-01   7.3718717e-02
   8.8600000e-01   7.3715800e-02
   8.8610000e-01   7.3712883e-02
   8.8620000e-01   7.3709966e-02
   8.8630000e-01   7.3707049e-02
   8.8640000e-01   7.3704132e-02
   8.8650000e-01   7.3701215e-02
   8.8660000e-01   7.3698299e-02
   8.8670000e-01   7.3695382e-02
   8.8680000e-01   7.3692466e-02
   8.8690000e-01   7.3689550e-02
   8.8700000e-01   7.3686634e-02
   8.8710000e-01   7.3683718e-02
   8.8720000e-01   7.3680802e-02
   8.8730000e-01   7.3677887e-02
   8.8740000e-01   7.3674971e-02
   8.8750000e-01   7.3672056e-02
   8.8760000e-01   7.3669140e-02
   8.8770000e-01   7.3666225e-02
   8.8780000e-01   7.3663310e-02
   8.8790000e-01   7.3660395e-02
   8.8800000e-01   7.3657480e-02
   8.8810000e-01   7.3654566e-02
   8.8820000e-01   7.3651651e-02
   8.8830000e-01   7.3648737e-02
   8.8840000e-01   7.3645822e-02
   8.8850000e-01   7.3642908e-02
   8.8860000e-01   7.3639994e-02
   8.8870000e-01   7.3637080e-02
   8.8880000e-01   7.3634166e-02
   8.8890000e-01   7.3631253e-02
   8.8900000e-01   7.3628339e-02
   8.8910000e-01   7.3625426e-02
   8.8920000e-01   7.3622512e-02
   8.8930000e-01   7.3619599e-02
   8.8940000e-01   7.3616686e-02
   8.8950000e-01   7.3613773e-02
   8.8960000e-01   7.3610860e-02
   8.8970000e-01   7.3607948e-02
   8.8980000e-01   7.3605035e-02
   8.8990000e-01   7.3602122e-02
   8.9000000e-01   7.3599210e-02
   8.9010000e-01   7.3596298e-02
   8.9020000e-01   7.3593386e-02
   8.9030000e-01   7.3590474e-02
   8.9040000e-01   7.3587562e-02
   8.9050000e-01   7.3584650e-02
   8.9060000e-01   7.3581739e-02
   8.9070000e-01   7.3578827e-02
   8.9080000e-01   7.3575916e-02
   8.9090000e-01   7.3573005e-02
   8.9100000e-01   7.3570094e-02
   8.9110000e-01   7.3567183e-02
   8.9120000e-01   7.3564272e-02
   8.9130000e-01   7.3561361e-02
   8.9140000e-01   7.3558451e-02
   8.9150000e-01   7.3555540e-02
   8.9160000e-01   7.3552630e-02
   8.9170000e-01   7.3549719e-02
   8.9180000e-01   7.3546809e-02
   8.9190000e-01   7.3543899e-02
   8.9200000e-01   7.3540990e-02
   8.9210000e-01   7.3538080e-02
   8.9220000e-01   7.3535170e-02
   8.9230000e-01   7.3532261e-02
   8.9240000e-01   7.3529351e-02
   8.9250000e-01   7.3526442e-02
   8.9260000e-01   7.3523533e-02
   8.9270000e-01   7.3520624e-02
   8.9280000e-01   7.3517715e-02
   8.9290000e-01   7.3514807e-02
   8.9300000e-01   7.3511898e-02
   8.9310000e-01   7.3508989e-02
   8.9320000e-01   7.3506081e-02
   8.9330000e-01   7.3503173e-02
   8.9340000e-01   7.3500265e-02
   8.9350000e-01   7.3497357e-02
   8.9360000e-01   7.3494449e-02
   8.9370000e-01   7.3491541e-02
   8.9380000e-01   7.3488634e-02
   8.9390000e-01   7.3485726e-02
   8.9400000e-01   7.3482819e-02
   8.9410000e-01   7.3479912e-02
   8.9420000e-01   7.3477005e-02
   8.9430000e-01   7.3474098e-02
   8.9440000e-01   7.3471191e-02
   8.9450000e-01   7.3468284e-02
   8.9460000e-01   7.3465377e-02
   8.9470000e-01   7.3462471e-02
   8.9480000e-01   7.3459565e-02
   8.9490000e-01   7.3456658e-02
   8.9500000e-01   7.3453752e-02
   8.9510000e-01   7.3450846e-02
   8.9520000e-01   7.3447940e-02
   8.9530000e-01   7.3445035e-02
   8.9540000e-01   7.3442129e-02
   8.9550000e-01   7.3439224e-02
   8.9560000e-01   7.3436318e-02
   8.9570000e-01   7.3433413e-02
   8.9580000e-01   7.3430508e-02
   8.9590000e-01   7.3427603e-02
   8.9600000e-01   7.3424698e-02
   8.9610000e-01   7.3421794e-02
   8.9620000e-01   7.3418889e-02
   8.9630000e-01   7.3415985e-02
   8.9640000e-01   7.3413080e-02
   8.9650000e-01   7.3410176e-02
   8.9660000e-01   7.3407272e-02
   8.9670000e-01   7.3404368e-02
   8.9680000e-01   7.3401464e-02
   8.9690000e-01   7.3398560e-02
   8.9700000e-01   7.3395657e-02
   8.9710000e-01   7.3392753e-02
   8.9720000e-01   7.3389850e-02
   8.9730000e-01   7.3386947e-02
   8.9740000e-01   7.3384044e-02
   8.9750000e-01   7.3381141e-02
   8.9760000e-01   7.3378238e-02
   8.9770000e-01   7.3375335e-02
   8.9780000e-01   7.3372433e-02
   8.9790000e-01   7.3369530e-02
   8.9800000e-01   7.3366628e-02
   8.9810000e-01   7.3363726e-02
   8.9820000e-01   7.3360824e-02
   8.9830000e-01   7.3357922e-02
   8.9840000e-01   7.3355020e-02
   8.9850000e-01   7.3352118e-02
   8.9860000e-01   7.3349217e-02
   8.9870000e-01   7.3346316e-02
   8.9880000e-01   7.3343414e-02
   8.9890000e-01   7.3340513e-02
   8.9900000e-01   7.3337612e-02
   8.9910000e-01   7.3334711e-02
   8.9920000e-01   7.3331810e-02
   8.9930000e-01   7.3328910e-02
   8.9940000e-01   7.3326009e-02
   8.9950000e-01   7.3323109e-02
   8.9960000e-01   7.3320208e-02
   8.9970000e-01   7.3317308e-02
   8.9980000e-01   7.3314408e-02
   8.9990000e-01   7.3311508e-02
   9.0000000e-01   7.3308609e-02
   9.0010000e-01   7.3305709e-02
   9.0020000e-01   7.3302809e-02
   9.0030000e-01   7.3299910e-02
   9.0040000e-01   7.3297011e-02
   9.0050000e-01   7.3294112e-02
   9.0060000e-01   7.3291213e-02
   9.0070000e-01   7.3288314e-02
   9.0080000e-01   7.3285415e-02
   9.0090000e-01   7.3282516e-02
   9.0100000e-01   7.3279618e-02
   9.0110000e-01   7.3276720e-02
   9.0120000e-01   7.3273821e-02
   9.0130000e-01   7.3270923e-02
   9.0140000e-01   7.3268025e-02
   9.0150000e-01   7.3265127e-02
   9.0160000e-01   7.3262230e-02
   9.0170000e-01   7.3259332e-02
   9.0180000e-01   7.3256435e-02
   9.0190000e-01   7.3253537e-02
   9.0200000e-01   7.3250640e-02
   9.0210000e-01   7.3247743e-02
   9.0220000e-01   7.3244846e-02
   9.0230000e-01   7.3241949e-02
   9.0240000e-01   7.3239052e-02
   9.0250000e-01   7.3236156e-02
   9.0260000e-01   7.3233259e-02
   9.0270000e-01   7.3230363e-02
   9.0280000e-01   7.3227467e-02
   9.0290000e-01   7.3224571e-02
   9.0300000e-01   7.3221675e-02
   9.0310000e-01   7.3218779e-02
   9.0320000e-01   7.3215883e-02
   9.0330000e-01   7.3212988e-02
   9.0340000e-01   7.3210092e-02
   9.0350000e-01   7.3207197e-02
   9.0360000e-01   7.3204302e-02
   9.0370000e-01   7.3201407e-02
   9.0380000e-01   7.3198512e-02
   9.0390000e-01   7.3195617e-02
   9.0400000e-01   7.3192723e-02
   9.0410000e-01   7.3189828e-02
   9.0420000e-01   7.3186934e-02
   9.0430000e-01   7.3184039e-02
   9.0440000e-01   7.3181145e-02
   9.0450000e-01   7.3178251e-02
   9.0460000e-01   7.3175357e-02
   9.0470000e-01   7.3172464e-02
   9.0480000e-01   7.3169570e-02
   9.0490000e-01   7.3166677e-02
   9.0500000e-01   7.3163783e-02
   9.0510000e-01   7.3160890e-02
   9.0520000e-01   7.3157997e-02
   9.0530000e-01   7.3155104e-02
   9.0540000e-01   7.3152211e-02
   9.0550000e-01   7.3149318e-02
   9.0560000e-01   7.3146426e-02
   9.0570000e-01   7.3143533e-02
   9.0580000e-01   7.3140641e-02
   9.0590000e-01   7.3137749e-02
   9.0600000e-01   7.3134857e-02
   9.0610000e-01   7.3131965e-02
   9.0620000e-01   7.3129073e-02
   9.0630000e-01   7.3126181e-02
   9.0640000e-01   7.3123290e-02
   9.0650000e-01   7.3120398e-02
   9.0660000e-01   7.3117507e-02
   9.0670000e-01   7.3114616e-02
   9.0680000e-01   7.3111725e-02
   9.0690000e-01   7.3108834e-02
   9.0700000e-01   7.3105943e-02
   9.0710000e-01   7.3103052e-02
   9.0720000e-01   7.3100162e-02
   9.0730000e-01   7.3097271e-02
   9.0740000e-01   7.3094381e-02
   9.0750000e-01   7.3091491e-02
   9.0760000e-01   7.3088601e-02
   9.0770000e-01   7.3085711e-02
   9.0780000e-01   7.3082821e-02
   9.0790000e-01   7.3079932e-02
   9.0800000e-01   7.3077042e-02
   9.0810000e-01   7.3074153e-02
   9.0820000e-01   7.3071264e-02
   9.0830000e-01   7.3068375e-02
   9.0840000e-01   7.3065486e-02
   9.0850000e-01   7.3062597e-02
   9.0860000e-01   7.3059708e-02
   9.0870000e-01   7.3056819e-02
   9.0880000e-01   7.3053931e-02
   9.0890000e-01   7.3051043e-02
   9.0900000e-01   7.3048154e-02
   9.0910000e-01   7.3045266e-02
   9.0920000e-01   7.3042378e-02
   9.0930000e-01   7.3039491e-02
   9.0940000e-01   7.3036603e-02
   9.0950000e-01   7.3033715e-02
   9.0960000e-01   7.3030828e-02
   9.0970000e-01   7.3027941e-02
   9.0980000e-01   7.3025054e-02
   9.0990000e-01   7.3022167e-02
   9.1000000e-01   7.3019280e-02
   9.1010000e-01   7.3016393e-02
   9.1020000e-01   7.3013506e-02
   9.1030000e-01   7.3010620e-02
   9.1040000e-01   7.3007733e-02
   9.1050000e-01   7.3004847e-02
   9.1060000e-01   7.3001961e-02
   9.1070000e-01   7.2999075e-02
   9.1080000e-01   7.2996189e-02
   9.1090000e-01   7.2993304e-02
   9.1100000e-01   7.2990418e-02
   9.1110000e-01   7.2987533e-02
   9.1120000e-01   7.2984647e-02
   9.1130000e-01   7.2981762e-02
   9.1140000e-01   7.2978877e-02
   9.1150000e-01   7.2975992e-02
   9.1160000e-01   7.2973107e-02
   9.1170000e-01   7.2970223e-02
   9.1180000e-01   7.2967338e-02
   9.1190000e-01   7.2964454e-02
   9.1200000e-01   7.2961569e-02
   9.1210000e-01   7.2958685e-02
   9.1220000e-01   7.2955801e-02
   9.1230000e-01   7.2952917e-02
   9.1240000e-01   7.2950033e-02
   9.1250000e-01   7.2947150e-02
   9.1260000e-01   7.2944266e-02
   9.1270000e-01   7.2941383e-02
   9.1280000e-01   7.2938500e-02
   9.1290000e-01   7.2935617e-02
   9.1300000e-01   7.2932734e-02
   9.1310000e-01   7.2929851e-02
   9.1320000e-01   7.2926968e-02
   9.1330000e-01   7.2924086e-02
   9.1340000e-01   7.2921203e-02
   9.1350000e-01   7.2918321e-02
   9.1360000e-01   7.2915439e-02
   9.1370000e-01   7.2912557e-02
   9.1380000e-01   7.2909675e-02
   9.1390000e-01   7.2906793e-02
   9.1400000e-01   7.2903911e-02
   9.1410000e-01   7.2901030e-02
   9.1420000e-01   7.2898148e-02
   9.1430000e-01   7.2895267e-02
   9.1440000e-01   7.2892386e-02
   9.1450000e-01   7.2889505e-02
   9.1460000e-01   7.2886624e-02
   9.1470000e-01   7.2883743e-02
   9.1480000e-01   7.2880863e-02
   9.1490000e-01   7.2877982e-02
   9.1500000e-01   7.2875102e-02
   9.1510000e-01   7.2872222e-02
   9.1520000e-01   7.2869342e-02
   9.1530000e-01   7.2866462e-02
   9.1540000e-01   7.2863582e-02
   9.1550000e-01   7.2860702e-02
   9.1560000e-01   7.2857823e-02
   9.1570000e-01   7.2854943e-02
   9.1580000e-01   7.2852064e-02
   9.1590000e-01   7.2849185e-02
   9.1600000e-01   7.2846306e-02
   9.1610000e-01   7.2843427e-02
   9.1620000e-01   7.2840548e-02
   9.1630000e-01   7.2837669e-02
   9.1640000e-01   7.2834791e-02
   9.1650000e-01   7.2831913e-02
   9.1660000e-01   7.2829034e-02
   9.1670000e-01   7.2826156e-02
   9.1680000e-01   7.2823278e-02
   9.1690000e-01   7.2820400e-02
   9.1700000e-01   7.2817523e-02
   9.1710000e-01   7.2814645e-02
   9.1720000e-01   7.2811768e-02
   9.1730000e-01   7.2808890e-02
   9.1740000e-01   7.2806013e-02
   9.1750000e-01   7.2803136e-02
   9.1760000e-01   7.2800259e-02
   9.1770000e-01   7.2797382e-02
   9.1780000e-01   7.2794506e-02
   9.1790000e-01   7.2791629e-02
   9.1800000e-01   7.2788753e-02
   9.1810000e-01   7.2785877e-02
   9.1820000e-01   7.2783001e-02
   9.1830000e-01   7.2780125e-02
   9.1840000e-01   7.2777249e-02
   9.1850000e-01   7.2774373e-02
   9.1860000e-01   7.2771497e-02
   9.1870000e-01   7.2768622e-02
   9.1880000e-01   7.2765747e-02
   9.1890000e-01   7.2762871e-02
   9.1900000e-01   7.2759996e-02
   9.1910000e-01   7.2757121e-02
   9.1920000e-01   7.2754247e-02
   9.1930000e-01   7.2751372e-02
   9.1940000e-01   7.2748497e-02
   9.1950000e-01   7.2745623e-02
   9.1960000e-01   7.2742749e-02
   9.1970000e-01   7.2739875e-02
   9.1980000e-01   7.2737001e-02
   9.1990000e-01   7.2734127e-02
   9.2000000e-01   7.2731253e-02
   9.2010000e-01   7.2728380e-02
   9.2020000e-01   7.2725506e-02
   9.2030000e-01   7.2722633e-02
   9.2040000e-01   7.2719760e-02
   9.2050000e-01   7.2716886e-02
   9.2060000e-01   7.2714014e-02
   9.2070000e-01   7.2711141e-02
   9.2080000e-01   7.2708268e-02
   9.2090000e-01   7.2705396e-02
   9.2100000e-01   7.2702523e-02
   9.2110000e-01   7.2699651e-02
   9.2120000e-01   7.2696779e-02
   9.2130000e-01   7.2693907e-02
   9.2140000e-01   7.2691035e-02
   9.2150000e-01   7.2688163e-02
   9.2160000e-01   7.2685292e-02
   9.2170000e-01   7.2682420e-02
   9.2180000e-01   7.2679549e-02
   9.2190000e-01   7.2676678e-02
   9.2200000e-01   7.2673807e-02
   9.2210000e-01   7.2670936e-02
   9.2220000e-01   7.2668065e-02
   9.2230000e-01   7.2665194e-02
   9.2240000e-01   7.2662324e-02
   9.2250000e-01   7.2659453e-02
   9.2260000e-01   7.2656583e-02
   9.2270000e-01   7.2653713e-02
   9.2280000e-01   7.2650843e-02
   9.2290000e-01   7.2647973e-02
   9.2300000e-01   7.2645103e-02
   9.2310000e-01   7.2642234e-02
   9.2320000e-01   7.2639364e-02
   9.2330000e-01   7.2636495e-02
   9.2340000e-01   7.2633626e-02
   9.2350000e-01   7.2630757e-02
   9.2360000e-01   7.2627888e-02
   9.2370000e-01   7.2625019e-02
   9.2380000e-01   7.2622150e-02
   9.2390000e-01   7.2619282e-02
   9.2400000e-01   7.2616413e-02
   9.2410000e-01   7.2613545e-02
   9.2420000e-01   7.2610677e-02
   9.2430000e-01   7.2607809e-02
   9.2440000e-01   7.2604941e-02
   9.2450000e-01   7.2602073e-02
   9.2460000e-01   7.2599206e-02
   9.2470000e-01   7.2596338e-02
   9.2480000e-01   7.2593471e-02
   9.2490000e-01   7.2590604e-02
   9.2500000e-01   7.2587737e-02
   9.2510000e-01   7.2584870e-02
   9.2520000e-01   7.2582003e-02
   9.2530000e-01   7.2579137e-02
   9.2540000e-01   7.2576270e-02
   9.2550000e-01   7.2573404e-02
   9.2560000e-01   7.2570537e-02
   9.2570000e-01   7.2567671e-02
   9.2580000e-01   7.2564805e-02
   9.2590000e-01   7.2561939e-02
   9.2600000e-01   7.2559074e-02
   9.2610000e-01   7.2556208e-02
   9.2620000e-01   7.2553343e-02
   9.2630000e-01   7.2550477e-02
   9.2640000e-01   7.2547612e-02
   9.2650000e-01   7.2544747e-02
   9.2660000e-01   7.2541882e-02
   9.2670000e-01   7.2539018e-02
   9.2680000e-01   7.2536153e-02
   9.2690000e-01   7.2533289e-02
   9.2700000e-01   7.2530424e-02
   9.2710000e-01   7.2527560e-02
   9.2720000e-01   7.2524696e-02
   9.2730000e-01   7.2521832e-02
   9.2740000e-01   7.2518968e-02
   9.2750000e-01   7.2516104e-02
   9.2760000e-01   7.2513241e-02
   9.2770000e-01   7.2510377e-02
   9.2780000e-01   7.2507514e-02
   9.2790000e-01   7.2504651e-02
   9.2800000e-01   7.2501788e-02
   9.2810000e-01   7.2498925e-02
   9.2820000e-01   7.2496062e-02
   9.2830000e-01   7.2493200e-02
   9.2840000e-01   7.2490337e-02
   9.2850000e-01   7.2487475e-02
   9.2860000e-01   7.2484613e-02
   9.2870000e-01   7.2481751e-02
   9.2880000e-01   7.2478889e-02
   9.2890000e-01   7.2476027e-02
   9.2900000e-01   7.2473165e-02
   9.2910000e-01   7.2470304e-02
   9.2920000e-01   7.2467442e-02
   9.2930000e-01   7.2464581e-02
   9.2940000e-01   7.2461720e-02
   9.2950000e-01   7.2458859e-02
   9.2960000e-01   7.2455998e-02
   9.2970000e-01   7.2453138e-02
   9.2980000e-01   7.2450277e-02
   9.2990000e-01   7.2447417e-02
   9.3000000e-01   7.2444556e-02
   9.3010000e-01   7.2441696e-02
   9.3020000e-01   7.2438836e-02
   9.3030000e-01   7.2435976e-02
   9.3040000e-01   7.2433116e-02
   9.3050000e-01   7.2430257e-02
   9.3060000e-01   7.2427397e-02
   9.3070000e-01   7.2424538e-02
   9.3080000e-01   7.2421679e-02
   9.3090000e-01   7.2418820e-02
   9.3100000e-01   7.2415961e-02
   9.3110000e-01   7.2413102e-02
   9.3120000e-01   7.2410243e-02
   9.3130000e-01   7.2407385e-02
   9.3140000e-01   7.2404526e-02
   9.3150000e-01   7.2401668e-02
   9.3160000e-01   7.2398810e-02
   9.3170000e-01   7.2395952e-02
   9.3180000e-01   7.2393094e-02
   9.3190000e-01   7.2390236e-02
   9.3200000e-01   7.2387379e-02
   9.3210000e-01   7.2384521e-02
   9.3220000e-01   7.2381664e-02
   9.3230000e-01   7.2378807e-02
   9.3240000e-01   7.2375950e-02
   9.3250000e-01   7.2373093e-02
   9.3260000e-01   7.2370236e-02
   9.3270000e-01   7.2367379e-02
   9.3280000e-01   7.2364523e-02
   9.3290000e-01   7.2361666e-02
   9.3300000e-01   7.2358810e-02
   9.3310000e-01   7.2355954e-02
   9.3320000e-01   7.2353098e-02
   9.3330000e-01   7.2350242e-02
   9.3340000e-01   7.2347387e-02
   9.3350000e-01   7.2344531e-02
   9.3360000e-01   7.2341676e-02
   9.3370000e-01   7.2338820e-02
   9.3380000e-01   7.2335965e-02
   9.3390000e-01   7.2333110e-02
   9.3400000e-01   7.2330255e-02
   9.3410000e-01   7.2327401e-02
   9.3420000e-01   7.2324546e-02
   9.3430000e-01   7.2321692e-02
   9.3440000e-01   7.2318837e-02
   9.3450000e-01   7.2315983e-02
   9.3460000e-01   7.2313129e-02
   9.3470000e-01   7.2310275e-02
   9.3480000e-01   7.2307421e-02
   9.3490000e-01   7.2304568e-02
   9.3500000e-01   7.2301714e-02
   9.3510000e-01   7.2298861e-02
   9.3520000e-01   7.2296008e-02
   9.3530000e-01   7.2293155e-02
   9.3540000e-01   7.2290302e-02
   9.3550000e-01   7.2287449e-02
   9.3560000e-01   7.2284596e-02
   9.3570000e-01   7.2281744e-02
   9.3580000e-01   7.2278891e-02
   9.3590000e-01   7.2276039e-02
   9.3600000e-01   7.2273187e-02
   9.3610000e-01   7.2270335e-02
   9.3620000e-01   7.2267483e-02
   9.3630000e-01   7.2264631e-02
   9.3640000e-01   7.2261780e-02
   9.3650000e-01   7.2258928e-02
   9.3660000e-01   7.2256077e-02
   9.3670000e-01   7.2253226e-02
   9.3680000e-01   7.2250375e-02
   9.3690000e-01   7.2247524e-02
   9.3700000e-01   7.2244673e-02
   9.3710000e-01   7.2241822e-02
   9.3720000e-01   7.2238972e-02
   9.3730000e-01   7.2236122e-02
   9.3740000e-01   7.2233271e-02
   9.3750000e-01   7.2230421e-02
   9.3760000e-01   7.2227571e-02
   9.3770000e-01   7.2224721e-02
   9.3780000e-01   7.2221872e-02
   9.3790000e-01   7.2219022e-02
   9.3800000e-01   7.2216173e-02
   9.3810000e-01   7.2213324e-02
   9.3820000e-01   7.2210475e-02
   9.3830000e-01   7.2207626e-02
   9.3840000e-01   7.2204777e-02
   9.3850000e-01   7.2201928e-02
   9.3860000e-01   7.2199079e-02
   9.3870000e-01   7.2196231e-02
   9.3880000e-01   7.2193383e-02
   9.3890000e-01   7.2190535e-02
   9.3900000e-01   7.2187687e-02
   9.3910000e-01   7.2184839e-02
   9.3920000e-01   7.2181991e-02
   9.3930000e-01   7.2179143e-02
   9.3940000e-01   7.2176296e-02
   9.3950000e-01   7.2173449e-02
   9.3960000e-01   7.2170601e-02
   9.3970000e-01   7.2167754e-02
   9.3980000e-01   7.2164907e-02
   9.3990000e-01   7.2162061e-02
   9.4000000e-01   7.2159214e-02
   9.4010000e-01   7.2156367e-02
   9.4020000e-01   7.2153521e-02
   9.4030000e-01   7.2150675e-02
   9.4040000e-01   7.2147829e-02
   9.4050000e-01   7.2144983e-02
   9.4060000e-01   7.2142137e-02
   9.4070000e-01   7.2139291e-02
   9.4080000e-01   7.2136446e-02
   9.4090000e-01   7.2133600e-02
   9.4100000e-01   7.2130755e-02
   9.4110000e-01   7.2127910e-02
   9.4120000e-01   7.2125065e-02
   9.4130000e-01   7.2122220e-02
   9.4140000e-01   7.2119375e-02
   9.4150000e-01   7.2116531e-02
   9.4160000e-01   7.2113686e-02
   9.4170000e-01   7.2110842e-02
   9.4180000e-01   7.2107998e-02
   9.4190000e-01   7.2105154e-02
   9.4200000e-01   7.2102310e-02
   9.4210000e-01   7.2099466e-02
   9.4220000e-01   7.2096623e-02
   9.4230000e-01   7.2093779e-02
   9.4240000e-01   7.2090936e-02
   9.4250000e-01   7.2088093e-02
   9.4260000e-01   7.2085250e-02
   9.4270000e-01   7.2082407e-02
   9.4280000e-01   7.2079564e-02
   9.4290000e-01   7.2076721e-02
   9.4300000e-01   7.2073879e-02
   9.4310000e-01   7.2071036e-02
   9.4320000e-01   7.2068194e-02
   9.4330000e-01   7.2065352e-02
   9.4340000e-01   7.2062510e-02
   9.4350000e-01   7.2059668e-02
   9.4360000e-01   7.2056827e-02
   9.4370000e-01   7.2053985e-02
   9.4380000e-01   7.2051144e-02
   9.4390000e-01   7.2048303e-02
   9.4400000e-01   7.2045461e-02
   9.4410000e-01   7.2042620e-02
   9.4420000e-01   7.2039780e-02
   9.4430000e-01   7.2036939e-02
   9.4440000e-01   7.2034098e-02
   9.4450000e-01   7.2031258e-02
   9.4460000e-01   7.2028418e-02
   9.4470000e-01   7.2025578e-02
   9.4480000e-01   7.2022738e-02
   9.4490000e-01   7.2019898e-02
   9.4500000e-01   7.2017058e-02
   9.4510000e-01   7.2014218e-02
   9.4520000e-01   7.2011379e-02
   9.4530000e-01   7.2008540e-02
   9.4540000e-01   7.2005700e-02
   9.4550000e-01   7.2002861e-02
   9.4560000e-01   7.2000023e-02
   9.4570000e-01   7.1997184e-02
   9.4580000e-01   7.1994345e-02
   9.4590000e-01   7.1991507e-02
   9.4600000e-01   7.1988668e-02
   9.4610000e-01   7.1985830e-02
   9.4620000e-01   7.1982992e-02
   9.4630000e-01   7.1980154e-02
   9.4640000e-01   7.1977316e-02
   9.4650000e-01   7.1974479e-02
   9.4660000e-01   7.1971641e-02
   9.4670000e-01   7.1968804e-02
   9.4680000e-01   7.1965967e-02
   9.4690000e-01   7.1963130e-02
   9.4700000e-01   7.1960293e-02
   9.4710000e-01   7.1957456e-02
   9.4720000e-01   7.1954619e-02
   9.4730000e-01   7.1951783e-02
   9.4740000e-01   7.1948946e-02
   9.4750000e-01   7.1946110e-02
   9.4760000e-01   7.1943274e-02
   9.4770000e-01   7.1940438e-02
   9.4780000e-01   7.1937602e-02
   9.4790000e-01   7.1934766e-02
   9.4800000e-01   7.1931931e-02
   9.4810000e-01   7.1929095e-02
   9.4820000e-01   7.1926260e-02
   9.4830000e-01   7.1923425e-02
   9.4840000e-01   7.1920590e-02
   9.4850000e-01   7.1917755e-02
   9.4860000e-01   7.1914920e-02
   9.4870000e-01   7.1912086e-02
   9.4880000e-01   7.1909251e-02
   9.4890000e-01   7.1906417e-02
   9.4900000e-01   7.1903583e-02
   9.4910000e-01   7.1900749e-02
   9.4920000e-01   7.1897915e-02
   9.4930000e-01   7.1895081e-02
   9.4940000e-01   7.1892248e-02
   9.4950000e-01   7.1889414e-02
   9.4960000e-01   7.1886581e-02
   9.4970000e-01   7.1883748e-02
   9.4980000e-01   7.1880915e-02
   9.4990000e-01   7.1878082e-02
   9.5000000e-01   7.1875249e-02
   9.5010000e-01   7.1872416e-02
   9.5020000e-01   7.1869584e-02
   9.5030000e-01   7.1866752e-02
   9.5040000e-01   7.1863919e-02
   9.5050000e-01   7.1861087e-02
   9.5060000e-01   7.1858255e-02
   9.5070000e-01   7.1855424e-02
   9.5080000e-01   7.1852592e-02
   9.5090000e-01   7.1849760e-02
   9.5100000e-01   7.1846929e-02
   9.5110000e-01   7.1844098e-02
   9.5120000e-01   7.1841267e-02
   9.5130000e-01   7.1838436e-02
   9.5140000e-01   7.1835605e-02
   9.5150000e-01   7.1832774e-02
   9.5160000e-01   7.1829944e-02
   9.5170000e-01   7.1827113e-02
   9.5180000e-01   7.1824283e-02
   9.5190000e-01   7.1821453e-02
   9.5200000e-01   7.1818623e-02
   9.5210000e-01   7.1815793e-02
   9.5220000e-01   7.1812964e-02
   9.5230000e-01   7.1810134e-02
   9.5240000e-01   7.1807305e-02
   9.5250000e-01   7.1804475e-02
   9.5260000e-01   7.1801646e-02
   9.5270000e-01   7.1798817e-02
   9.5280000e-01   7.1795989e-02
   9.5290000e-01   7.1793160e-02
   9.5300000e-01   7.1790331e-02
   9.5310000e-01   7.1787503e-02
   9.5320000e-01   7.1784675e-02
   9.5330000e-01   7.1781846e-02
   9.5340000e-01   7.1779018e-02
   9.5350000e-01   7.1776191e-02
   9.5360000e-01   7.1773363e-02
   9.5370000e-01   7.1770535e-02
   9.5380000e-01   7.1767708e-02
   9.5390000e-01   7.1764881e-02
   9.5400000e-01   7.1762053e-02
   9.5410000e-01   7.1759226e-02
   9.5420000e-01   7.1756400e-02
   9.5430000e-01   7.1753573e-02
   9.5440000e-01   7.1750746e-02
   9.5450000e-01   7.1747920e-02
   9.5460000e-01   7.1745093e-02
   9.5470000e-01   7.1742267e-02
   9.5480000e-01   7.1739441e-02
   9.5490000e-01   7.1736615e-02
   9.5500000e-01   7.1733790e-02
   9.5510000e-01   7.1730964e-02
   9.5520000e-01   7.1728139e-02
   9.5530000e-01   7.1725313e-02
   9.5540000e-01   7.1722488e-02
   9.5550000e-01   7.1719663e-02
   9.5560000e-01   7.1716838e-02
   9.5570000e-01   7.1714013e-02
   9.5580000e-01   7.1711189e-02
   9.5590000e-01   7.1708364e-02
   9.5600000e-01   7.1705540e-02
   9.5610000e-01   7.1702716e-02
   9.5620000e-01   7.1699892e-02
   9.5630000e-01   7.1697068e-02
   9.5640000e-01   7.1694244e-02
   9.5650000e-01   7.1691420e-02
   9.5660000e-01   7.1688597e-02
   9.5670000e-01   7.1685773e-02
   9.5680000e-01   7.1682950e-02
   9.5690000e-01   7.1680127e-02
   9.5700000e-01   7.1677304e-02
   9.5710000e-01   7.1674481e-02
   9.5720000e-01   7.1671659e-02
   9.5730000e-01   7.1668836e-02
   9.5740000e-01   7.1666014e-02
   9.5750000e-01   7.1663192e-02
   9.5760000e-01   7.1660370e-02
   9.5770000e-01   7.1657548e-02
   9.5780000e-01   7.1654726e-02
   9.5790000e-01   7.1651904e-02
   9.5800000e-01   7.1649083e-02
   9.5810000e-01   7.1646261e-02
   9.5820000e-01   7.1643440e-02
   9.5830000e-01   7.1640619e-02
   9.5840000e-01   7.1637798e-02
   9.5850000e-01   7.1634977e-02
   9.5860000e-01   7.1632157e-02
   9.5870000e-01   7.1629336e-02
   9.5880000e-01   7.1626516e-02
   9.5890000e-01   7.1623695e-02
   9.5900000e-01   7.1620875e-02
   9.5910000e-01   7.1618055e-02
   9.5920000e-01   7.1615236e-02
   9.5930000e-01   7.1612416e-02
   9.5940000e-01   7.1609596e-02
   9.5950000e-01   7.1606777e-02
   9.5960000e-01   7.1603958e-02
   9.5970000e-01   7.1601139e-02
   9.5980000e-01   7.1598320e-02
   9.5990000e-01   7.1595501e-02
   9.6000000e-01   7.1592682e-02
   9.6010000e-01   7.1589864e-02
   9.6020000e-01   7.1587045e-02
   9.6030000e-01   7.1584227e-02
   9.6040000e-01   7.1581409e-02
   9.6050000e-01   7.1578591e-02
   9.6060000e-01   7.1575773e-02
   9.6070000e-01   7.1572955e-02
   9.6080000e-01   7.1570138e-02
   9.6090000e-01   7.1567320e-02
   9.6100000e-01   7.1564503e-02
   9.6110000e-01   7.1561686e-02
   9.6120000e-01   7.1558869e-02
   9.6130000e-01   7.1556052e-02
   9.6140000e-01   7.1553235e-02
   9.6150000e-01   7.1550419e-02
   9.6160000e-01   7.1547602e-02
   9.6170000e-01   7.1544786e-02
   9.6180000e-01   7.1541970e-02
   9.6190000e-01   7.1539154e-02
   9.6200000e-01   7.1536338e-02
   9.6210000e-01   7.1533523e-02
   9.6220000e-01   7.1530707e-02
   9.6230000e-01   7.1527892e-02
   9.6240000e-01   7.1525076e-02
   9.6250000e-01   7.1522261e-02
   9.6260000e-01   7.1519446e-02
   9.6270000e-01   7.1516631e-02
   9.6280000e-01   7.1513817e-02
   9.6290000e-01   7.1511002e-02
   9.6300000e-01   7.1508188e-02
   9.6310000e-01   7.1505373e-02
   9.6320000e-01   7.1502559e-02
   9.6330000e-01   7.1499745e-02
   9.6340000e-01   7.1496931e-02
   9.6350000e-01   7.1494118e-02
   9.6360000e-01   7.1491304e-02
   9.6370000e-01   7.1488491e-02
   9.6380000e-01   7.1485677e-02
   9.6390000e-01   7.1482864e-02
   9.6400000e-01   7.1480051e-02
   9.6410000e-01   7.1477238e-02
   9.6420000e-01   7.1474426e-02
   9.6430000e-01   7.1471613e-02
   9.6440000e-01   7.1468801e-02
   9.6450000e-01   7.1465988e-02
   9.6460000e-01   7.1463176e-02
   9.6470000e-01   7.1460364e-02
   9.6480000e-01   7.1457552e-02
   9.6490000e-01   7.1454741e-02
   9.6500000e-01   7.1451929e-02
   9.6510000e-01   7.1449118e-02
   9.6520000e-01   7.1446306e-02
   9.6530000e-01   7.1443495e-02
   9.6540000e-01   7.1440684e-02
   9.6550000e-01   7.1437873e-02
   9.6560000e-01   7.1435062e-02
   9.6570000e-01   7.1432252e-02
   9.6580000e-01   7.1429441e-02
   9.6590000e-01   7.1426631e-02
   9.6600000e-01   7.1423821e-02
   9.6610000e-01   7.1421011e-02
   9.6620000e-01   7.1418201e-02
   9.6630000e-01   7.1415391e-02
   9.6640000e-01   7.1412582e-02
   9.6650000e-01   7.1409772e-02
   9.6660000e-01   7.1406963e-02
   9.6670000e-01   7.1404154e-02
   9.6680000e-01   7.1401345e-02
   9.6690000e-01   7.1398536e-02
   9.6700000e-01   7.1395727e-02
   9.6710000e-01   7.1392919e-02
   9.6720000e-01   7.1390110e-02
   9.6730000e-01   7.1387302e-02
   9.6740000e-01   7.1384494e-02
   9.6750000e-01   7.1381686e-02
   9.6760000e-01   7.1378878e-02
   9.6770000e-01   7.1376070e-02
   9.6780000e-01   7.1373263e-02
   9.6790000e-01   7.1370455e-02
   9.6800000e-01   7.1367648e-02
   9.6810000e-01   7.1364841e-02
   9.6820000e-01   7.1362034e-02
   9.6830000e-01   7.1359227e-02
   9.6840000e-01   7.1356420e-02
   9.6850000e-01   7.1353614e-02
   9.6860000e-01   7.1350807e-02
   9.6870000e-01   7.1348001e-02
   9.6880000e-01   7.1345195e-02
   9.6890000e-01   7.1342389e-02
   9.6900000e-01   7.1339583e-02
   9.6910000e-01   7.1336777e-02
   9.6920000e-01   7.1333972e-02
   9.6930000e-01   7.1331166e-02
   9.6940000e-01   7.1328361e-02
   9.6950000e-01   7.1325556e-02
   9.6960000e-01   7.1322751e-02
   9.6970000e-01   7.1319946e-02
   9.6980000e-01   7.1317141e-02
   9.6990000e-01   7.1314337e-02
   9.7000000e-01   7.1311532e-02
   9.7010000e-01   7.1308728e-02
   9.7020000e-01   7.1305924e-02
   9.7030000e-01   7.1303120e-02
   9.7040000e-01   7.1300316e-02
   9.7050000e-01   7.1297512e-02
   9.7060000e-01   7.1294709e-02
   9.7070000e-01   7.1291905e-02
   9.7080000e-01   7.1289102e-02
   9.7090000e-01   7.1286299e-02
   9.7100000e-01   7.1283496e-02
   9.7110000e-01   7.1280693e-02
   9.7120000e-01   7.1277890e-02
   9.7130000e-01   7.1275088e-02
   9.7140000e-01   7.1272285e-02
   9.7150000e-01   7.1269483e-02
   9.7160000e-01   7.1266681e-02
   9.7170000e-01   7.1263879e-02
   9.7180000e-01   7.1261077e-02
   9.7190000e-01   7.1258275e-02
   9.7200000e-01   7.1255474e-02
   9.7210000e-01   7.1252672e-02
   9.7220000e-01   7.1249871e-02
   9.7230000e-01   7.1247070e-02
   9.7240000e-01   7.1244269e-02
   9.7250000e-01   7.1241468e-02
   9.7260000e-01   7.1238667e-02
   9.7270000e-01   7.1235867e-02
   9.7280000e-01   7.1233066e-02
   9.7290000e-01   7.1230266e-02
   9.7300000e-01   7.1227466e-02
   9.7310000e-01   7.1224666e-02
   9.7320000e-01   7.1221866e-02
   9.7330000e-01   7.1219067e-02
   9.7340000e-01   7.1216267e-02
   9.7350000e-01   7.1213468e-02
   9.7360000e-01   7.1210668e-02
   9.7370000e-01   7.1207869e-02
   9.7380000e-01   7.1205070e-02
   9.7390000e-01   7.1202271e-02
   9.7400000e-01   7.1199473e-02
   9.7410000e-01   7.1196674e-02
   9.7420000e-01   7.1193876e-02
   9.7430000e-01   7.1191078e-02
   9.7440000e-01   7.1188279e-02
   9.7450000e-01   7.1185481e-02
   9.7460000e-01   7.1182684e-02
   9.7470000e-01   7.1179886e-02
   9.7480000e-01   7.1177088e-02
   9.7490000e-01   7.1174291e-02
   9.7500000e-01   7.1171494e-02
   9.7510000e-01   7.1168697e-02
   9.7520000e-01   7.1165900e-02
   9.7530000e-01   7.1163103e-02
   9.7540000e-01   7.1160306e-02
   9.7550000e-01   7.1157510e-02
   9.7560000e-01   7.1154713e-02
   9.7570000e-01   7.1151917e-02
   9.7580000e-01   7.1149121e-02
   9.7590000e-01   7.1146325e-02
   9.7600000e-01   7.1143529e-02
   9.7610000e-01   7.1140734e-02
   9.7620000e-01   7.1137938e-02
   9.7630000e-01   7.1135143e-02
   9.7640000e-01   7.1132348e-02
   9.7650000e-01   7.1129553e-02
   9.7660000e-01   7.1126758e-02
   9.7670000e-01   7.1123963e-02
   9.7680000e-01   7.1121168e-02
   9.7690000e-01   7.1118374e-02
   9.7700000e-01   7.1115579e-02
   9.7710000e-01   7.1112785e-02
   9.7720000e-01   7.1109991e-02
   9.7730000e-01   7.1107197e-02
   9.7740000e-01   7.1104403e-02
   9.7750000e-01   7.1101610e-02
   9.7760000e-01   7.1098816e-02
   9.7770000e-01   7.1096023e-02
   9.7780000e-01   7.1093230e-02
   9.7790000e-01   7.1090437e-02
   9.7800000e-01   7.1087644e-02
   9.7810000e-01   7.1084851e-02
   9.7820000e-01   7.1082058e-02
   9.7830000e-01   7.1079266e-02
   9.7840000e-01   7.1076474e-02
   9.7850000e-01   7.1073681e-02
   9.7860000e-01   7.1070889e-02
   9.7870000e-01   7.1068097e-02
   9.7880000e-01   7.1065306e-02
   9.7890000e-01   7.1062514e-02
   9.7900000e-01   7.1059723e-02
   9.7910000e-01   7.1056931e-02
   9.7920000e-01   7.1054140e-02
   9.7930000e-01   7.1051349e-02
   9.7940000e-01   7.1048558e-02
   9.7950000e-01   7.1045767e-02
   9.7960000e-01   7.1042977e-02
   9.7970000e-01   7.1040186e-02
   9.7980000e-01   7.1037396e-02
   9.7990000e-01   7.1034606e-02
   9.8000000e-01   7.1031816e-02
   9.8010000e-01   7.1029026e-02
   9.8020000e-01   7.1026236e-02
   9.8030000e-01   7.1023447e-02
   9.8040000e-01   7.1020657e-02
   9.8050000e-01   7.1017868e-02
   9.8060000e-01   7.1015079e-02
   9.8070000e-01   7.1012290e-02
   9.8080000e-01   7.1009501e-02
   9.8090000e-01   7.1006712e-02
   9.8100000e-01   7.1003924e-02
   9.8110000e-01   7.1001135e-02
   9.8120000e-01   7.0998347e-02
   9.8130000e-01   7.0995559e-02
   9.8140000e-01   7.0992771e-02
   9.8150000e-01   7.0989983e-02
   9.8160000e-01   7.0987195e-02
   9.8170000e-01   7.0984408e-02
   9.8180000e-01   7.0981620e-02
   9.8190000e-01   7.0978833e-02
   9.8200000e-01   7.0976046e-02
   9.8210000e-01   7.0973259e-02
   9.8220000e-01   7.0970472e-02
   9.8230000e-01   7.0967686e-02
   9.8240000e-01   7.0964899e-02
   9.8250000e-01   7.0962113e-02
   9.8260000e-01   7.0959327e-02
   9.8270000e-01   7.0956540e-02
   9.8280000e-01   7.0953754e-02
   9.8290000e-01   7.0950969e-02
   9.8300000e-01   7.0948183e-02
   9.8310000e-01   7.0945397e-02
   9.8320000e-01   7.0942612e-02
   9.8330000e-01   7.0939827e-02
   9.8340000e-01   7.0937042e-02
   9.8350000e-01   7.0934257e-02
   9.8360000e-01   7.0931472e-02
   9.8370000e-01   7.0928687e-02
   9.8380000e-01   7.0925903e-02
   9.8390000e-01   7.0923119e-02
   9.8400000e-01   7.0920334e-02
   9.8410000e-01   7.0917550e-02
   9.8420000e-01   7.0914766e-02
   9.8430000e-01   7.0911983e-02
   9.8440000e-01   7.0909199e-02
   9.8450000e-01   7.0906416e-02
   9.8460000e-01   7.0903632e-02
   9.8470000e-01   7.0900849e-02
   9.8480000e-01   7.0898066e-02
   9.8490000e-01   7.0895283e-02
   9.8500000e-01   7.0892500e-02
   9.8510000e-01   7.0889718e-02
   9.8520000e-01   7.0886935e-02
   9.8530000e-01   7.0884153e-02
   9.8540000e-01   7.0881371e-02
   9.8550000e-01   7.0878589e-02
   9.8560000e-01   7.0875807e-02
   9.8570000e-01   7.0873025e-02
   9.8580000e-01   7.0870244e-02
   9.8590000e-01   7.0867462e-02
   9.8600000e-01   7.0864681e-02
   9.8610000e-01   7.0861900e-02
   9.8620000e-01   7.0859119e-02
   9.8630000e-01   7.0856338e-02
   9.8640000e-01   7.0853557e-02
   9.8650000e-01   7.0850777e-02
   9.8660000e-01   7.0847996e-02
   9.8670000e-01   7.0845216e-02
   9.8680000e-01   7.0842436e-02
   9.8690000e-01   7.0839656e-02
   9.8700000e-01   7.0836876e-02
   9.8710000e-01   7.0834096e-02
   9.8720000e-01   7.0831317e-02
   9.8730000e-01   7.0828537e-02
   9.8740000e-01   7.0825758e-02
   9.8750000e-01   7.0822979e-02
   9.8760000e-01   7.0820200e-02
   9.8770000e-01   7.0817421e-02
   9.8780000e-01   7.0814642e-02
   9.8790000e-01   7.0811864e-02
   9.8800000e-01   7.0809086e-02
   9.8810000e-01   7.0806307e-02
   9.8820000e-01   7.0803529e-02
   9.8830000e-01   7.0800751e-02
   9.8840000e-01   7.0797974e-02
   9.8850000e-01   7.0795196e-02
   9.8860000e-01   7.0792418e-02
   9.8870000e-01   7.0789641e-02
   9.8880000e-01   7.0786864e-02
   9.8890000e-01   7.0784087e-02
   9.8900000e-01   7.0781310e-02
   9.8910000e-01   7.0778533e-02
   9.8920000e-01   7.0775756e-02
   9.8930000e-01   7.0772980e-02
   9.8940000e-01   7.0770204e-02
   9.8950000e-01   7.0767427e-02
   9.8960000e-01   7.0764651e-02
   9.8970000e-01   7.0761876e-02
   9.8980000e-01   7.0759100e-02
   9.8990000e-01   7.0756324e-02
   9.9000000e-01   7.0753549e-02
   9.9010000e-01   7.0750773e-02
   9.9020000e-01   7.0747998e-02
   9.9030000e-01   7.0745223e-02
   9.9040000e-01   7.0742448e-02
   9.9050000e-01   7.0739674e-02
   9.9060000e-01   7.0736899e-02
   9.9070000e-01   7.0734125e-02
   9.9080000e-01   7.0731350e-02
   9.9090000e-01   7.0728576e-02
   9.9100000e-01   7.0725802e-02
   9.9110000e-01   7.0723028e-02
   9.9120000e-01   7.0720255e-02
   9.9130000e-01   7.0717481e-02
   9.9140000e-01   7.0714708e-02
   9.9150000e-01   7.0711935e-02
   9.9160000e-01   7.0709161e-02
   9.9170000e-01   7.0706388e-02
   9.9180000e-01   7.0703616e-02
   9.9190000e-01   7.0700843e-02
   9.9200000e-01   7.0698070e-02
   9.9210000e-01   7.0695298e-02
   9.9220000e-01   7.0692526e-02
   9.9230000e-01   7.0689754e-02
   9.9240000e-01   7.0686982e-02
   9.9250000e-01   7.0684210e-02
   9.9260000e-01   7.0681438e-02
   9.9270000e-01   7.0678667e-02
   9.9280000e-01   7.0675896e-02
   9.9290000e-01   7.0673124e-02
   9.9300000e-01   7.0670353e-02
   9.9310000e-01   7.0667582e-02
   9.9320000e-01   7.0664812e-02
   9.9330000e-01   7.0662041e-02
   9.9340000e-01   7.0659270e-02
   9.9350000e-01   7.0656500e-02
   9.9360000e-01   7.0653730e-02
   9.9370000e-01   7.0650960e-02
   9.9380000e-01   7.0648190e-02
   9.9390000e-01   7.0645420e-02
   9.9400000e-01   7.0642651e-02
   9.9410000e-01   7.0639881e-02
   9.9420000e-01   7.0637112e-02
   9.9430000e-01   7.0634343e-02
   9.9440000e-01   7.0631574e-02
   9.9450000e-01   7.0628805e-02
   9.9460000e-01   7.0626036e-02
   9.9470000e-01   7.0623268e-02
   9.9480000e-01   7.0620499e-02
   9.9490000e-01   7.0617731e-02
   9.9500000e-01   7.0614963e-02
   9.9510000e-01   7.0612195e-02
   9.9520000e-01   7.0609427e-02
   9.9530000e-01   7.0606659e-02
   9.9540000e-01   7.0603892e-02
   9.9550000e-01   7.0601124e-02
   9.9560000e-01   7.0598357e-02
   9.9570000e-01   7.0595590e-02
   9.9580000e-01   7.0592823e-02
   9.9590000e-01   7.0590056e-02
   9.9600000e-01   7.0587290e-02
   9.9610000e-01   7.0584523e-02
   9.9620000e-01   7.0581757e-02
   9.9630000e-01   7.0578991e-02
   9.9640000e-01   7.0576225e-02
   9.9650000e-01   7.0573459e-02
   9.9660000e-01   7.0570693e-02
   9.9670000e-01   7.0567927e-02
   9.9680000e-01   7.0565162e-02
   9.9690000e-01   7.0562396e-02
   9.9700000e-01   7.0559631e-02
   9.9710000e-01   7.0556866e-02
   9.9720000e-01   7.0554101e-02
   9.9730000e-01   7.0551337e-02
   9.9740000e-01   7.0548572e-02
   9.9750000e-01   7.0545808e-02
   9.9760000e-01   7.0543043e-02
   9.9770000e-01   7.0540279e-02
   9.9780000e-01   7.0537515e-02
   9.9790000e-01   7.0534751e-02
   9.9800000e-01   7.0531988e-02
   9.9810000e-01   7.0529224e-02
   9.9820000e-01   7.0526461e-02
   9.9830000e-01   7.0523697e-02
   9.9840000e-01   7.0520934e-02
   9.9850000e-01   7.0518171e-02
   9.9860000e-01   7.0515408e-02
   9.9870000e-01   7.0512646e-02
   9.9880000e-01   7.0509883e-02
   9.9890000e-01   7.0507121e-02
   9.9900000e-01   7.0504359e-02
   9.9910000e-01   7.0501596e-02
   9.9920000e-01   7.0498834e-02
   9.9930000e-01   7.0496073e-02
   9.9940000e-01   7.0493311e-02
   9.9950000e-01   7.0490550e-02
   9.9960000e-01   7.0487788e-02
   9.9970000e-01   7.0485027e-02
   9.9980000e-01   7.0482266e-02
   9.9990000e-01   7.0479505e-02
   1.0000000e+00   7.0476744e-02


==> data/sfp2.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-04   1.4406052e-04
   2.0000000e-04   2.8770387e-04
   3.0000000e-04   4.3093128e-04
   4.0000000e-04   5.7374394e-04
   5.0000000e-04   7.1614307e-04
   6.0000000e-04   8.5812987e-04
   7.0000000e-04   9.9970553e-04
   8.0000000e-04   1.1408712e-03
   9.0000000e-04   1.2816282e-03
   1.0000000e-03   1.4219776e-03
   1.1000000e-03   1.5619206e-03
   1.2000000e-03   1.7014583e-03
   1.3000000e-03   1.8405920e-03
   1.4000000e-03   1.9793228e-03
   1.5000000e-03   2.1176519e-03
   1.6000000e-03   2.2555804e-03
   1.7000000e-03   2.3931095e-03
   1.8000000e-03   2.5302403e-03
   1.9000000e-03   2.6669740e-03
   2.0000000e-03   2.8033117e-03
   2.1000000e-03   2.9392545e-03
   2.2000000e-03   3.0748036e-03
   2.3000000e-03   3.2099601e-03
   2.4000000e-03   3.3447251e-03
   2.5000000e-03   3.4790998e-03
   2.6000000e-03   3.6130852e-03
   2.7000000e-03   3.7466824e-03
   2.8000000e-03   3.8798927e-03
   2.9000000e-03   4.0127170e-03
   3.0000000e-03   4.1451564e-03
   3.1000000e-03   4.2772122e-03
   3.2000000e-03   4.4088852e-03
   3.3000000e-03   4.5401767e-03
   3.4000000e-03   4.6710878e-03
   3.5000000e-03   4.8016194e-03
   3.6000000e-03   4.9317726e-03
   3.7000000e-03   5.0615487e-03
   3.8000000e-03   5.1909485e-03
   3.9000000e-03   5.3199731e-03
   4.0000000e-03   5.4486237e-03
   4.1000000e-03   5.5769013e-03
   4.2000000e-03   5.7048068e-03
   4.3000000e-03   5.8323415e-03
   4.4000000e-03   5.9595062e-03
   4.5000000e-03   6.0863021e-03
   4.6000000e-03   6.2127302e-03
   4.7000000e-03   6.3387915e-03
   4.8000000e-03   6.4644870e-03
   4.9000000e-03   6.5898178e-03
   5.0000000e-03   6.7147849e-03
   5.1000000e-03   6.8393893e-03
   5.2000000e-03   6.9636320e-03
   5.3000000e-03   7.0875140e-03
   5.4000000e-03   7.2110363e-03
   5.5000000e-03   7.3342000e-03
   5.6000000e-03   7.4570059e-03
   5.7000000e-03   7.5794552e-03
   5.8000000e-03   7.7015488e-03
   5.9000000e-03   7.8232877e-03
   6.0000000e-03   7.9446729e-03
   6.1000000e-03   8.0657053e-03
   6.2000000e-03   8.1863859e-03
   6.3000000e-03   8.3067158e-03
   6.4000000e-03   8.4266958e-03
   6.5000000e-03   8.5463270e-03
   6.6000000e-03   8.6656103e-03
   6.7000000e-03   8.7845466e-03
   6.8000000e-03   8.9031370e-03
   6.9000000e-03   9.0213823e-03
   7.0000000e-03   9.1392835e-03
   7.1000000e-03   9.2568416e-03
   7.2000000e-03   9.3740575e-03
   7.3000000e-03   9.4909322e-03
   7.4000000e-03   9.6074665e-03
   7.5000000e-03   9.7236614e-03
   7.6000000e-03   9.8395179e-03
   7.7000000e-03   9.9550368e-03
   7.8000000e-03   1.0070219e-02
   7.9000000e-03   1.0185066e-02
   8.0000000e-03   1.0299578e-02
   8.1000000e-03   1.0413756e-02
   8.2000000e-03   1.0527601e-02
   8.3000000e-03   1.0641113e-02
   8.4000000e-03   1.0754295e-02
   8.5000000e-03   1.0867147e-02
   8.6000000e-03   1.0979669e-02
   8.7000000e-03   1.1091863e-02
   8.8000000e-03   1.1203729e-02
   8.9000000e-03   1.1315268e-02
   9.0000000e-03   1.1426482e-02
   9.1000000e-03   1.1537371e-02
   9.2000000e-03   1.1647935e-02
   9.3000000e-03   1.1758177e-02
   9.4000000e-03   1.1868096e-02
   9.5000000e-03   1.1977694e-02
   9.6000000e-03   1.2086971e-02
   9.7000000e-03   1.2195929e-02
   9.8000000e-03   1.2304567e-02
   9.9000000e-03   1.2412888e-02
   1.0000000e-02   1.2520891e-02
   1.0100000e-02   1.2628579e-02
   1.0200000e-02   1.2735950e-02
   1.0300000e-02   1.2843008e-02
   1.0400000e-02   1.2949751e-02
   1.0500000e-02   1.3056182e-02
   1.0600000e-02   1.3162300e-02
   1.0700000e-02   1.3268107e-02
   1.0800000e-02   1.3373604e-02
   1.0900000e-02   1.3478791e-02
   1.1000000e-02   1.3583670e-02
   1.1100000e-02   1.3688240e-02
   1.1200000e-02   1.3792504e-02
   1.1300000e-02   1.3896461e-02
   1.1400000e-02   1.4000112e-02
   1.1500000e-02   1.4103459e-02
   1.1600000e-02   1.4206502e-02
   1.1700000e-02   1.4309242e-02
   1.1800000e-02   1.4411680e-02
   1.1900000e-02   1.4513816e-02
   1.2000000e-02   1.4615652e-02
   1.2100000e-02   1.4717187e-02
   1.2200000e-02   1.4818424e-02
   1.2300000e-02   1.4919362e-02
   1.2400000e-02   1.5020003e-02
   1.2500000e-02   1.5120347e-02
   1.2600000e-02   1.5220395e-02
   1.2700000e-02   1.5320148e-02
   1.2800000e-02   1.5419606e-02
   1.2900000e-02   1.5518771e-02
   1.3000000e-02   1.5617643e-02
   1.3100000e-02   1.5716223e-02
   1.3200000e-02   1.5814511e-02
   1.3300000e-02   1.5912509e-02
   1.3400000e-02   1.6010217e-02
   1.3500000e-02   1.6107636e-02
   1.3600000e-02   1.6204767e-02
   1.3700000e-02   1.6301610e-02
   1.3800000e-02   1.6398167e-02
   1.3900000e-02   1.6494437e-02
   1.4000000e-02   1.6590422e-02
   1.4100000e-02   1.6686123e-02
   1.4200000e-02   1.6781539e-02
   1.4300000e-02   1.6876673e-02
   1.4400000e-02   1.6971524e-02
   1.4500000e-02   1.7066094e-02
   1.4600000e-02   1.7160382e-02
   1.4700000e-02   1.7254391e-02
   1.4800000e-02   1.7348120e-02
   1.4900000e-02   1.7441570e-02
   1.5000000e-02   1.7534743e-02
   1.5100000e-02   1.7627638e-02
   1.5200000e-02   1.7720256e-02
   1.5300000e-02   1.7812599e-02
   1.5400000e-02   1.7904666e-02
   1.5500000e-02   1.7996459e-02
   1.5600000e-02   1.8087979e-02
   1.5700000e-02   1.8179225e-02
   1.5800000e-02   1.8270199e-02
   1.5900000e-02   1.8360901e-02
   1.6000000e-02   1.8451333e-02
   1.6100000e-02   1.8541494e-02
   1.6200000e-02   1.8631385e-02
   1.6300000e-02   1.8721008e-02
   1.6400000e-02   1.8810363e-02
   1.6500000e-02   1.8899450e-02
   1.6600000e-02   1.8988270e-02
   1.6700000e-02   1.9076824e-02
   1.6800000e-02   1.9165112e-02
   1.6900000e-02   1.9253136e-02
   1.7000000e-02   1.9340896e-02
   1.7100000e-02   1.9428392e-02
   1.7200000e-02   1.9515626e-02
   1.7300000e-02   1.9602597e-02
   1.7400000e-02   1.9689307e-02
   1.7500000e-02   1.9775756e-02
   1.7600000e-02   1.9861946e-02
   1.7700000e-02   1.9947875e-02
   1.7800000e-02   2.0033546e-02
   1.7900000e-02   2.0118959e-02
   1.8000000e-02   2.0204114e-02
   1.8100000e-02   2.0289012e-02
   1.8200000e-02   2.0373655e-02
   1.8300000e-02   2.0458041e-02
   1.8400000e-02   2.0542173e-02
   1.8500000e-02   2.0626050e-02
   1.8600000e-02   2.0709674e-02
   1.8700000e-02   2.0793045e-02
   1.8800000e-02   2.0876164e-02
   1.8900000e-02   2.0959030e-02
   1.9000000e-02   2.1041646e-02
   1.9100000e-02   2.1124011e-02
   1.9200000e-02   2.1206127e-02
   1.9300000e-02   2.1287993e-02
   1.9400000e-02   2.1369610e-02
   1.9500000e-02   2.1450980e-02
   1.9600000e-02   2.1532102e-02
   1.9700000e-02   2.1612978e-02
   1.9800000e-02   2.1693607e-02
   1.9900000e-02   2.1773991e-02
   2.0000000e-02   2.1854130e-02
   2.0100000e-02   2.1934025e-02
   2.0200000e-02   2.2013676e-02
   2.0300000e-02   2.2093084e-02
   2.0400000e-02   2.2172249e-02
   2.0500000e-02   2.2251173e-02
   2.0600000e-02   2.2329855e-02
   2.0700000e-02   2.2408297e-02
   2.0800000e-02   2.2486498e-02
   2.0900000e-02   2.2564461e-02
   2.1000000e-02   2.2642184e-02
   2.1100000e-02   2.2719669e-02
   2.1200000e-02   2.2796916e-02
   2.1300000e-02   2.2873926e-02
   2.1400000e-02   2.2950700e-02
   2.1500000e-02   2.3027237e-02
   2.1600000e-02   2.3103539e-02
   2.1700000e-02   2.3179607e-02
   2.1800000e-02   2.3255440e-02
   2.1900000e-02   2.3331039e-02
   2.2000000e-02   2.3406406e-02
   2.2100000e-02   2.3481540e-02
   2.2200000e-02   2.3556442e-02
   2.2300000e-02   2.3631112e-02
   2.2400000e-02   2.3705552e-02
   2.2500000e-02   2.3779762e-02
   2.2600000e-02   2.3853742e-02
   2.2700000e-02   2.3927493e-02
   2.2800000e-02   2.4001015e-02
   2.2900000e-02   2.4074309e-02
   2.3000000e-02   2.4147376e-02
   2.3100000e-02   2.4220216e-02
   2.3200000e-02   2.4292829e-02
   2.3300000e-02   2.4365217e-02
   2.3400000e-02   2.4437380e-02
   2.3500000e-02   2.4509317e-02
   2.3600000e-02   2.4581031e-02
   2.3700000e-02   2.4652521e-02
   2.3800000e-02   2.4723788e-02
   2.3900000e-02   2.4794833e-02
   2.4000000e-02   2.4865655e-02
   2.4100000e-02   2.4936256e-02
   2.4200000e-02   2.5006636e-02
   2.4300000e-02   2.5076796e-02
   2.4400000e-02   2.5146736e-02
   2.4500000e-02   2.5216457e-02
   2.4600000e-02   2.5285958e-02
   2.4700000e-02   2.5355242e-02
   2.4800000e-02   2.5424308e-02
   2.4900000e-02   2.5493156e-02
   2.5000000e-02   2.5561788e-02
   2.5100000e-02   2.5630204e-02
   2.5200000e-02   2.5698404e-02
   2.5300000e-02   2.5766389e-02
   2.5400000e-02   2.5834159e-02
   2.5500000e-02   2.5901716e-02
   2.5600000e-02   2.5969058e-02
   2.5700000e-02   2.6036188e-02
   2.5800000e-02   2.6103105e-02
   2.5900000e-02   2.6169810e-02
   2.6000000e-02   2.6236303e-02
   2.6100000e-02   2.6302585e-02
   2.6200000e-02   2.6368657e-02
   2.6300000e-02   2.6434519e-02
   2.6400000e-02   2.6500171e-02
   2.6500000e-02   2.6565614e-02
   2.6600000e-02   2.6630848e-02
   2.6700000e-02   2.6695875e-02
   2.6800000e-02   2.6760694e-02
   2.6900000e-02   2.6825306e-02
   2.7000000e-02   2.6889711e-02
   2.7100000e-02   2.6953910e-02
   2.7200000e-02   2.7017903e-02
   2.7300000e-02   2.7081692e-02
   2.7400000e-02   2.7145276e-02
   2.7500000e-02   2.7208655e-02
   2.7600000e-02   2.7271831e-02
   2.7700000e-02   2.7334804e-02
   2.7800000e-02   2.7397574e-02
   2.7900000e-02   2.7460142e-02
   2.8000000e-02   2.7522508e-02
   2.8100000e-02   2.7584673e-02
   2.8200000e-02   2.7646637e-02
   2.8300000e-02   2.7708400e-02
   2.8400000e-02   2.7769964e-02
   2.8500000e-02   2.7831328e-02
   2.8600000e-02   2.7892494e-02
   2.8700000e-02   2.7953461e-02
   2.8800000e-02   2.8014230e-02
   2.8900000e-02   2.8074801e-02
   2.9000000e-02   2.8135176e-02
   2.9100000e-02   2.8195354e-02
   2.9200000e-02   2.8255335e-02
   2.9300000e-02   2.8315121e-02
   2.9400000e-02   2.8374712e-02
   2.9500000e-02   2.8434108e-02
   2.9600000e-02   2.8493309e-02
   2.9700000e-02   2.8552317e-02
   2.9800000e-02   2.8611131e-02
   2.9900000e-02   2.8669753e-02
   3.0000000e-02   2.8728181e-02
   3.0100000e-02   2.8786418e-02
   3.0200000e-02   2.8844463e-02
   3.0300000e-02   2.8902317e-02
   3.0400000e-02   2.8959980e-02
   3.0500000e-02   2.9017453e-02
   3.0600000e-02   2.9074736e-02
   3.0700000e-02   2.9131830e-02
   3.0800000e-02   2.9188734e-02
   3.0900000e-02   2.9245450e-02
   3.1000000e-02   2.9301978e-02
   3.1100000e-02   2.9358318e-02
   3.1200000e-02   2.9414471e-02
   3.1300000e-02   2.9470438e-02
   3.1400000e-02   2.9526217e-02
   3.1500000e-02   2.9581811e-02
   3.1600000e-02   2.9637219e-02
   3.1700000e-02   2.9692443e-02
   3.1800000e-02   2.9747481e-02
   3.1900000e-02   2.9802336e-02
   3.2000000e-02   2.9857006e-02
   3.2100000e-02   2.9911493e-02
   3.2200000e-02   2.9965797e-02
   3.2300000e-02   3.0019919e-02
   3.2400000e-02   3.0073858e-02
   3.2500000e-02   3.0127616e-02
   3.2600000e-02   3.0181192e-02
   3.2700000e-02   3.0234587e-02
   3.2800000e-02   3.0287802e-02
   3.2900000e-02   3.0340837e-02
   3.3000000e-02   3.0393692e-02
   3.3100000e-02   3.0446368e-02
   3.3200000e-02   3.0498865e-02
   3.3300000e-02   3.0551184e-02
   3.3400000e-02   3.0603325e-02
   3.3500000e-02   3.0655288e-02
   3.3600000e-02   3.0707073e-02
   3.3700000e-02   3.0758682e-02
   3.3800000e-02   3.0810115e-02
   3.3900000e-02   3.0861371e-02
   3.4000000e-02   3.0912452e-02
   3.4100000e-02   3.0963358e-02
   3.4200000e-02   3.1014088e-02
   3.4300000e-02   3.1064645e-02
   3.4400000e-02   3.1115027e-02
   3.4500000e-02   3.1165236e-02
   3.4600000e-02   3.1215271e-02
   3.4700000e-02   3.1265134e-02
   3.4800000e-02   3.1314824e-02
   3.4900000e-02   3.1364342e-02
   3.5000000e-02   3.1413688e-02
   3.5100000e-02   3.1462863e-02
   3.5200000e-02   3.1511867e-02
   3.5300000e-02   3.1560701e-02
   3.5400000e-02   3.1609364e-02
   3.5500000e-02   3.1657858e-02
   3.5600000e-02   3.1706182e-02
   3.5700000e-02   3.1754337e-02
   3.5800000e-02   3.1802323e-02
   3.5900000e-02   3.1850142e-02
   3.6000000e-02   3.1897792e-02
   3.6100000e-02   3.1945275e-02
   3.6200000e-02   3.1992591e-02
   3.6300000e-02   3.2039740e-02
   3.6400000e-02   3.2086722e-02
   3.6500000e-02   3.2133539e-02
   3.6600000e-02   3.2180190e-02
   3.6700000e-02   3.2226676e-02
   3.6800000e-02   3.2272996e-02
   3.6900000e-02   3.2319153e-02
   3.7000000e-02   3.2365145e-02
   3.7100000e-02   3.2410973e-02
   3.7200000e-02   3.2456638e-02
   3.7300000e-02   3.2502139e-02
   3.7400000e-02   3.2547478e-02
   3.7500000e-02   3.2592655e-02
   3.7600000e-02   3.2637670e-02
   3.7700000e-02   3.2682523e-02
   3.7800000e-02   3.2727214e-02
   3.7900000e-02   3.2771745e-02
   3.8000000e-02   3.2816115e-02
   3.8100000e-02   3.2860325e-02
   3.8200000e-02   3.2904375e-02
   3.8300000e-02   3.2948266e-02
   3.8400000e-02   3.2991998e-02
   3.8500000e-02   3.3035570e-02
   3.8600000e-02   3.3078985e-02
   3.8700000e-02   3.3122241e-02
   3.8800000e-02   3.3165339e-02
   3.8900000e-02   3.3208280e-02
   3.9000000e-02   3.3251064e-02
   3.9100000e-02   3.3293691e-02
   3.9200000e-02   3.3336162e-02
   3.9300000e-02   3.3378477e-02
   3.9400000e-02   3.3420636e-02
   3.9500000e-02   3.3462639e-02
   3.9600000e-02   3.3504488e-02
   3.9700000e-02   3.3546182e-02
   3.9800000e-02   3.3587722e-02
   3.9900000e-02   3.3629108e-02
   4.0000000e-02   3.3670340e-02
   4.0100000e-02   3.3711419e-02
   4.0200000e-02   3.3752344e-02
   4.0300000e-02   3.3793117e-02
   4.0400000e-02   3.3833738e-02
   4.0500000e-02   3.3874207e-02
   4.0600000e-02   3.3914524e-02
   4.0700000e-02   3.3954690e-02
   4.0800000e-02   3.3994705e-02
   4.0900000e-02   3.4034569e-02
   4.1000000e-02   3.4074283e-02
   4.1100000e-02   3.4113847e-02
   4.1200000e-02   3.4153261e-02
   4.1300000e-02   3.4192526e-02
   4.1400000e-02   3.4231642e-02
   4.1500000e-02   3.4270609e-02
   4.1600000e-02   3.4309427e-02
   4.1700000e-02   3.4348098e-02
   4.1800000e-02   3.4386621e-02
   4.1900000e-02   3.4424996e-02
   4.2000000e-02   3.4463224e-02
   4.2100000e-02   3.4501306e-02
   4.2200000e-02   3.4539241e-02
   4.2300000e-02   3.4577030e-02
   4.2400000e-02   3.4614673e-02
   4.2500000e-02   3.4652170e-02
   4.2600000e-02   3.4689522e-02
   4.2700000e-02   3.4726729e-02
   4.2800000e-02   3.4763792e-02
   4.2900000e-02   3.4800711e-02
   4.3000000e-02   3.4837485e-02
   4.3100000e-02   3.4874116e-02
   4.3200000e-02   3.4910603e-02
   4.3300000e-02   3.4946948e-02
   4.3400000e-02   3.4983149e-02
   4.3500000e-02   3.5019209e-02
   4.3600000e-02   3.5055126e-02
   4.3700000e-02   3.5090901e-02
   4.3800000e-02   3.5126535e-02
   4.3900000e-02   3.5162027e-02
   4.4000000e-02   3.5197379e-02
   4.4100000e-02   3.5232590e-02
   4.4200000e-02   3.5267660e-02
   4.4300000e-02   3.5302591e-02
   4.4400000e-02   3.5337382e-02
   4.4500000e-02   3.5372033e-02
   4.4600000e-02   3.5406545e-02
   4.4700000e-02   3.5440919e-02
   4.4800000e-02   3.5475154e-02
   4.4900000e-02   3.5509251e-02
   4.5000000e-02   3.5543209e-02
   4.5100000e-02   3.5577031e-02
   4.5200000e-02   3.5610714e-02
   4.5300000e-02   3.5644261e-02
   4.5400000e-02   3.5677671e-02
   4.5500000e-02   3.5710944e-02
   4.5600000e-02   3.5744082e-02
   4.5700000e-02   3.5777083e-02
   4.5800000e-02   3.5809949e-02
   4.5900000e-02   3.5842679e-02
   4.6000000e-02   3.5875274e-02
   4.6100000e-02   3.5907735e-02
   4.6200000e-02   3.5940061e-02
   4.6300000e-02   3.5972252e-02
   4.6400000e-02   3.6004310e-02
   4.6500000e-02   3.6036235e-02
   4.6600000e-02   3.6068026e-02
   4.6700000e-02   3.6099683e-02
   4.6800000e-02   3.6131208e-02
   4.6900000e-02   3.6162601e-02
   4.7000000e-02   3.6193861e-02
   4.7100000e-02   3.6224990e-02
   4.7200000e-02   3.6255986e-02
   4.7300000e-02   3.6286852e-02
   4.7400000e-02   3.6317586e-02
   4.7500000e-02   3.6348189e-02
   4.7600000e-02   3.6378662e-02
   4.7700000e-02   3.6409004e-02
   4.7800000e-02   3.6439216e-02
   4.7900000e-02   3.6469299e-02
   4.8000000e-02   3.6499252e-02
   4.8100000e-02   3.6529076e-02
   4.8200000e-02   3.6558771e-02
   4.8300000e-02   3.6588337e-02
   4.8400000e-02   3.6617775e-02
   4.8500000e-02   3.6647085e-02
   4.8600000e-02   3.6676267e-02
   4.8700000e-02   3.6705321e-02
   4.8800000e-02   3.6734248e-02
   4.8900000e-02   3.6763047e-02
   4.9000000e-02   3.6791720e-02
   4.9100000e-02   3.6820267e-02
   4.9200000e-02   3.6848687e-02
   4.9300000e-02   3.6876981e-02
   4.9400000e-02   3.6905149e-02
   4.9500000e-02   3.6933192e-02
   4.9600000e-02   3.6961110e-02
   4.9700000e-02   3.6988902e-02
   4.9800000e-02   3.7016570e-02
   4.9900000e-02   3.7044113e-02
   5.0000000e-02   3.7071533e-02
   5.0100000e-02   3.7098828e-02
   5.0200000e-02   3.7125999e-02
   5.0300000e-02   3.7153047e-02
   5.0400000e-02   3.7179972e-02
   5.0500000e-02   3.7206774e-02
   5.0600000e-02   3.7233453e-02
   5.0700000e-02   3.7260010e-02
   5.0800000e-02   3.7286445e-02
   5.0900000e-02   3.7312758e-02
   5.1000000e-02   3.7338949e-02
   5.1100000e-02   3.7365018e-02
   5.1200000e-02   3.7390967e-02
   5.1300000e-02   3.7416794e-02
   5.1400000e-02   3.7442501e-02
   5.1500000e-02   3.7468087e-02
   5.1600000e-02   3.7493554e-02
   5.1700000e-02   3.7518900e-02
   5.1800000e-02   3.7544127e-02
   5.1900000e-02   3.7569234e-02
   5.2000000e-02   3.7594222e-02
   5.2100000e-02   3.7619091e-02
   5.2200000e-02   3.7643841e-02
   5.2300000e-02   3.7668473e-02
   5.2400000e-02   3.7692986e-02
   5.2500000e-02   3.7717382e-02
   5.2600000e-02   3.7741660e-02
   5.2700000e-02   3.7765820e-02
   5.2800000e-02   3.7789863e-02
   5.2900000e-02   3.7813789e-02
   5.3000000e-02   3.7837598e-02
   5.3100000e-02   3.7861291e-02
   5.3200000e-02   3.7884867e-02
   5.3300000e-02   3.7908328e-02
   5.3400000e-02   3.7931672e-02
   5.3500000e-02   3.7954901e-02
   5.3600000e-02   3.7978014e-02
   5.3700000e-02   3.8001013e-02
   5.3800000e-02   3.8023896e-02
   5.3900000e-02   3.8046665e-02
   5.4000000e-02   3.8069319e-02
   5.4100000e-02   3.8091859e-02
   5.4200000e-02   3.8114285e-02
   5.4300000e-02   3.8136598e-02
   5.4400000e-02   3.8158797e-02
   5.4500000e-02   3.8180882e-02
   5.4600000e-02   3.8202855e-02
   5.4700000e-02   3.8224714e-02
   5.4800000e-02   3.8246461e-02
   5.4900000e-02   3.8268096e-02
   5.5000000e-02   3.8289618e-02
   5.5100000e-02   3.8311029e-02
   5.5200000e-02   3.8332328e-02
   5.5300000e-02   3.8353515e-02
   5.5400000e-02   3.8374592e-02
   5.5500000e-02   3.8395557e-02
   5.5600000e-02   3.8416411e-02
   5.5700000e-02   3.8437155e-02
   5.5800000e-02   3.8457788e-02
   5.5900000e-02   3.8478311e-02
   5.6000000e-02   3.8498725e-02
   5.6100000e-02   3.8519028e-02
   5.6200000e-02   3.8539223e-02
   5.6300000e-02   3.8559308e-02
   5.6400000e-02   3.8579283e-02
   5.6500000e-02   3.8599150e-02
   5.6600000e-02   3.8618909e-02
   5.6700000e-02   3.8638559e-02
   5.6800000e-02   3.8658101e-02
   5.6900000e-02   3.8677535e-02
   5.7000000e-02   3.8696861e-02
   5.7100000e-02   3.8716080e-02
   5.7200000e-02   3.8735191e-02
   5.7300000e-02   3.8754195e-02
   5.7400000e-02   3.8773093e-02
   5.7500000e-02   3.8791883e-02
   5.7600000e-02   3.8810568e-02
   5.7700000e-02   3.8829146e-02
   5.7800000e-02   3.8847618e-02
   5.7900000e-02   3.8865984e-02
   5.8000000e-02   3.8884244e-02
   5.8100000e-02   3.8902400e-02
   5.8200000e-02   3.8920450e-02
   5.8300000e-02   3.8938395e-02
   5.8400000e-02   3.8956235e-02
   5.8500000e-02   3.8973970e-02
   5.8600000e-02   3.8991602e-02
   5.8700000e-02   3.9009129e-02
   5.8800000e-02   3.9026552e-02
   5.8900000e-02   3.9043871e-02
   5.9000000e-02   3.9061087e-02
   5.9100000e-02   3.9078200e-02
   5.9200000e-02   3.9095209e-02
   5.9300000e-02   3.9112116e-02
   5.9400000e-02   3.9128919e-02
   5.9500000e-02   3.9145621e-02
   5.9600000e-02   3.9162220e-02
   5.9700000e-02   3.9178716e-02
   5.9800000e-02   3.9195111e-02
   5.9900000e-02   3.9211404e-02
   6.0000000e-02   3.9227596e-02
   6.0100000e-02   3.9243686e-02
   6.0200000e-02   3.9259676e-02
   6.0300000e-02   3.9275564e-02
   6.0400000e-02   3.9291351e-02
   6.0500000e-02   3.9307039e-02
   6.0600000e-02   3.9322625e-02
   6.0700000e-02   3.9338112e-02
   6.0800000e-02   3.9353499e-02
   6.0900000e-02   3.9368785e-02
   6.1000000e-02   3.9383973e-02
   6.1100000e-02   3.9399061e-02
   6.1200000e-02   3.9414050e-02
   6.1300000e-02   3.9428940e-02
   6.1400000e-02   3.9443731e-02
   6.1500000e-02   3.9458423e-02
   6.1600000e-02   3.9473018e-02
   6.1700000e-02   3.9487514e-02
   6.1800000e-02   3.9501912e-02
   6.1900000e-02   3.9516212e-02
   6.2000000e-02   3.9530414e-02
   6.2100000e-02   3.9544520e-02
   6.2200000e-02   3.9558528e-02
   6.2300000e-02   3.9572438e-02
   6.2400000e-02   3.9586253e-02
   6.2500000e-02   3.9599970e-02
   6.2600000e-02   3.9613591e-02
   6.2700000e-02   3.9627115e-02
   6.2800000e-02   3.9640544e-02
   6.2900000e-02   3.9653876e-02
   6.3000000e-02   3.9667113e-02
   6.3100000e-02   3.9680255e-02
   6.3200000e-02   3.9693300e-02
   6.3300000e-02   3.9706251e-02
   6.3400000e-02   3.9719107e-02
   6.3500000e-02   3.9731868e-02
   6.3600000e-02   3.9744534e-02
   6.3700000e-02   3.9757106e-02
   6.3800000e-02   3.9769584e-02
   6.3900000e-02   3.9781967e-02
   6.4000000e-02   3.9794257e-02
   6.4100000e-02   3.9806453e-02
   6.4200000e-02   3.9818555e-02
   6.4300000e-02   3.9830564e-02
   6.4400000e-02   3.9842480e-02
   6.4500000e-02   3.9854303e-02
   6.4600000e-02   3.9866033e-02
   6.4700000e-02   3.9877670e-02
   6.4800000e-02   3.9889215e-02
   6.4900000e-02   3.9900668e-02
   6.5000000e-02   3.9912028e-02
   6.5100000e-02   3.9923297e-02
   6.5200000e-02   3.9934474e-02
   6.5300000e-02   3.9945559e-02
   6.5400000e-02   3.9956553e-02
   6.5500000e-02   3.9967455e-02
   6.5600000e-02   3.9978267e-02
   6.5700000e-02   3.9988988e-02
   6.5800000e-02   3.9999618e-02
   6.5900000e-02   4.0010157e-02
   6.6000000e-02   4.0020606e-02
   6.6100000e-02   4.0030965e-02
   6.6200000e-02   4.0041234e-02
   6.6300000e-02   4.0051413e-02
   6.6400000e-02   4.0061503e-02
   6.6500000e-02   4.0071503e-02
   6.6600000e-02   4.0081414e-02
   6.6700000e-02   4.0091235e-02
   6.6800000e-02   4.0100967e-02
   6.6900000e-02   4.0110611e-02
   6.7000000e-02   4.0120166e-02
   6.7100000e-02   4.0129633e-02
   6.7200000e-02   4.0139011e-02
   6.7300000e-02   4.0148301e-02
   6.7400000e-02   4.0157503e-02
   6.7500000e-02   4.0166618e-02
   6.7600000e-02   4.0175644e-02
   6.7700000e-02   4.0184584e-02
   6.7800000e-02   4.0193435e-02
   6.7900000e-02   4.0202200e-02
   6.8000000e-02   4.0210878e-02
   6.8100000e-02   4.0219469e-02
   6.8200000e-02   4.0227973e-02
   6.8300000e-02   4.0236391e-02
   6.8400000e-02   4.0244723e-02
   6.8500000e-02   4.0252968e-02
   6.8600000e-02   4.0261128e-02
   6.8700000e-02   4.0269201e-02
   6.8800000e-02   4.0277189e-02
   6.8900000e-02   4.0285092e-02
   6.9000000e-02   4.0292909e-02
   6.9100000e-02   4.0300640e-02
   6.9200000e-02   4.0308287e-02
   6.9300000e-02   4.0315849e-02
   6.9400000e-02   4.0323327e-02
   6.9500000e-02   4.0330719e-02
   6.9600000e-02   4.0338028e-02
   6.9700000e-02   4.0345252e-02
   6.9800000e-02   4.0352392e-02
   6.9900000e-02   4.0359448e-02
   7.0000000e-02   4.0366421e-02
   7.0100000e-02   4.0373310e-02
   7.0200000e-02   4.0380115e-02
   7.0300000e-02   4.0386837e-02
   7.0400000e-02   4.0393476e-02
   7.0500000e-02   4.0400032e-02
   7.0600000e-02   4.0406505e-02
   7.0700000e-02   4.0412896e-02
   7.0800000e-02   4.0419204e-02
   7.0900000e-02   4.0425430e-02
   7.1000000e-02   4.0431573e-02
   7.1100000e-02   4.0437635e-02
   7.1200000e-02   4.0443615e-02
   7.1300000e-02   4.0449513e-02
   7.1400000e-02   4.0455329e-02
   7.1500000e-02   4.0461064e-02
   7.1600000e-02   4.0466717e-02
   7.1700000e-02   4.0472290e-02
   7.1800000e-02   4.0477781e-02
   7.1900000e-02   4.0483192e-02
   7.2000000e-02   4.0488522e-02
   7.2100000e-02   4.0493772e-02
   7.2200000e-02   4.0498941e-02
   7.2300000e-02   4.0504030e-02
   7.2400000e-02   4.0509039e-02
   7.2500000e-02   4.0513968e-02
   7.2600000e-02   4.0518817e-02
   7.2700000e-02   4.0523587e-02
   7.2800000e-02   4.0528277e-02
   7.2900000e-02   4.0532887e-02
   7.3000000e-02   4.0537419e-02
   7.3100000e-02   4.0541872e-02
   7.3200000e-02   4.0546245e-02
   7.3300000e-02   4.0550540e-02
   7.3400000e-02   4.0554757e-02
   7.3500000e-02   4.0558894e-02
   7.3600000e-02   4.0562954e-02
   7.3700000e-02   4.0566935e-02
   7.3800000e-02   4.0570839e-02
   7.3900000e-02   4.0574664e-02
   7.4000000e-02   4.0578412e-02
   7.4100000e-02   4.0582082e-02
   7.4200000e-02   4.0585675e-02
   7.4300000e-02   4.0589191e-02
   7.4400000e-02   4.0592629e-02
   7.4500000e-02   4.0595990e-02
   7.4600000e-02   4.0599275e-02
   7.4700000e-02   4.0602483e-02
   7.4800000e-02   4.0605614e-02
   7.4900000e-02   4.0608669e-02
   7.5000000e-02   4.0611647e-02
   7.5100000e-02   4.0614549e-02
   7.5200000e-02   4.0617376e-02
   7.5300000e-02   4.0620126e-02
   7.5400000e-02   4.0622801e-02
   7.5500000e-02   4.0625400e-02
   7.5600000e-02   4.0627923e-02
   7.5700000e-02   4.0630371e-02
   7.5800000e-02   4.0632744e-02
   7.5900000e-02   4.0635042e-02
   7.6000000e-02   4.0637265e-02
   7.6100000e-02   4.0639414e-02
   7.6200000e-02   4.0641487e-02
   7.6300000e-02   4.0643486e-02
   7.6400000e-02   4.0645411e-02
   7.6500000e-02   4.0647262e-02
   7.6600000e-02   4.0649038e-02
   7.6700000e-02   4.0650741e-02
   7.6800000e-02   4.0652370e-02
   7.6900000e-02   4.0653925e-02
   7.7000000e-02   4.0655406e-02
   7.7100000e-02   4.0656814e-02
   7.7200000e-02   4.0658149e-02
   7.7300000e-02   4.0659410e-02
   7.7400000e-02   4.0660599e-02
   7.7500000e-02   4.0661715e-02
   7.7600000e-02   4.0662758e-02
   7.7700000e-02   4.0663728e-02
   7.7800000e-02   4.0664626e-02
   7.7900000e-02   4.0665451e-02
   7.8000000e-02   4.0666205e-02
   7.8100000e-02   4.0666886e-02
   7.8200000e-02   4.0667495e-02
   7.8300000e-02   4.0668032e-02
   7.8400000e-02   4.0668498e-02
   7.8500000e-02   4.0668892e-02
   7.8600000e-02   4.0669215e-02
   7.8700000e-02   4.0669466e-02
   7.8800000e-02   4.0669646e-02
   7.8900000e-02   4.0669756e-02
   7.9000000e-02   4.0669794e-02
   7.9100000e-02   4.0669761e-02
   7.9200000e-02   4.0669658e-02
   7.9300000e-02   4.0669484e-02
   7.9400000e-02   4.0669240e-02
   7.9500000e-02   4.0668926e-02
   7.9600000e-02   4.0668541e-02
   7.9700000e-02   4.0668086e-02
   7.9800000e-02   4.0667562e-02
   7.9900000e-02   4.0666968e-02
   8.0000000e-02   4.0666304e-02
   8.0100000e-02   4.0665570e-02
   8.0200000e-02   4.0664767e-02
   8.0300000e-02   4.0663895e-02
   8.0400000e-02   4.0662954e-02
   8.0500000e-02   4.0661944e-02
   8.0600000e-02   4.0660864e-02
   8.0700000e-02   4.0659716e-02
   8.0800000e-02   4.0658500e-02
   8.0900000e-02   4.0657215e-02
   8.1000000e-02   4.0655861e-02
   8.1100000e-02   4.0654439e-02
   8.1200000e-02   4.0652949e-02
   8.1300000e-02   4.0651391e-02
   8.1400000e-02   4.0649765e-02
   8.1500000e-02   4.0648071e-02
   8.1600000e-02   4.0646310e-02
   8.1700000e-02   4.0644481e-02
   8.1800000e-02   4.0642585e-02
   8.1900000e-02   4.0640621e-02
   8.2000000e-02   4.0638590e-02
   8.2100000e-02   4.0636492e-02
   8.2200000e-02   4.0634327e-02
   8.2300000e-02   4.0632095e-02
   8.2400000e-02   4.0629797e-02
   8.2500000e-02   4.0627432e-02
   8.2600000e-02   4.0625000e-02
   8.2700000e-02   4.0622503e-02
   8.2800000e-02   4.0619939e-02
   8.2900000e-02   4.0617308e-02
   8.3000000e-02   4.0614612e-02
   8.3100000e-02   4.0611850e-02
   8.3200000e-02   4.0609022e-02
   8.3300000e-02   4.0606129e-02
   8.3400000e-02   4.0603170e-02
   8.3500000e-02   4.0600146e-02
   8.3600000e-02   4.0597056e-02
   8.3700000e-02   4.0593901e-02
   8.3800000e-02   4.0590681e-02
   8.3900000e-02   4.0587396e-02
   8.4000000e-02   4.0584047e-02
   8.4100000e-02   4.0580632e-02
   8.4200000e-02   4.0577153e-02
   8.4300000e-02   4.0573610e-02
   8.4400000e-02   4.0570002e-02
   8.4500000e-02   4.0566330e-02
   8.4600000e-02   4.0562594e-02
   8.4700000e-02   4.0558794e-02
   8.4800000e-02   4.0554929e-02
   8.4900000e-02   4.0551002e-02
   8.5000000e-02   4.0547010e-02
   8.5100000e-02   4.0542955e-02
   8.5200000e-02   4.0538836e-02
   8.5300000e-02   4.0534654e-02
   8.5400000e-02   4.0530409e-02
   8.5500000e-02   4.0526100e-02
   8.5600000e-02   4.0521729e-02
   8.5700000e-02   4.0517295e-02
   8.5800000e-02   4.0512798e-02
   8.5900000e-02   4.0508238e-02
   8.6000000e-02   4.0503616e-02
   8.6100000e-02   4.0498931e-02
   8.6200000e-02   4.0494184e-02
   8.6300000e-02   4.0489375e-02
   8.6400000e-02   4.0484503e-02
   8.6500000e-02   4.0479570e-02
   8.6600000e-02   4.0474574e-02
   8.6700000e-02   4.0469517e-02
   8.6800000e-02   4.0464398e-02
   8.6900000e-02   4.0459218e-02
   8.7000000e-02   4.0453976e-02
   8.7100000e-02   4.0448672e-02
   8.7200000e-02   4.0443308e-02
   8.7300000e-02   4.0437882e-02
   8.7400000e-02   4.0432395e-02
   8.7500000e-02   4.0426848e-02
   8.7600000e-02   4.0421239e-02
   8.7700000e-02   4.0415570e-02
   8.7800000e-02   4.0409840e-02
   8.7900000e-02   4.0404050e-02
   8.8000000e-02   4.0398199e-02
   8.8100000e-02   4.0392288e-02
   8.8200000e-02   4.0386317e-02
   8.8300000e-02   4.0380285e-02
   8.8400000e-02   4.0374194e-02
   8.8500000e-02   4.0368043e-02
   8.8600000e-02   4.0361832e-02
   8.8700000e-02   4.0355561e-02
   8.8800000e-02   4.0349231e-02
   8.8900000e-02   4.0342842e-02
   8.9000000e-02   4.0336393e-02
   8.9100000e-02   4.0329885e-02
   8.9200000e-02   4.0323317e-02
   8.9300000e-02   4.0316691e-02
   8.9400000e-02   4.0310005e-02
   8.9500000e-02   4.0303261e-02
   8.9600000e-02   4.0296458e-02
   8.9700000e-02   4.0289597e-02
   8.9800000e-02   4.0282677e-02
   8.9900000e-02   4.0275698e-02
   9.0000000e-02   4.0268661e-02
   9.0100000e-02   4.0261566e-02
   9.0200000e-02   4.0254413e-02
   9.0300000e-02   4.0247202e-02
   9.0400000e-02   4.0239933e-02
   9.0500000e-02   4.0232606e-02
   9.0600000e-02   4.0225221e-02
   9.0700000e-02   4.0217779e-02
   9.0800000e-02   4.0210279e-02
   9.0900000e-02   4.0202722e-02
   9.1000000e-02   4.0195108e-02
   9.1100000e-02   4.0187436e-02
   9.1200000e-02   4.0179707e-02
   9.1300000e-02   4.0171921e-02
   9.1400000e-02   4.0164078e-02
   9.1500000e-02   4.0156179e-02
   9.1600000e-02   4.0148222e-02
   9.1700000e-02   4.0140209e-02
   9.1800000e-02   4.0132140e-02
   9.1900000e-02   4.0124014e-02
   9.2000000e-02   4.0115832e-02
   9.2100000e-02   4.0107593e-02
   9.2200000e-02   4.0099299e-02
   9.2300000e-02   4.0090948e-02
   9.2400000e-02   4.0082541e-02
   9.2500000e-02   4.0074079e-02
   9.2600000e-02   4.0065561e-02
   9.2700000e-02   4.0056987e-02
   9.2800000e-02   4.0048357e-02
   9.2900000e-02   4.0039672e-02
   9.3000000e-02   4.0030932e-02
   9.3100000e-02   4.0022137e-02
   9.3200000e-02   4.0013286e-02
   9.3300000e-02   4.0004380e-02
   9.3400000e-02   3.9995419e-02
   9.3500000e-02   3.9986404e-02
   9.3600000e-02   3.9977333e-02
   9.3700000e-02   3.9968208e-02
   9.3800000e-02   3.9959028e-02
   9.3900000e-02   3.9949794e-02
   9.4000000e-02   3.9940505e-02
   9.4100000e-02   3.9931162e-02
   9.4200000e-02   3.9921765e-02
   9.4300000e-02   3.9912314e-02
   9.4400000e-02   3.9902808e-02
   9.4500000e-02   3.9893249e-02
   9.4600000e-02   3.9883636e-02
   9.4700000e-02   3.9873968e-02
   9.4800000e-02   3.9864248e-02
   9.4900000e-02   3.9854473e-02
   9.5000000e-02   3.9844646e-02
   9.5100000e-02   3.9834764e-02
   9.5200000e-02   3.9824830e-02
   9.5300000e-02   3.9814842e-02
   9.5400000e-02   3.9804801e-02
   9.5500000e-02   3.9794707e-02
   9.5600000e-02   3.9784561e-02
   9.5700000e-02   3.9774361e-02
   9.5800000e-02   3.9764108e-02
   9.5900000e-02   3.9753803e-02
   9.6000000e-02   3.9743445e-02
   9.6100000e-02   3.9733035e-02
   9.6200000e-02   3.9722573e-02
   9.6300000e-02   3.9712058e-02
   9.6400000e-02   3.9701490e-02
   9.6500000e-02   3.9690871e-02
   9.6600000e-02   3.9680200e-02
   9.6700000e-02   3.9669476e-02
   9.6800000e-02   3.9658701e-02
   9.6900000e-02   3.9647874e-02
   9.7000000e-02   3.9636995e-02
   9.7100000e-02   3.9626065e-02
   9.7200000e-02   3.9615083e-02
   9.7300000e-02   3.9604050e-02
   9.7400000e-02   3.9592965e-02
   9.7500000e-02   3.9581830e-02
   9.7600000e-02   3.9570643e-02
   9.7700000e-02   3.9559404e-02
   9.7800000e-02   3.9548115e-02
   9.7900000e-02   3.9536775e-02
   9.8000000e-02   3.9525384e-02
   9.8100000e-02   3.9513943e-02
   9.8200000e-02   3.9502451e-02
   9.8300000e-02   3.9490908e-02
   9.8400000e-02   3.9479315e-02
   9.8500000e-02   3.9467671e-02
   9.8600000e-02   3.9455977e-02
   9.8700000e-02   3.9444233e-02
   9.8800000e-02   3.9432438e-02
   9.8900000e-02   3.9420594e-02
   9.9000000e-02   3.9408700e-02
   9.9100000e-02   3.9396755e-02
   9.9200000e-02   3.9384761e-02
   9.9300000e-02   3.9372717e-02
   9.9400000e-02   3.9360624e-02
   9.9500000e-02   3.9348481e-02
   9.9600000e-02   3.9336289e-02
   9.9700000e-02   3.9324047e-02
   9.9800000e-02   3.9311756e-02
   9.9900000e-02   3.9299415e-02
   1.0000000e-01   3.9287026e-02
   1.0010000e-01   3.9274588e-02
   1.0020000e-01   3.9262100e-02
   1.0030000e-01   3.9249564e-02
   1.0040000e-01   3.9236979e-02
   1.0050000e-01   3.9224345e-02
   1.0060000e-01   3.9211662e-02
   1.0070000e-01   3.9198931e-02
   1.0080000e-01   3.9186152e-02
   1.0090000e-01   3.9173324e-02
   1.0100000e-01   3.9160447e-02
   1.0110000e-01   3.9147523e-02
   1.0120000e-01   3.9134550e-02
   1.0130000e-01   3.9121530e-02
   1.0140000e-01   3.9108461e-02
   1.0150000e-01   3.9095345e-02
   1.0160000e-01   3.9082180e-02
   1.0170000e-01   3.9068968e-02
   1.0180000e-01   3.9055708e-02
   1.0190000e-01   3.9042401e-02
   1.0200000e-01   3.9029046e-02
   1.0210000e-01   3.9015644e-02
   1.0220000e-01   3.9002194e-02
   1.0230000e-01   3.8988697e-02
   1.0240000e-01   3.8975153e-02
   1.0250000e-01   3.8961562e-02
   1.0260000e-01   3.8947924e-02
   1.0270000e-01   3.8934238e-02
   1.0280000e-01   3.8920506e-02
   1.0290000e-01   3.8906727e-02
   1.0300000e-01   3.8892902e-02
   1.0310000e-01   3.8879030e-02
   1.0320000e-01   3.8865111e-02
   1.0330000e-01   3.8851146e-02
   1.0340000e-01   3.8837134e-02
   1.0350000e-01   3.8823076e-02
   1.0360000e-01   3.8808972e-02
   1.0370000e-01   3.8794821e-02
   1.0380000e-01   3.8780625e-02
   1.0390000e-01   3.8766382e-02
   1.0400000e-01   3.8752094e-02
   1.0410000e-01   3.8737760e-02
   1.0420000e-01   3.8723380e-02
   1.0430000e-01   3.8708954e-02
   1.0440000e-01   3.8694482e-02
   1.0450000e-01   3.8679965e-02
   1.0460000e-01   3.8665403e-02
   1.0470000e-01   3.8650795e-02
   1.0480000e-01   3.8636142e-02
   1.0490000e-01   3.8621443e-02
   1.0500000e-01   3.8606700e-02
   1.0510000e-01   3.8591911e-02
   1.0520000e-01   3.8577077e-02
   1.0530000e-01   3.8562198e-02
   1.0540000e-01   3.8547275e-02
   1.0550000e-01   3.8532306e-02
   1.0560000e-01   3.8517293e-02
   1.0570000e-01   3.8502235e-02
   1.0580000e-01   3.8487133e-02
   1.0590000e-01   3.8471986e-02
   1.0600000e-01   3.8456795e-02
   1.0610000e-01   3.8441559e-02
   1.0620000e-01   3.8426279e-02
   1.0630000e-01   3.8410955e-02
   1.0640000e-01   3.8395586e-02
   1.0650000e-01   3.8380174e-02
   1.0660000e-01   3.8364717e-02
   1.0670000e-01   3.8349217e-02
   1.0680000e-01   3.8333673e-02
   1.0690000e-01   3.8318085e-02
   1.0700000e-01   3.8302453e-02
   1.0710000e-01   3.8286778e-02
   1.0720000e-01   3.8271059e-02
   1.0730000e-01   3.8255297e-02
   1.0740000e-01   3.8239491e-02
   1.0750000e-01   3.8223642e-02
   1.0760000e-01   3.8207749e-02
   1.0770000e-01   3.8191814e-02
   1.0780000e-01   3.8175835e-02
   1.0790000e-01   3.8159813e-02
   1.0800000e-01   3.8143748e-02
   1.0810000e-01   3.8127641e-02
   1.0820000e-01   3.8111490e-02
   1.0830000e-01   3.8095297e-02
   1.0840000e-01   3.8079061e-02
   1.0850000e-01   3.8062782e-02
   1.0860000e-01   3.8046461e-02
   1.0870000e-01   3.8030097e-02
   1.0880000e-01   3.8013691e-02
   1.0890000e-01   3.7997242e-02
   1.0900000e-01   3.7980752e-02
   1.0910000e-01   3.7964219e-02
   1.0920000e-01   3.7947643e-02
   1.0930000e-01   3.7931026e-02
   1.0940000e-01   3.7914367e-02
   1.0950000e-01   3.7897666e-02
   1.0960000e-01   3.7880923e-02
   1.0970000e-01   3.7864138e-02
   1.0980000e-01   3.7847311e-02
   1.0990000e-01   3.7830443e-02
   1.1000000e-01   3.7813533e-02
   1.1010000e-01   3.7796582e-02
   1.1020000e-01   3.7779589e-02
   1.1030000e-01   3.7762555e-02
   1.1040000e-01   3.7745479e-02
   1.1050000e-01   3.7728362e-02
   1.1060000e-01   3.7711204e-02
   1.1070000e-01   3.7694005e-02
   1.1080000e-01   3.7676765e-02
   1.1090000e-01   3.7659484e-02
   1.1100000e-01   3.7642162e-02
   1.1110000e-01   3.7624799e-02
   1.1120000e-01   3.7607395e-02
   1.1130000e-01   3.7589951e-02
   1.1140000e-01   3.7572466e-02
   1.1150000e-01   3.7554940e-02
   1.1160000e-01   3.7537374e-02
   1.1170000e-01   3.7519767e-02
   1.1180000e-01   3.7502120e-02
   1.1190000e-01   3.7484433e-02
   1.1200000e-01   3.7466705e-02
   1.1210000e-01   3.7448937e-02
   1.1220000e-01   3.7431129e-02
   1.1230000e-01   3.7413281e-02
   1.1240000e-01   3.7395393e-02
   1.1250000e-01   3.7377466e-02
   1.1260000e-01   3.7359498e-02
   1.1270000e-01   3.7341490e-02
   1.1280000e-01   3.7323443e-02
   1.1290000e-01   3.7305356e-02
   1.1300000e-01   3.7287229e-02
   1.1310000e-01   3.7269063e-02
   1.1320000e-01   3.7250858e-02
   1.1330000e-01   3.7232613e-02
   1.1340000e-01   3.7214328e-02
   1.1350000e-01   3.7196005e-02
   1.1360000e-01   3.7177642e-02
   1.1370000e-01   3.7159240e-02
   1.1380000e-01   3.7140799e-02
   1.1390000e-01   3.7122319e-02
   1.1400000e-01   3.7103800e-02
   1.1410000e-01   3.7085242e-02
   1.1420000e-01   3.7066645e-02
   1.1430000e-01   3.7048009e-02
   1.1440000e-01   3.7029335e-02
   1.1450000e-01   3.7010622e-02
   1.1460000e-01   3.6991871e-02
   1.1470000e-01   3.6973081e-02
   1.1480000e-01   3.6954252e-02
   1.1490000e-01   3.6935385e-02
   1.1500000e-01   3.6916480e-02
   1.1510000e-01   3.6897536e-02
   1.1520000e-01   3.6878555e-02
   1.1530000e-01   3.6859535e-02
   1.1540000e-01   3.6840477e-02
   1.1550000e-01   3.6821381e-02
   1.1560000e-01   3.6802247e-02
   1.1570000e-01   3.6783075e-02
   1.1580000e-01   3.6763865e-02
   1.1590000e-01   3.6744618e-02
   1.1600000e-01   3.6725333e-02
   1.1610000e-01   3.6706010e-02
   1.1620000e-01   3.6686649e-02
   1.1630000e-01   3.6667251e-02
   1.1640000e-01   3.6647816e-02
   1.1650000e-01   3.6628343e-02
   1.1660000e-01   3.6608833e-02
   1.1670000e-01   3.6589285e-02
   1.1680000e-01   3.6569700e-02
   1.1690000e-01   3.6550078e-02
   1.1700000e-01   3.6530419e-02
   1.1710000e-01   3.6510723e-02
   1.1720000e-01   3.6490990e-02
   1.1730000e-01   3.6471220e-02
   1.1740000e-01   3.6451413e-02
   1.1750000e-01   3.6431569e-02
   1.1760000e-01   3.6411689e-02
   1.1770000e-01   3.6391771e-02
   1.1780000e-01   3.6371818e-02
   1.1790000e-01   3.6351827e-02
   1.1800000e-01   3.6331800e-02
   1.1810000e-01   3.6311737e-02
   1.1820000e-01   3.6291637e-02
   1.1830000e-01   3.6271501e-02
   1.1840000e-01   3.6251328e-02
   1.1850000e-01   3.6231120e-02
   1.1860000e-01   3.6210875e-02
   1.1870000e-01   3.6190594e-02
   1.1880000e-01   3.6170277e-02
   1.1890000e-01   3.6149924e-02
   1.1900000e-01   3.6129535e-02
   1.1910000e-01   3.6109110e-02
   1.1920000e-01   3.6088650e-02
   1.1930000e-01   3.6068153e-02
   1.1940000e-01   3.6047621e-02
   1.1950000e-01   3.6027053e-02
   1.1960000e-01   3.6006450e-02
   1.1970000e-01   3.5985811e-02
   1.1980000e-01   3.5965137e-02
   1.1990000e-01   3.5944427e-02
   1.2000000e-01   3.5923682e-02
   1.2010000e-01   3.5902901e-02
   1.2020000e-01   3.5882085e-02
   1.2030000e-01   3.5861234e-02
   1.2040000e-01   3.5840348e-02
   1.2050000e-01   3.5819427e-02
   1.2060000e-01   3.5798471e-02
   1.2070000e-01   3.5777480e-02
   1.2080000e-01   3.5756454e-02
   1.2090000e-01   3.5735393e-02
   1.2100000e-01   3.5714297e-02
   1.2110000e-01   3.5693167e-02
   1.2120000e-01   3.5672002e-02
   1.2130000e-01   3.5650802e-02
   1.2140000e-01   3.5629567e-02
   1.2150000e-01   3.5608298e-02
   1.2160000e-01   3.5586995e-02
   1.2170000e-01   3.5565657e-02
   1.2180000e-01   3.5544285e-02
   1.2190000e-01   3.5522879e-02
   1.2200000e-01   3.5501438e-02
   1.2210000e-01   3.5479963e-02
   1.2220000e-01   3.5458454e-02
   1.2230000e-01   3.5436911e-02
   1.2240000e-01   3.5415334e-02
   1.2250000e-01   3.5393723e-02
   1.2260000e-01   3.5372077e-02
   1.2270000e-01   3.5350398e-02
   1.2280000e-01   3.5328686e-02
   1.2290000e-01   3.5306939e-02
   1.2300000e-01   3.5285159e-02
   1.2310000e-01   3.5263345e-02
   1.2320000e-01   3.5241498e-02
   1.2330000e-01   3.5219616e-02
   1.2340000e-01   3.5197702e-02
   1.2350000e-01   3.5175754e-02
   1.2360000e-01   3.5153773e-02
   1.2370000e-01   3.5131758e-02
   1.2380000e-01   3.5109710e-02
   1.2390000e-01   3.5087629e-02
   1.2400000e-01   3.5065514e-02
   1.2410000e-01   3.5043367e-02
   1.2420000e-01   3.5021186e-02
   1.2430000e-01   3.4998972e-02
   1.2440000e-01   3.4976726e-02
   1.2450000e-01   3.4954446e-02
   1.2460000e-01   3.4932134e-02
   1.2470000e-01   3.4909789e-02
   1.2480000e-01   3.4887411e-02
   1.2490000e-01   3.4865000e-02
   1.2500000e-01   3.4842557e-02
   1.2510000e-01   3.4820081e-02
   1.2520000e-01   3.4797573e-02
   1.2530000e-01   3.4775032e-02
   1.2540000e-01   3.4752458e-02
   1.2550000e-01   3.4729853e-02
   1.2560000e-01   3.4707214e-02
   1.2570000e-01   3.4684544e-02
   1.2580000e-01   3.4661841e-02
   1.2590000e-01   3.4639106e-02
   1.2600000e-01   3.4616339e-02
   1.2610000e-01   3.4593540e-02
   1.2620000e-01   3.4570709e-02
   1.2630000e-01   3.4547846e-02
   1.2640000e-01   3.4524951e-02
   1.2650000e-01   3.4502024e-02
   1.2660000e-01   3.4479065e-02
   1.2670000e-01   3.4456075e-02
   1.2680000e-01   3.4433053e-02
   1.2690000e-01   3.4409999e-02
   1.2700000e-01   3.4386913e-02
   1.2710000e-01   3.4363796e-02
   1.2720000e-01   3.4340647e-02
   1.2730000e-01   3.4317467e-02
   1.2740000e-01   3.4294255e-02
   1.2750000e-01   3.4271012e-02
   1.2760000e-01   3.4247738e-02
   1.2770000e-01   3.4224432e-02
   1.2780000e-01   3.4201095e-02
   1.2790000e-01   3.4177727e-02
   1.2800000e-01   3.4154328e-02
   1.2810000e-01   3.4130897e-02
   1.2820000e-01   3.4107436e-02
   1.2830000e-01   3.4083944e-02
   1.2840000e-01   3.4060420e-02
   1.2850000e-01   3.4036866e-02
   1.2860000e-01   3.4013281e-02
   1.2870000e-01   3.3989665e-02
   1.2880000e-01   3.3966019e-02
   1.2890000e-01   3.3942341e-02
   1.2900000e-01   3.3918633e-02
   1.2910000e-01   3.3894895e-02
   1.2920000e-01   3.3871126e-02
   1.2930000e-01   3.3847326e-02
   1.2940000e-01   3.3823496e-02
   1.2950000e-01   3.3799636e-02
   1.2960000e-01   3.3775745e-02
   1.2970000e-01   3.3751824e-02
   1.2980000e-01   3.3727872e-02
   1.2990000e-01   3.3703890e-02
   1.3000000e-01   3.3679879e-02
   1.3010000e-01   3.3655837e-02
   1.3020000e-01   3.3631765e-02
   1.3030000e-01   3.3607662e-02
   1.3040000e-01   3.3583530e-02
   1.3050000e-01   3.3559368e-02
   1.3060000e-01   3.3535177e-02
   1.3070000e-01   3.3510955e-02
   1.3080000e-01   3.3486703e-02
   1.3090000e-01   3.3462422e-02
   1.3100000e-01   3.3438111e-02
   1.3110000e-01   3.3413770e-02
   1.3120000e-01   3.3389400e-02
   1.3130000e-01   3.3365000e-02
   1.3140000e-01   3.3340571e-02
   1.3150000e-01   3.3316112e-02
   1.3160000e-01   3.3291624e-02
   1.3170000e-01   3.3267106e-02
   1.3180000e-01   3.3242559e-02
   1.3190000e-01   3.3217983e-02
   1.3200000e-01   3.3193378e-02
   1.3210000e-01   3.3168743e-02
   1.3220000e-01   3.3144079e-02
   1.3230000e-01   3.3119386e-02
   1.3240000e-01   3.3094664e-02
   1.3250000e-01   3.3069913e-02
   1.3260000e-01   3.3045133e-02
   1.3270000e-01   3.3020324e-02
   1.3280000e-01   3.2995487e-02
   1.3290000e-01   3.2970620e-02
   1.3300000e-01   3.2945725e-02
   1.3310000e-01   3.2920800e-02
   1.3320000e-01   3.2895848e-02
   1.3330000e-01   3.2870866e-02
   1.3340000e-01   3.2845856e-02
   1.3350000e-01   3.2820817e-02
   1.3360000e-01   3.2795750e-02
   1.3370000e-01   3.2770655e-02
   1.3380000e-01   3.2745531e-02
   1.3390000e-01   3.2720378e-02
   1.3400000e-01   3.2695197e-02
   1.3410000e-01   3.2669988e-02
   1.3420000e-01   3.2644751e-02
   1.3430000e-01   3.2619485e-02
   1.3440000e-01   3.2594192e-02
   1.3450000e-01   3.2568870e-02
   1.3460000e-01   3.2543520e-02
   1.3470000e-01   3.2518142e-02
   1.3480000e-01   3.2492736e-02
   1.3490000e-01   3.2467302e-02
   1.3500000e-01   3.2441840e-02
   1.3510000e-01   3.2416351e-02
   1.3520000e-01   3.2390833e-02
   1.3530000e-01   3.2365288e-02
   1.3540000e-01   3.2339715e-02
   1.3550000e-01   3.2314114e-02
   1.3560000e-01   3.2288486e-02
   1.3570000e-01   3.2262830e-02
   1.3580000e-01   3.2237147e-02
   1.3590000e-01   3.2211436e-02
   1.3600000e-01   3.2185697e-02
   1.3610000e-01   3.2159932e-02
   1.3620000e-01   3.2134138e-02
   1.3630000e-01   3.2108318e-02
   1.3640000e-01   3.2082470e-02
   1.3650000e-01   3.2056595e-02
   1.3660000e-01   3.2030692e-02
   1.3670000e-01   3.2004763e-02
   1.3680000e-01   3.1978806e-02
   1.3690000e-01   3.1952822e-02
   1.3700000e-01   3.1926812e-02
   1.3710000e-01   3.1900774e-02
   1.3720000e-01   3.1874709e-02
   1.3730000e-01   3.1848617e-02
   1.3740000e-01   3.1822499e-02
   1.3750000e-01   3.1796353e-02
   1.3760000e-01   3.1770181e-02
   1.3770000e-01   3.1743982e-02
   1.3780000e-01   3.1717757e-02
   1.3790000e-01   3.1691504e-02
   1.3800000e-01   3.1665225e-02
   1.3810000e-01   3.1638920e-02
   1.3820000e-01   3.1612588e-02
   1.3830000e-01   3.1586229e-02
   1.3840000e-01   3.1559844e-02
   1.3850000e-01   3.1533432e-02
   1.3860000e-01   3.1506995e-02
   1.3870000e-01   3.1480530e-02
   1.3880000e-01   3.1454040e-02
   1.3890000e-01   3.1427523e-02
   1.3900000e-01   3.1400980e-02
   1.3910000e-01   3.1374411e-02
   1.3920000e-01   3.1347816e-02
   1.3930000e-01   3.1321194e-02
   1.3940000e-01   3.1294547e-02
   1.3950000e-01   3.1267873e-02
   1.3960000e-01   3.1241174e-02
   1.3970000e-01   3.1214448e-02
   1.3980000e-01   3.1187697e-02
   1.3990000e-01   3.1160920e-02
   1.4000000e-01   3.1134117e-02
   1.4010000e-01   3.1107288e-02
   1.4020000e-01   3.1080434e-02
   1.4030000e-01   3.1053553e-02
   1.4040000e-01   3.1026648e-02
   1.4050000e-01   3.0999716e-02
   1.4060000e-01   3.0972759e-02
   1.4070000e-01   3.0945777e-02
   1.4080000e-01   3.0918768e-02
   1.4090000e-01   3.0891735e-02
   1.4100000e-01   3.0864676e-02
   1.4110000e-01   3.0837592e-02
   1.4120000e-01   3.0810482e-02
   1.4130000e-01   3.0783347e-02
   1.4140000e-01   3.0756187e-02
   1.4150000e-01   3.0729001e-02
   1.4160000e-01   3.0701791e-02
   1.4170000e-01   3.0674555e-02
   1.4180000e-01   3.0647294e-02
   1.4190000e-01   3.0620008e-02
   1.4200000e-01   3.0592697e-02
   1.4210000e-01   3.0565361e-02
   1.4220000e-01   3.0538000e-02
   1.4230000e-01   3.0510614e-02
   1.4240000e-01   3.0483203e-02
   1.4250000e-01   3.0455768e-02
   1.4260000e-01   3.0428307e-02
   1.4270000e-01   3.0400822e-02
   1.4280000e-01   3.0373312e-02
   1.4290000e-01   3.0345778e-02
   1.4300000e-01   3.0318218e-02
   1.4310000e-01   3.0290634e-02
   1.4320000e-01   3.0263026e-02
   1.4330000e-01   3.0235393e-02
   1.4340000e-01   3.0207736e-02
   1.4350000e-01   3.0180054e-02
   1.4360000e-01   3.0152348e-02
   1.4370000e-01   3.0124617e-02
   1.4380000e-01   3.0096862e-02
   1.4390000e-01   3.0069082e-02
   1.4400000e-01   3.0041279e-02
   1.4410000e-01   3.0013451e-02
   1.4420000e-01   2.9985599e-02
   1.4430000e-01   2.9957723e-02
   1.4440000e-01   2.9929822e-02
   1.4450000e-01   2.9901898e-02
   1.4460000e-01   2.9873949e-02
   1.4470000e-01   2.9845977e-02
   1.4480000e-01   2.9817981e-02
   1.4490000e-01   2.9789960e-02
   1.4500000e-01   2.9761916e-02
   1.4510000e-01   2.9733848e-02
   1.4520000e-01   2.9705756e-02
   1.4530000e-01   2.9677640e-02
   1.4540000e-01   2.9649500e-02
   1.4550000e-01   2.9621337e-02
   1.4560000e-01   2.9593150e-02
   1.4570000e-01   2.9564940e-02
   1.4580000e-01   2.9536705e-02
   1.4590000e-01   2.9508448e-02
   1.4600000e-01   2.9480166e-02
   1.4610000e-01   2.9451862e-02
   1.4620000e-01   2.9423533e-02
   1.4630000e-01   2.9395182e-02
   1.4640000e-01   2.9366807e-02
   1.4650000e-01   2.9338408e-02
   1.4660000e-01   2.9309986e-02
   1.4670000e-01   2.9281541e-02
   1.4680000e-01   2.9253073e-02
   1.4690000e-01   2.9224582e-02
   1.4700000e-01   2.9196067e-02
   1.4710000e-01   2.9167529e-02
   1.4720000e-01   2.9138968e-02
   1.4730000e-01   2.9110384e-02
   1.4740000e-01   2.9081777e-02
   1.4750000e-01   2.9053147e-02
   1.4760000e-01   2.9024494e-02
   1.4770000e-01   2.8995818e-02
   1.4780000e-01   2.8967119e-02
   1.4790000e-01   2.8938398e-02
   1.4800000e-01   2.8909653e-02
   1.4810000e-01   2.8880886e-02
   1.4820000e-01   2.8852096e-02
   1.4830000e-01   2.8823283e-02
   1.4840000e-01   2.8794448e-02
   1.4850000e-01   2.8765590e-02
   1.4860000e-01   2.8736709e-02
   1.4870000e-01   2.8707806e-02
   1.4880000e-01   2.8678880e-02
   1.4890000e-01   2.8649931e-02
   1.4900000e-01   2.8620960e-02
   1.4910000e-01   2.8591967e-02
   1.4920000e-01   2.8562951e-02
   1.4930000e-01   2.8533913e-02
   1.4940000e-01   2.8504853e-02
   1.4950000e-01   2.8475770e-02
   1.4960000e-01   2.8446665e-02
   1.4970000e-01   2.8417538e-02
   1.4980000e-01   2.8388389e-02
   1.4990000e-01   2.8359217e-02
   1.5000000e-01   2.8330023e-02
   1.5010000e-01   2.8300807e-02
   1.5020000e-01   2.8271570e-02
   1.5030000e-01   2.8242310e-02
   1.5040000e-01   2.8213028e-02
   1.5050000e-01   2.8183724e-02
   1.5060000e-01   2.8154398e-02
   1.5070000e-01   2.8125050e-02
   1.5080000e-01   2.8095681e-02
   1.5090000e-01   2.8066289e-02
   1.5100000e-01   2.8036876e-02
   1.5110000e-01   2.8007441e-02
   1.5120000e-01   2.7977984e-02
   1.5130000e-01   2.7948506e-02
   1.5140000e-01   2.7919005e-02
   1.5150000e-01   2.7889484e-02
   1.5160000e-01   2.7859940e-02
   1.5170000e-01   2.7830375e-02
   1.5180000e-01   2.7800789e-02
   1.5190000e-01   2.7771181e-02
   1.5200000e-01   2.7741552e-02
   1.5210000e-01   2.7711901e-02
   1.5220000e-01   2.7682228e-02
   1.5230000e-01   2.7652535e-02
   1.5240000e-01   2.7622820e-02
   1.5250000e-01   2.7593083e-02
   1.5260000e-01   2.7563326e-02
   1.5270000e-01   2.7533547e-02
   1.5280000e-01   2.7503747e-02
   1.5290000e-01   2.7473926e-02
   1.5300000e-01   2.7444083e-02
   1.5310000e-01   2.7414220e-02
   1.5320000e-01   2.7384335e-02
   1.5330000e-01   2.7354430e-02
   1.5340000e-01   2.7324503e-02
   1.5350000e-01   2.7294556e-02
   1.5360000e-01   2.7264587e-02
   1.5370000e-01   2.7234598e-02
   1.5380000e-01   2.7204587e-02
   1.5390000e-01   2.7174556e-02
   1.5400000e-01   2.7144504e-02
   1.5410000e-01   2.7114431e-02
   1.5420000e-01   2.7084337e-02
   1.5430000e-01   2.7054223e-02
   1.5440000e-01   2.7024088e-02
   1.5450000e-01   2.6993932e-02
   1.5460000e-01   2.6963756e-02
   1.5470000e-01   2.6933559e-02
   1.5480000e-01   2.6903342e-02
   1.5490000e-01   2.6873104e-02
   1.5500000e-01   2.6842845e-02
   1.5510000e-01   2.6812566e-02
   1.5520000e-01   2.6782267e-02
   1.5530000e-01   2.6751947e-02
   1.5540000e-01   2.6721606e-02
   1.5550000e-01   2.6691246e-02
   1.5560000e-01   2.6660865e-02
   1.5570000e-01   2.6630463e-02
   1.5580000e-01   2.6600042e-02
   1.5590000e-01   2.6569600e-02
   1.5600000e-01   2.6539138e-02
   1.5610000e-01   2.6508656e-02
   1.5620000e-01   2.6478154e-02
   1.5630000e-01   2.6447631e-02
   1.5640000e-01   2.6417089e-02
   1.5650000e-01   2.6386526e-02
   1.5660000e-01   2.6355944e-02
   1.5670000e-01   2.6325341e-02
   1.5680000e-01   2.6294719e-02
   1.5690000e-01   2.6264077e-02
   1.5700000e-01   2.6233414e-02
   1.5710000e-01   2.6202732e-02
   1.5720000e-01   2.6172030e-02
   1.5730000e-01   2.6141308e-02
   1.5740000e-01   2.6110567e-02
   1.5750000e-01   2.6079805e-02
   1.5760000e-01   2.6049024e-02
   1.5770000e-01   2.6018224e-02
   1.5780000e-01   2.5987403e-02
   1.5790000e-01   2.5956563e-02
   1.5800000e-01   2.5925704e-02
   1.5810000e-01   2.5894825e-02
   1.5820000e-01   2.5863926e-02
   1.5830000e-01   2.5833008e-02
   1.5840000e-01   2.5802070e-02
   1.5850000e-01   2.5771113e-02
   1.5860000e-01   2.5740136e-02
   1.5870000e-01   2.5709140e-02
   1.5880000e-01   2.5678125e-02
   1.5890000e-01   2.5647091e-02
   1.5900000e-01   2.5616037e-02
   1.5910000e-01   2.5584963e-02
   1.5920000e-01   2.5553871e-02
   1.5930000e-01   2.5522759e-02
   1.5940000e-01   2.5491629e-02
   1.5950000e-01   2.5460479e-02
   1.5960000e-01   2.5429309e-02
   1.5970000e-01   2.5398121e-02
   1.5980000e-01   2.5366914e-02
   1.5990000e-01   2.5335688e-02
   1.6000000e-01   2.5304442e-02
   1.6010000e-01   2.5273178e-02
   1.6020000e-01   2.5241895e-02
   1.6030000e-01   2.5210593e-02
   1.6040000e-01   2.5179272e-02
   1.6050000e-01   2.5147932e-02
   1.6060000e-01   2.5116573e-02
   1.6070000e-01   2.5085195e-02
   1.6080000e-01   2.5053799e-02
   1.6090000e-01   2.5022384e-02
   1.6100000e-01   2.4990950e-02
   1.6110000e-01   2.4959497e-02
   1.6120000e-01   2.4928026e-02
   1.6130000e-01   2.4896536e-02
   1.6140000e-01   2.4865028e-02
   1.6150000e-01   2.4833501e-02
   1.6160000e-01   2.4801955e-02
   1.6170000e-01   2.4770391e-02
   1.6180000e-01   2.4738809e-02
   1.6190000e-01   2.4707207e-02
   1.6200000e-01   2.4675588e-02
   1.6210000e-01   2.4643950e-02
   1.6220000e-01   2.4612294e-02
   1.6230000e-01   2.4580619e-02
   1.6240000e-01   2.4548926e-02
   1.6250000e-01   2.4517215e-02
   1.6260000e-01   2.4485485e-02
   1.6270000e-01   2.4453737e-02
   1.6280000e-01   2.4421971e-02
   1.6290000e-01   2.4390187e-02
   1.6300000e-01   2.4358385e-02
   1.6310000e-01   2.4326564e-02
   1.6320000e-01   2.4294725e-02
   1.6330000e-01   2.4262869e-02
   1.6340000e-01   2.4230994e-02
   1.6350000e-01   2.4199101e-02
   1.6360000e-01   2.4167190e-02
   1.6370000e-01   2.4135261e-02
   1.6380000e-01   2.4103315e-02
   1.6390000e-01   2.4071350e-02
   1.6400000e-01   2.4039368e-02
   1.6410000e-01   2.4007367e-02
   1.6420000e-01   2.3975349e-02
   1.6430000e-01   2.3943313e-02
   1.6440000e-01   2.3911259e-02
   1.6450000e-01   2.3879187e-02
   1.6460000e-01   2.3847098e-02
   1.6470000e-01   2.3814991e-02
   1.6480000e-01   2.3782866e-02
   1.6490000e-01   2.3750724e-02
   1.6500000e-01   2.3718564e-02
   1.6510000e-01   2.3686386e-02
   1.6520000e-01   2.3654191e-02
   1.6530000e-01   2.3621979e-02
   1.6540000e-01   2.3589748e-02
   1.6550000e-01   2.3557501e-02
   1.6560000e-01   2.3525236e-02
   1.6570000e-01   2.3492953e-02
   1.6580000e-01   2.3460653e-02
   1.6590000e-01   2.3428336e-02
   1.6600000e-01   2.3396001e-02
   1.6610000e-01   2.3363649e-02
   1.6620000e-01   2.3331279e-02
   1.6630000e-01   2.3298893e-02
   1.6640000e-01   2.3266489e-02
   1.6650000e-01   2.3234068e-02
   1.6660000e-01   2.3201629e-02
   1.6670000e-01   2.3169174e-02
   1.6680000e-01   2.3136701e-02
   1.6690000e-01   2.3104211e-02
   1.6700000e-01   2.3071705e-02
   1.6710000e-01   2.3039181e-02
   1.6720000e-01   2.3006640e-02
   1.6730000e-01   2.2974082e-02
   1.6740000e-01   2.2941507e-02
   1.6750000e-01   2.2908915e-02
   1.6760000e-01   2.2876306e-02
   1.6770000e-01   2.2843680e-02
   1.6780000e-01   2.2811037e-02
   1.6790000e-01   2.2778378e-02
   1.6800000e-01   2.2745701e-02
   1.6810000e-01   2.2713008e-02
   1.6820000e-01   2.2680298e-02
   1.6830000e-01   2.2647571e-02
   1.6840000e-01   2.2614828e-02
   1.6850000e-01   2.2582067e-02
   1.6860000e-01   2.2549290e-02
   1.6870000e-01   2.2516497e-02
   1.6880000e-01   2.2483687e-02
   1.6890000e-01   2.2450860e-02
   1.6900000e-01   2.2418016e-02
   1.6910000e-01   2.2385156e-02
   1.6920000e-01   2.2352280e-02
   1.6930000e-01   2.2319387e-02
   1.6940000e-01   2.2286477e-02
   1.6950000e-01   2.2253551e-02
   1.6960000e-01   2.2220609e-02
   1.6970000e-01   2.2187650e-02
   1.6980000e-01   2.2154675e-02
   1.6990000e-01   2.2121683e-02
   1.7000000e-01   2.2088675e-02
   1.7010000e-01   2.2055651e-02
   1.7020000e-01   2.2022610e-02
   1.7030000e-01   2.1989554e-02
   1.7040000e-01   2.1956481e-02
   1.7050000e-01   2.1923391e-02
   1.7060000e-01   2.1890286e-02
   1.7070000e-01   2.1857164e-02
   1.7080000e-01   2.1824026e-02
   1.7090000e-01   2.1790873e-02
   1.7100000e-01   2.1757703e-02
   1.7110000e-01   2.1724517e-02
   1.7120000e-01   2.1691314e-02
   1.7130000e-01   2.1658096e-02
   1.7140000e-01   2.1624862e-02
   1.7150000e-01   2.1591612e-02
   1.7160000e-01   2.1558346e-02
   1.7170000e-01   2.1525064e-02
   1.7180000e-01   2.1491766e-02
   1.7190000e-01   2.1458453e-02
   1.7200000e-01   2.1425123e-02
   1.7210000e-01   2.1391778e-02
   1.7220000e-01   2.1358417e-02
   1.7230000e-01   2.1325040e-02
   1.7240000e-01   2.1291647e-02
   1.7250000e-01   2.1258238e-02
   1.7260000e-01   2.1224814e-02
   1.7270000e-01   2.1191374e-02
   1.7280000e-01   2.1157919e-02
   1.7290000e-01   2.1124448e-02
   1.7300000e-01   2.1090961e-02
   1.7310000e-01   2.1057458e-02
   1.7320000e-01   2.1023941e-02
   1.7330000e-01   2.0990407e-02
   1.7340000e-01   2.0956858e-02
   1.7350000e-01   2.0923294e-02
   1.7360000e-01   2.0889714e-02
   1.7370000e-01   2.0856118e-02
   1.7380000e-01   2.0822507e-02
   1.7390000e-01   2.0788881e-02
   1.7400000e-01   2.0755240e-02
   1.7410000e-01   2.0721583e-02
   1.7420000e-01   2.0687910e-02
   1.7430000e-01   2.0654223e-02
   1.7440000e-01   2.0620520e-02
   1.7450000e-01   2.0586802e-02
   1.7460000e-01   2.0553068e-02
   1.7470000e-01   2.0519319e-02
   1.7480000e-01   2.0485556e-02
   1.7490000e-01   2.0451777e-02
   1.7500000e-01   2.0417983e-02
   1.7510000e-01   2.0384173e-02
   1.7520000e-01   2.0350349e-02
   1.7530000e-01   2.0316509e-02
   1.7540000e-01   2.0282655e-02
   1.7550000e-01   2.0248785e-02
   1.7560000e-01   2.0214901e-02
   1.7570000e-01   2.0181001e-02
   1.7580000e-01   2.0147087e-02
   1.7590000e-01   2.0113157e-02
   1.7600000e-01   2.0079213e-02
   1.7610000e-01   2.0045254e-02
   1.7620000e-01   2.0011280e-02
   1.7630000e-01   1.9977291e-02
   1.7640000e-01   1.9943287e-02
   1.7650000e-01   1.9909268e-02
   1.7660000e-01   1.9875235e-02
   1.7670000e-01   1.9841186e-02
   1.7680000e-01   1.9807123e-02
   1.7690000e-01   1.9773046e-02
   1.7700000e-01   1.9738953e-02
   1.7710000e-01   1.9704846e-02
   1.7720000e-01   1.9670725e-02
   1.7730000e-01   1.9636588e-02
   1.7740000e-01   1.9602437e-02
   1.7750000e-01   1.9568272e-02
   1.7760000e-01   1.9534092e-02
   1.7770000e-01   1.9499897e-02
   1.7780000e-01   1.9465688e-02
   1.7790000e-01   1.9431464e-02
   1.7800000e-01   1.9397226e-02
   1.7810000e-01   1.9362974e-02
   1.7820000e-01   1.9328707e-02
   1.7830000e-01   1.9294425e-02
   1.7840000e-01   1.9260130e-02
   1.7850000e-01   1.9225819e-02
   1.7860000e-01   1.9191495e-02
   1.7870000e-01   1.9157156e-02
   1.7880000e-01   1.9122803e-02
   1.7890000e-01   1.9088435e-02
   1.7900000e-01   1.9054054e-02
   1.7910000e-01   1.9019658e-02
   1.7920000e-01   1.8985248e-02
   1.7930000e-01   1.8950823e-02
   1.7940000e-01   1.8916385e-02
   1.7950000e-01   1.8881932e-02
   1.7960000e-01   1.8847465e-02
   1.7970000e-01   1.8812985e-02
   1.7980000e-01   1.8778490e-02
   1.7990000e-01   1.8743981e-02
   1.8000000e-01   1.8709457e-02
   1.8010000e-01   1.8674920e-02
   1.8020000e-01   1.8640369e-02
   1.8030000e-01   1.8605804e-02
   1.8040000e-01   1.8571225e-02
   1.8050000e-01   1.8536632e-02
   1.8060000e-01   1.8502025e-02
   1.8070000e-01   1.8467404e-02
   1.8080000e-01   1.8432770e-02
   1.8090000e-01   1.8398121e-02
   1.8100000e-01   1.8363459e-02
   1.8110000e-01   1.8328782e-02
   1.8120000e-01   1.8294092e-02
   1.8130000e-01   1.8259389e-02
   1.8140000e-01   1.8224671e-02
   1.8150000e-01   1.8189940e-02
   1.8160000e-01   1.8155195e-02
   1.8170000e-01   1.8120436e-02
   1.8180000e-01   1.8085664e-02
   1.8190000e-01   1.8050878e-02
   1.8200000e-01   1.8016078e-02
   1.8210000e-01   1.7981265e-02
   1.8220000e-01   1.7946439e-02
   1.8230000e-01   1.7911598e-02
   1.8240000e-01   1.7876744e-02
   1.8250000e-01   1.7841877e-02
   1.8260000e-01   1.7806996e-02
   1.8270000e-01   1.7772102e-02
   1.8280000e-01   1.7737194e-02
   1.8290000e-01   1.7702272e-02
   1.8300000e-01   1.7667338e-02
   1.8310000e-01   1.7632390e-02
   1.8320000e-01   1.7597428e-02
   1.8330000e-01   1.7562453e-02
   1.8340000e-01   1.7527465e-02
   1.8350000e-01   1.7492464e-02
   1.8360000e-01   1.7457449e-02
   1.8370000e-01   1.7422421e-02
   1.8380000e-01   1.7387379e-02
   1.8390000e-01   1.7352325e-02
   1.8400000e-01   1.7317257e-02
   1.8410000e-01   1.7282176e-02
   1.8420000e-01   1.7247082e-02
   1.8430000e-01   1.7211974e-02
   1.8440000e-01   1.7176854e-02
   1.8450000e-01   1.7141720e-02
   1.8460000e-01   1.7106574e-02
   1.8470000e-01   1.7071414e-02
   1.8480000e-01   1.7036241e-02
   1.8490000e-01   1.7001055e-02
   1.8500000e-01   1.6965856e-02
   1.8510000e-01   1.6930644e-02
   1.8520000e-01   1.6895419e-02
   1.8530000e-01   1.6860181e-02
   1.8540000e-01   1.6824931e-02
   1.8550000e-01   1.6789667e-02
   1.8560000e-01   1.6754390e-02
   1.8570000e-01   1.6719101e-02
   1.8580000e-01   1.6683798e-02
   1.8590000e-01   1.6648483e-02
   1.8600000e-01   1.6613155e-02
   1.8610000e-01   1.6577814e-02
   1.8620000e-01   1.6542461e-02
   1.8630000e-01   1.6507094e-02
   1.8640000e-01   1.6471715e-02
   1.8650000e-01   1.6436323e-02
   1.8660000e-01   1.6400919e-02
   1.8670000e-01   1.6365501e-02
   1.8680000e-01   1.6330072e-02
   1.8690000e-01   1.6294629e-02
   1.8700000e-01   1.6259174e-02
   1.8710000e-01   1.6223706e-02
   1.8720000e-01   1.6188226e-02
   1.8730000e-01   1.6152733e-02
   1.8740000e-01   1.6117227e-02
   1.8750000e-01   1.6081709e-02
   1.8760000e-01   1.6046178e-02
   1.8770000e-01   1.6010635e-02
   1.8780000e-01   1.5975080e-02
   1.8790000e-01   1.5939512e-02
   1.8800000e-01   1.5903931e-02
   1.8810000e-01   1.5868338e-02
   1.8820000e-01   1.5832733e-02
   1.8830000e-01   1.5797115e-02
   1.8840000e-01   1.5761485e-02
   1.8850000e-01   1.5725843e-02
   1.8860000e-01   1.5690188e-02
   1.8870000e-01   1.5654521e-02
   1.8880000e-01   1.5618842e-02
   1.8890000e-01   1.5583150e-02
   1.8900000e-01   1.5547446e-02
   1.8910000e-01   1.5511730e-02
   1.8920000e-01   1.5476002e-02
   1.8930000e-01   1.5440261e-02
   1.8940000e-01   1.5404509e-02
   1.8950000e-01   1.5368744e-02
   1.8960000e-01   1.5332967e-02
   1.8970000e-01   1.5297178e-02
   1.8980000e-01   1.5261377e-02
   1.8990000e-01   1.5225563e-02
   1.9000000e-01   1.5189738e-02
   1.9010000e-01   1.5153901e-02
   1.9020000e-01   1.5118051e-02
   1.9030000e-01   1.5082190e-02
   1.9040000e-01   1.5046316e-02
   1.9050000e-01   1.5010431e-02
   1.9060000e-01   1.4974534e-02
   1.9070000e-01   1.4938624e-02
   1.9080000e-01   1.4902703e-02
   1.9090000e-01   1.4866770e-02
   1.9100000e-01   1.4830825e-02
   1.9110000e-01   1.4794868e-02
   1.9120000e-01   1.4758899e-02
   1.9130000e-01   1.4722919e-02
   1.9140000e-01   1.4686926e-02
   1.9150000e-01   1.4650922e-02
   1.9160000e-01   1.4614906e-02
   1.9170000e-01   1.4578878e-02
   1.9180000e-01   1.4542839e-02
   1.9190000e-01   1.4506788e-02
   1.9200000e-01   1.4470725e-02
   1.9210000e-01   1.4434650e-02
   1.9220000e-01   1.4398564e-02
   1.9230000e-01   1.4362466e-02
   1.9240000e-01   1.4326357e-02
   1.9250000e-01   1.4290236e-02
   1.9260000e-01   1.4254103e-02
   1.9270000e-01   1.4217959e-02
   1.9280000e-01   1.4181803e-02
   1.9290000e-01   1.4145635e-02
   1.9300000e-01   1.4109456e-02
   1.9310000e-01   1.4073266e-02
   1.9320000e-01   1.4037064e-02
   1.9330000e-01   1.4000850e-02
   1.9340000e-01   1.3964625e-02
   1.9350000e-01   1.3928389e-02
   1.9360000e-01   1.3892141e-02
   1.9370000e-01   1.3855882e-02
   1.9380000e-01   1.3819612e-02
   1.9390000e-01   1.3783330e-02
   1.9400000e-01   1.3747036e-02
   1.9410000e-01   1.3710732e-02
   1.9420000e-01   1.3674416e-02
   1.9430000e-01   1.3638089e-02
   1.9440000e-01   1.3601750e-02
   1.9450000e-01   1.3565400e-02
   1.9460000e-01   1.3529039e-02
   1.9470000e-01   1.3492667e-02
   1.9480000e-01   1.3456284e-02
   1.9490000e-01   1.3419889e-02
   1.9500000e-01   1.3383483e-02
   1.9510000e-01   1.3347066e-02
   1.9520000e-01   1.3310638e-02
   1.9530000e-01   1.3274199e-02
   1.9540000e-01   1.3237748e-02
   1.9550000e-01   1.3201287e-02
   1.9560000e-01   1.3164814e-02
   1.9570000e-01   1.3128330e-02
   1.9580000e-01   1.3091836e-02
   1.9590000e-01   1.3055330e-02
   1.9600000e-01   1.3018813e-02
   1.9610000e-01   1.2982285e-02
   1.9620000e-01   1.2945747e-02
   1.9630000e-01   1.2909197e-02
   1.9640000e-01   1.2872636e-02
   1.9650000e-01   1.2836065e-02
   1.9660000e-01   1.2799482e-02
   1.9670000e-01   1.2762889e-02
   1.9680000e-01   1.2726285e-02
   1.9690000e-01   1.2689670e-02
   1.9700000e-01   1.2653044e-02
   1.9710000e-01   1.2616407e-02
   1.9720000e-01   1.2579759e-02
   1.9730000e-01   1.2543101e-02
   1.9740000e-01   1.2506432e-02
   1.9750000e-01   1.2469752e-02
   1.9760000e-01   1.2433061e-02
   1.9770000e-01   1.2396360e-02
   1.9780000e-01   1.2359648e-02
   1.9790000e-01   1.2322925e-02
   1.9800000e-01   1.2286192e-02
   1.9810000e-01   1.2249448e-02
   1.9820000e-01   1.2212693e-02
   1.9830000e-01   1.2175927e-02
   1.9840000e-01   1.2139151e-02
   1.9850000e-01   1.2102365e-02
   1.9860000e-01   1.2065568e-02
   1.9870000e-01   1.2028760e-02
   1.9880000e-01   1.1991942e-02
   1.9890000e-01   1.1955113e-02
   1.9900000e-01   1.1918273e-02
   1.9910000e-01   1.1881424e-02
   1.9920000e-01   1.1844563e-02
   1.9930000e-01   1.1807692e-02
   1.9940000e-01   1.1770811e-02
   1.9950000e-01   1.1733919e-02
   1.9960000e-01   1.1697017e-02
   1.9970000e-01   1.1660105e-02
   1.9980000e-01   1.1623182e-02
   1.9990000e-01   1.1586249e-02
   2.0000000e-01   1.1549305e-02
   2.0010000e-01   1.1512351e-02
   2.0020000e-01   1.1475387e-02
   2.0030000e-01   1.1438412e-02
   2.0040000e-01   1.1401427e-02
   2.0050000e-01   1.1364432e-02
   2.0060000e-01   1.1327427e-02
   2.0070000e-01   1.1290411e-02
   2.0080000e-01   1.1253385e-02
   2.0090000e-01   1.1216349e-02
   2.0100000e-01   1.1179303e-02
   2.0110000e-01   1.1142246e-02
   2.0120000e-01   1.1105180e-02
   2.0130000e-01   1.1068103e-02
   2.0140000e-01   1.1031016e-02
   2.0150000e-01   1.0993919e-02
   2.0160000e-01   1.0956812e-02
   2.0170000e-01   1.0919694e-02
   2.0180000e-01   1.0882567e-02
   2.0190000e-01   1.0845430e-02
   2.0200000e-01   1.0808282e-02
   2.0210000e-01   1.0771125e-02
   2.0220000e-01   1.0733957e-02
   2.0230000e-01   1.0696780e-02
   2.0240000e-01   1.0659593e-02
   2.0250000e-01   1.0622395e-02
   2.0260000e-01   1.0585188e-02
   2.0270000e-01   1.0547971e-02
   2.0280000e-01   1.0510743e-02
   2.0290000e-01   1.0473506e-02
   2.0300000e-01   1.0436259e-02
   2.0310000e-01   1.0399002e-02
   2.0320000e-01   1.0361736e-02
   2.0330000e-01   1.0324459e-02
   2.0340000e-01   1.0287173e-02
   2.0350000e-01   1.0249877e-02
   2.0360000e-01   1.0212571e-02
   2.0370000e-01   1.0175255e-02
   2.0380000e-01   1.0137929e-02
   2.0390000e-01   1.0100594e-02
   2.0400000e-01   1.0063249e-02
   2.0410000e-01   1.0025894e-02
   2.0420000e-01   9.9885299e-03
   2.0430000e-01   9.9511558e-03
   2.0440000e-01   9.9137720e-03
   2.0450000e-01   9.8763786e-03
   2.0460000e-01   9.8389755e-03
   2.0470000e-01   9.8015627e-03
   2.0480000e-01   9.7641404e-03
   2.0490000e-01   9.7267084e-03
   2.0500000e-01   9.6892669e-03
   2.0510000e-01   9.6518158e-03
   2.0520000e-01   9.6143551e-03
   2.0530000e-01   9.5768849e-03
   2.0540000e-01   9.5394052e-03
   2.0550000e-01   9.5019159e-03
   2.0560000e-01   9.4644172e-03
   2.0570000e-01   9.4269090e-03
   2.0580000e-01   9.3893913e-03
   2.0590000e-01   9.3518641e-03
   2.0600000e-01   9.3143276e-03
   2.0610000e-01   9.2767816e-03
   2.0620000e-01   9.2392261e-03
   2.0630000e-01   9.2016613e-03
   2.0640000e-01   9.1640872e-03
   2.0650000e-01   9.1265036e-03
   2.0660000e-01   9.0889107e-03
   2.0670000e-01   9.0513085e-03
   2.0680000e-01   9.0136969e-03
   2.0690000e-01   8.9760761e-03
   2.0700000e-01   8.9384459e-03
   2.0710000e-01   8.9008065e-03
   2.0720000e-01   8.8631578e-03
   2.0730000e-01   8.8254998e-03
   2.0740000e-01   8.7878326e-03
   2.0750000e-01   8.7501562e-03
   2.0760000e-01   8.7124706e-03
   2.0770000e-01   8.6747758e-03
   2.0780000e-01   8.6370719e-03
   2.0790000e-01   8.5993587e-03
   2.0800000e-01   8.5616365e-03
   2.0810000e-01   8.5239050e-03
   2.0820000e-01   8.4861645e-03
   2.0830000e-01   8.4484149e-03
   2.0840000e-01   8.4106561e-03
   2.0850000e-01   8.3728883e-03
   2.0860000e-01   8.3351114e-03
   2.0870000e-01   8.2973255e-03
   2.0880000e-01   8.2595305e-03
   2.0890000e-01   8.2217266e-03
   2.0900000e-01   8.1839136e-03
   2.0910000e-01   8.1460916e-03
   2.0920000e-01   8.1082606e-03
   2.0930000e-01   8.0704207e-03
   2.0940000e-01   8.0325718e-03
   2.0950000e-01   7.9947140e-03
   2.0960000e-01   7.9568473e-03
   2.0970000e-01   7.9189716e-03
   2.0980000e-01   7.8810871e-03
   2.0990000e-01   7.8431937e-03
   2.1000000e-01   7.8052914e-03
   2.1010000e-01   7.7673803e-03
   2.1020000e-01   7.7294603e-03
   2.1030000e-01   7.6915315e-03
   2.1040000e-01   7.6535939e-03
   2.1050000e-01   7.6156474e-03
   2.1060000e-01   7.5776922e-03
   2.1070000e-01   7.5397283e-03
   2.1080000e-01   7.5017555e-03
   2.1090000e-01   7.4637741e-03
   2.1100000e-01   7.4257839e-03
   2.1110000e-01   7.3877850e-03
   2.1120000e-01   7.3497774e-03
   2.1130000e-01   7.3117611e-03
   2.1140000e-01   7.2737361e-03
   2.1150000e-01   7.2357024e-03
   2.1160000e-01   7.1976602e-03
   2.1170000e-01   7.1596092e-03
   2.1180000e-01   7.1215497e-03
   2.1190000e-01   7.0834815e-03
   2.1200000e-01   7.0454048e-03
   2.1210000e-01   7.0073195e-03
   2.1220000e-01   6.9692256e-03
   2.1230000e-01   6.9311232e-03
   2.1240000e-01   6.8930122e-03
   2.1250000e-01   6.8548927e-03
   2.1260000e-01   6.8167647e-03
   2.1270000e-01   6.7786282e-03
   2.1280000e-01   6.7404832e-03
   2.1290000e-01   6.7023297e-03
   2.1300000e-01   6.6641678e-03
   2.1310000e-01   6.6259974e-03
   2.1320000e-01   6.5878186e-03
   2.1330000e-01   6.5496313e-03
   2.1340000e-01   6.5114357e-03
   2.1350000e-01   6.4732317e-03
   2.1360000e-01   6.4350193e-03
   2.1370000e-01   6.3967985e-03
   2.1380000e-01   6.3585694e-03
   2.1390000e-01   6.3203319e-03
   2.1400000e-01   6.2820861e-03
   2.1410000e-01   6.2438320e-03
   2.1420000e-01   6.2055696e-03
   2.1430000e-01   6.1672989e-03
   2.1440000e-01   6.1290199e-03
   2.1450000e-01   6.0907327e-03
   2.1460000e-01   6.0524372e-03
   2.1470000e-01   6.0141335e-03
   2.1480000e-01   5.9758216e-03
   2.1490000e-01   5.9375014e-03
   2.1500000e-01   5.8991731e-03
   2.1510000e-01   5.8608366e-03
   2.1520000e-01   5.8224919e-03
   2.1530000e-01   5.7841390e-03
   2.1540000e-01   5.7457781e-03
   2.1550000e-01   5.7074089e-03
   2.1560000e-01   5.6690317e-03
   2.1570000e-01   5.6306463e-03
   2.1580000e-01   5.5922529e-03
   2.1590000e-01   5.5538514e-03
   2.1600000e-01   5.5154418e-03
   2.1610000e-01   5.4770241e-03
   2.1620000e-01   5.4385985e-03
   2.1630000e-01   5.4001647e-03
   2.1640000e-01   5.3617230e-03
   2.1650000e-01   5.3232733e-03
   2.1660000e-01   5.2848156e-03
   2.1670000e-01   5.2463499e-03
   2.1680000e-01   5.2078762e-03
   2.1690000e-01   5.1693946e-03
   2.1700000e-01   5.1309050e-03
   2.1710000e-01   5.0924075e-03
   2.1720000e-01   5.0539021e-03
   2.1730000e-01   5.0153888e-03
   2.1740000e-01   4.9768676e-03
   2.1750000e-01   4.9383385e-03
   2.1760000e-01   4.8998016e-03
   2.1770000e-01   4.8612568e-03
   2.1780000e-01   4.8227042e-03
   2.1790000e-01   4.7841437e-03
   2.1800000e-01   4.7455755e-03
   2.1810000e-01   4.7069994e-03
   2.1820000e-01   4.6684155e-03
   2.1830000e-01   4.6298239e-03
   2.1840000e-01   4.5912245e-03
   2.1850000e-01   4.5526173e-03
   2.1860000e-01   4.5140024e-03
   2.1870000e-01   4.4753798e-03
   2.1880000e-01   4.4367494e-03
   2.1890000e-01   4.3981114e-03
   2.1900000e-01   4.3594657e-03
   2.1910000e-01   4.3208123e-03
   2.1920000e-01   4.2821512e-03
   2.1930000e-01   4.2434824e-03
   2.1940000e-01   4.2048061e-03
   2.1950000e-01   4.1661221e-03
   2.1960000e-01   4.1274304e-03
   2.1970000e-01   4.0887312e-03
   2.1980000e-01   4.0500244e-03
   2.1990000e-01   4.0113100e-03
   2.2000000e-01   3.9725880e-03
   2.2010000e-01   3.9338585e-03
   2.2020000e-01   3.8951214e-03
   2.2030000e-01   3.8563768e-03
   2.2040000e-01   3.8176247e-03
   2.2050000e-01   3.7788650e-03
   2.2060000e-01   3.7400979e-03
   2.2070000e-01   3.7013233e-03
   2.2080000e-01   3.6625412e-03
   2.2090000e-01   3.6237516e-03
   2.2100000e-01   3.5849546e-03
   2.2110000e-01   3.5461502e-03
   2.2120000e-01   3.5073384e-03
   2.2130000e-01   3.4685191e-03
   2.2140000e-01   3.4296924e-03
   2.2150000e-01   3.3908584e-03
   2.2160000e-01   3.3520169e-03
   2.2170000e-01   3.3131681e-03
   2.2180000e-01   3.2743120e-03
   2.2190000e-01   3.2354485e-03
   2.2200000e-01   3.1965776e-03
   2.2210000e-01   3.1576995e-03
   2.2220000e-01   3.1188140e-03
   2.2230000e-01   3.0799213e-03
   2.2240000e-01   3.0410213e-03
   2.2250000e-01   3.0021140e-03
   2.2260000e-01   2.9631994e-03
   2.2270000e-01   2.9242776e-03
   2.2280000e-01   2.8853486e-03
   2.2290000e-01   2.8464123e-03
   2.2300000e-01   2.8074688e-03
   2.2310000e-01   2.7685182e-03
   2.2320000e-01   2.7295603e-03
   2.2330000e-01   2.6905953e-03
   2.2340000e-01   2.6516231e-03
   2.2350000e-01   2.6126437e-03
   2.2360000e-01   2.5736572e-03
   2.2370000e-01   2.5346636e-03
   2.2380000e-01   2.4956628e-03
   2.2390000e-01   2.4566549e-03
   2.2400000e-01   2.4176400e-03
   2.2410000e-01   2.3786179e-03
   2.2420000e-01   2.3395888e-03
   2.2430000e-01   2.3005526e-03
   2.2440000e-01   2.2615094e-03
   2.2450000e-01   2.2224592e-03
   2.2460000e-01   2.1834019e-03
   2.2470000e-01   2.1443375e-03
   2.2480000e-01   2.1052662e-03
   2.2490000e-01   2.0661879e-03
   2.2500000e-01   2.0271026e-03
   2.2510000e-01   1.9880104e-03
   2.2520000e-01   1.9489111e-03
   2.2530000e-01   1.9098050e-03
   2.2540000e-01   1.8706919e-03
   2.2550000e-01   1.8315718e-03
   2.2560000e-01   1.7924449e-03
   2.2570000e-01   1.7533110e-03
   2.2580000e-01   1.7141703e-03
   2.2590000e-01   1.6750227e-03
   2.2600000e-01   1.6358682e-03
   2.2610000e-01   1.5967068e-03
   2.2620000e-01   1.5575386e-03
   2.2630000e-01   1.5183636e-03
   2.2640000e-01   1.4791817e-03
   2.2650000e-01   1.4399931e-03
   2.2660000e-01   1.4007976e-03
   2.2670000e-01   1.3615953e-03
   2.2680000e-01   1.3223863e-03
   2.2690000e-01   1.2831705e-03
   2.2700000e-01   1.2439479e-03
   2.2710000e-01   1.2047186e-03
   2.2720000e-01   1.1654825e-03
   2.2730000e-01   1.1262397e-03
   2.2740000e-01   1.0869902e-03
   2.2750000e-01   1.0477340e-03
   2.2760000e-01   1.0084711e-03
   2.2770000e-01   9.6920156e-04
   2.2780000e-01   9.2992532e-04
   2.2790000e-01   8.9064242e-04
   2.2800000e-01   8.5135287e-04
   2.2810000e-01   8.1205668e-04
   2.2820000e-01   7.7275387e-04
   2.2830000e-01   7.3344444e-04
   2.2840000e-01   6.9412840e-04
   2.2850000e-01   6.5480578e-04
   2.2860000e-01   6.1547656e-04
   2.2870000e-01   5.7614078e-04
   2.2880000e-01   5.3679844e-04
   2.2890000e-01   4.9744954e-04
   2.2900000e-01   4.5809411e-04
   2.2910000e-01   4.1873214e-04
   2.2920000e-01   3.7936366e-04
   2.2930000e-01   3.3998867e-04
   2.2940000e-01   3.0060718e-04
   2.2950000e-01   2.6121921e-04
   2.2960000e-01   2.2182476e-04
   2.2970000e-01   1.8242384e-04
   2.2980000e-01   1.4301648e-04
   2.2990000e-01   1.0360266e-04
   2.3000000e-01   6.4182419e-05
   2.3010000e-01   2.4755752e-05


==> data/sfp3.dat <==
   1.5200000e-02   9.9838319e-05
   1.5300000e-02   2.8204811e-04
   1.5400000e-02   4.6383380e-04
   1.5500000e-02   6.4519646e-04
   1.5600000e-02   8.2613716e-04
   1.5700000e-02   1.0066570e-03
   1.5800000e-02   1.1867570e-03
   1.5900000e-02   1.3664382e-03
   1.6000000e-02   1.5457018e-03
   1.6100000e-02   1.7245487e-03
   1.6200000e-02   1.9029800e-03
   1.6300000e-02   2.0809968e-03
   1.6400000e-02   2.2586002e-03
   1.6500000e-02   2.4357910e-03
   1.6600000e-02   2.6125705e-03
   1.6700000e-02   2.7889396e-03
   1.6800000e-02   2.9648993e-03
   1.6900000e-02   3.1404507e-03
   1.7000000e-02   3.3155949e-03
   1.7100000e-02   3.4903328e-03
   1.7200000e-02   3.6646654e-03
   1.7300000e-02   3.8385938e-03
   1.7400000e-02   4.0121190e-03
   1.7500000e-02   4.1852420e-03
   1.7600000e-02   4.3579638e-03
   1.7700000e-02   4.5302854e-03
   1.7800000e-02   4.7022078e-03
   1.7900000e-02   4.8737319e-03
   1.8000000e-02   5.0448589e-03
   1.8100000e-02   5.2155896e-03
   1.8200000e-02   5.3859251e-03
   1.8300000e-02   5.5558664e-03
   1.8400000e-02   5.7254144e-03
   1.8500000e-02   5.8945700e-03
   1.8600000e-02   6.0633344e-03
   1.8700000e-02   6.2317084e-03
   1.8800000e-02   6.3996930e-03
   1.8900000e-02   6.5672892e-03
   1.9000000e-02   6.7344979e-03
   1.9100000e-02   6.9013201e-03
   1.9200000e-02   7.0677568e-03
   1.9300000e-02   7.2338089e-03
   1.9400000e-02   7.3994773e-03
   1.9500000e-02   7.5647630e-03
   1.9600000e-02   7.7296670e-03
   1.9700000e-02   7.8941901e-03
   1.9800000e-02   8.0583334e-03
   1.9900000e-02   8.2220977e-03
   2.0000000e-02   8.3854839e-03
   2.0100000e-02   8.5484931e-03
   2.0200000e-02   8.7111261e-03
   2.0300000e-02   8.8733839e-03
   2.0400000e-02   9.0352673e-03
   2.0500000e-02   9.1967773e-03
   2.0600000e-02   9.3579148e-03
   2.0700000e-02   9.5186807e-03
   2.0800000e-02   9.6790760e-03
   2.0900000e-02   9.8391014e-03
   2.1000000e-02   9.9987580e-03
   2.1100000e-02   1.0158047e-02
   2.1200000e-02   1.0316968e-02
   2.1300000e-02   1.0475523e-02
   2.1400000e-02   1.0633713e-02
   2.1500000e-02   1.0791539e-02
   2.1600000e-02   1.0949001e-02
   2.1700000e-02   1.1106100e-02
   2.1800000e-02   1.1262838e-02
   2.1900000e-02   1.1419215e-02
   2.2000000e-02   1.1575232e-02
   2.2100000e-02   1.1730889e-02
   2.2200000e-02   1.1886188e-02
   2.2300000e-02   1.2041130e-02
   2.2400000e-02   1.2195716e-02
   2.2500000e-02   1.2349945e-02
   2.2600000e-02   1.2503820e-02
   2.2700000e-02   1.2657341e-02
   2.2800000e-02   1.2810508e-02
   2.2900000e-02   1.2963324e-02
   2.3000000e-02   1.3115788e-02
   2.3100000e-02   1.3267901e-02
   2.3200000e-02   1.3419664e-02
   2.3300000e-02   1.3571079e-02
   2.3400000e-02   1.3722146e-02
   2.3500000e-02   1.3872865e-02
   2.3600000e-02   1.4023238e-02
   2.3700000e-02   1.4173265e-02
   2.3800000e-02   1.4322948e-02
   2.3900000e-02   1.4472286e-02
   2.4000000e-02   1.4621282e-02
   2.4100000e-02   1.4769935e-02
   2.4200000e-02   1.4918246e-02
   2.4300000e-02   1.5066217e-02
   2.4400000e-02   1.5213848e-02
   2.4500000e-02   1.5361141e-02
   2.4600000e-02   1.5508094e-02
   2.4700000e-02   1.5654711e-02
   2.4800000e-02   1.5800990e-02
   2.4900000e-02   1.5946934e-02
   2.5000000e-02   1.6092543e-02
   2.5100000e-02   1.6237817e-02
   2.5200000e-02   1.6382758e-02
   2.5300000e-02   1.6527367e-02
   2.5400000e-02   1.6671643e-02
   2.5500000e-02   1.6815588e-02
   2.5600000e-02   1.6959203e-02
   2.5700000e-02   1.7102489e-02
   2.5800000e-02   1.7245445e-02
   2.5900000e-02   1.7388074e-02
   2.6000000e-02   1.7530375e-02
   2.6100000e-02   1.7672350e-02
   2.6200000e-02   1.7813999e-02
   2.6300000e-02   1.7955324e-02
   2.6400000e-02   1.8096324e-02
   2.6500000e-02   1.8237000e-02
   2.6600000e-02   1.8377354e-02
   2.6700000e-02   1.8517386e-02
   2.6800000e-02   1.8657097e-02
   2.6900000e-02   1.8796488e-02
   2.7000000e-02   1.8935559e-02
   2.7100000e-02   1.9074311e-02
   2.7200000e-02   1.9212744e-02
   2.7300000e-02   1.9350861e-02
   2.7400000e-02   1.9488660e-02
   2.7500000e-02   1.9626144e-02
   2.7600000e-02   1.9763312e-02
   2.7700000e-02   1.9900166e-02
   2.7800000e-02   2.0036707e-02
   2.7900000e-02   2.0172934e-02
   2.8000000e-02   2.0308849e-02
   2.8100000e-02   2.0444452e-02
   2.8200000e-02   2.0579744e-02
   2.8300000e-02   2.0714727e-02
   2.8400000e-02   2.0849399e-02
   2.8500000e-02   2.0983764e-02
   2.8600000e-02   2.1117820e-02
   2.8700000e-02   2.1251569e-02
   2.8800000e-02   2.1385011e-02
   2.8900000e-02   2.1518147e-02
   2.9000000e-02   2.1650979e-02
   2.9100000e-02   2.1783506e-02
   2.9200000e-02   2.1915729e-02
   2.9300000e-02   2.2047649e-02
   2.9400000e-02   2.2179266e-02
   2.9500000e-02   2.2310582e-02
   2.9600000e-02   2.2441597e-02
   2.9700000e-02   2.2572312e-02
   2.9800000e-02   2.2702727e-02
   2.9900000e-02   2.2832843e-02
   3.0000000e-02   2.2962661e-02
   3.0100000e-02   2.3092181e-02
   3.0200000e-02   2.3221405e-02
   3.0300000e-02   2.3350332e-02
   3.0400000e-02   2.3478964e-02
   3.0500000e-02   2.3607301e-02
   3.0600000e-02   2.3735343e-02
   3.0700000e-02   2.3863093e-02
   3.0800000e-02   2.3990549e-02
   3.0900000e-02   2.4117713e-02
   3.1000000e-02   2.4244586e-02
   3.1100000e-02   2.4371168e-02
   3.1200000e-02   2.4497459e-02
   3.1300000e-02   2.4623461e-02
   3.1400000e-02   2.4749175e-02
   3.1500000e-02   2.4874600e-02
   3.1600000e-02   2.4999737e-02
   3.1700000e-02   2.5124588e-02
   3.1800000e-02   2.5249152e-02
   3.1900000e-02   2.5373431e-02
   3.2000000e-02   2.5497424e-02
   3.2100000e-02   2.5621133e-02
   3.2200000e-02   2.5744559e-02
   3.2300000e-02   2.5867702e-02
   3.2400000e-02   2.5990562e-02
   3.2500000e-02   2.6113140e-02
   3.2600000e-02   2.6235437e-02
   3.2700000e-02   2.6357454e-02
   3.2800000e-02   2.6479191e-02
   3.2900000e-02   2.6600648e-02
   3.3000000e-02   2.6721827e-02
   3.3100000e-02   2.6842728e-02
   3.3200000e-02   2.6963351e-02
   3.3300000e-02   2.7083698e-02
   3.3400000e-02   2.7203768e-02
   3.3500000e-02   2.7323563e-02
   3.3600000e-02   2.7443083e-02
   3.3700000e-02   2.7562329e-02
   3.3800000e-02   2.7681301e-02
   3.3900000e-02   2.7800000e-02
   3.4000000e-02   2.7918427e-02
   3.4100000e-02   2.8036581e-02
   3.4200000e-02   2.8154464e-02
   3.4300000e-02   2.8272077e-02
   3.4400000e-02   2.8389420e-02
   3.4500000e-02   2.8506493e-02
   3.4600000e-02   2.8623297e-02
   3.4700000e-02   2.8739833e-02
   3.4800000e-02   2.8856101e-02
   3.4900000e-02   2.8972103e-02
   3.5000000e-02   2.9087837e-02
   3.5100000e-02   2.9203306e-02
   3.5200000e-02   2.9318510e-02
   3.5300000e-02   2.9433448e-02
   3.5400000e-02   2.9548123e-02
   3.5500000e-02   2.9662534e-02
   3.5600000e-02   2.9776682e-02
   3.5700000e-02   2.9890568e-02
   3.5800000e-02   3.0004192e-02
   3.5900000e-02   3.0117554e-02
   3.6000000e-02   3.0230656e-02
   3.6100000e-02   3.0343498e-02
   3.6200000e-02   3.0456080e-02
   3.6300000e-02   3.0568403e-02
   3.6400000e-02   3.0680468e-02
   3.6500000e-02   3.0792275e-02
   3.6600000e-02   3.0903825e-02
   3.6700000e-02   3.1015118e-02
   3.6800000e-02   3.1126155e-02
   3.6900000e-02   3.1236936e-02
   3.7000000e-02   3.1347463e-02
   3.7100000e-02   3.1457734e-02
   3.7200000e-02   3.1567752e-02
   3.7300000e-02   3.1677517e-02
   3.7400000e-02   3.1787029e-02
   3.7500000e-02   3.1896288e-02
   3.7600000e-02   3.2005296e-02
   3.7700000e-02   3.2114053e-02
   3.7800000e-02   3.2222559e-02
   3.7900000e-02   3.2330815e-02
   3.8000000e-02   3.2438821e-02
   3.8100000e-02   3.2546578e-02
   3.8200000e-02   3.2654087e-02
   3.8300000e-02   3.2761348e-02
   3.8400000e-02   3.2868362e-02
   3.8500000e-02   3.2975129e-02
   3.8600000e-02   3.3081649e-02
   3.8700000e-02   3.3187924e-02
   3.8800000e-02   3.3293954e-02
   3.8900000e-02   3.3399738e-02
   3.9000000e-02   3.3505279e-02
   3.9100000e-02   3.3610576e-02
   3.9200000e-02   3.3715630e-02
   3.9300000e-02   3.3820441e-02
   3.9400000e-02   3.3925010e-02
   3.9500000e-02   3.4029338e-02
   3.9600000e-02   3.4133424e-02
   3.9700000e-02   3.4237270e-02
   3.9800000e-02   3.4340876e-02
   3.9900000e-02   3.4444242e-02
   4.0000000e-02   3.4547370e-02
   4.0100000e-02   3.4650259e-02
   4.0200000e-02   3.4752910e-02
   4.0300000e-02   3.4855323e-02
   4.0400000e-02   3.4957500e-02
   4.0500000e-02   3.5059440e-02
   4.0600000e-02   3.5161144e-02
   4.0700000e-02   3.5262613e-02
   4.0800000e-02   3.5363847e-02
   4.0900000e-02   3.5464846e-02
   4.1000000e-02   3.5565611e-02
   4.1100000e-02   3.5666143e-02
   4.1200000e-02   3.5766442e-02
   4.1300000e-02   3.5866509e-02
   4.1400000e-02   3.5966344e-02
   4.1500000e-02   3.6065947e-02
   4.1600000e-02   3.6165319e-02
   4.1700000e-02   3.6264461e-02
   4.1800000e-02   3.6363373e-02
   4.1900000e-02   3.6462055e-02
   4.2000000e-02   3.6560508e-02
   4.2100000e-02   3.6658733e-02
   4.2200000e-02   3.6756730e-02
   4.2300000e-02   3.6854499e-02
   4.2400000e-02   3.6952041e-02
   4.2500000e-02   3.7049356e-02
   4.2600000e-02   3.7146445e-02
   4.2700000e-02   3.7243309e-02
   4.2800000e-02   3.7339947e-02
   4.2900000e-02   3.7436361e-02
   4.3000000e-02   3.7532551e-02
   4.3100000e-02   3.7628516e-02
   4.3200000e-02   3.7724259e-02
   4.3300000e-02   3.7819778e-02
   4.3400000e-02   3.7915076e-02
   4.3500000e-02   3.8010151e-02
   4.3600000e-02   3.8105005e-02
   4.3700000e-02   3.8199638e-02
   4.3800000e-02   3.8294051e-02
   4.3900000e-02   3.8388243e-02
   4.4000000e-02   3.8482216e-02
   4.4100000e-02   3.8575970e-02
   4.4200000e-02   3.8669505e-02
   4.4300000e-02   3.8762822e-02
   4.4400000e-02   3.8855921e-02
   4.4500000e-02   3.8948803e-02
   4.4600000e-02   3.9041468e-02
   4.4700000e-02   3.9133917e-02
   4.4800000e-02   3.9226149e-02
   4.4900000e-02   3.9318167e-02
   4.5000000e-02   3.9409969e-02
   4.5100000e-02   3.9501556e-02
   4.5200000e-02   3.9592930e-02
   4.5300000e-02   3.9684089e-02
   4.5400000e-02   3.9775036e-02
   4.5500000e-02   3.9865770e-02
   4.5600000e-02   3.9956291e-02
   4.5700000e-02   4.0046600e-02
   4.5800000e-02   4.0136698e-02
   4.5900000e-02   4.0226585e-02
   4.6000000e-02   4.0316261e-02
   4.6100000e-02   4.0405727e-02
   4.6200000e-02   4.0494983e-02
   4.6300000e-02   4.0584030e-02
   4.6400000e-02   4.0672868e-02
   4.6500000e-02   4.0761498e-02
   4.6600000e-02   4.0849919e-02
   4.6700000e-02   4.0938133e-02
   4.6800000e-02   4.1026140e-02
   4.6900000e-02   4.1113940e-02
   4.7000000e-02   4.1201533e-02
   4.7100000e-02   4.1288921e-02
   4.7200000e-02   4.1376103e-02
   4.7300000e-02   4.1463081e-02
   4.7400000e-02   4.1549853e-02
   4.7500000e-02   4.1636422e-02
   4.7600000e-02   4.1722786e-02
   4.7700000e-02   4.1808947e-02
   4.7800000e-02   4.1894905e-02
   4.7900000e-02   4.1980661e-02
   4.8000000e-02   4.2066215e-02
   4.8100000e-02   4.2151566e-02
   4.8200000e-02   4.2236717e-02
   4.8300000e-02   4.2321666e-02
   4.8400000e-02   4.2406415e-02
   4.8500000e-02   4.2490964e-02
   4.8600000e-02   4.2575314e-02
   4.8700000e-02   4.2659464e-02
   4.8800000e-02   4.2743415e-02
   4.8900000e-02   4.2827167e-02
   4.9000000e-02   4.2910722e-02
   4.9100000e-02   4.2994079e-02
   4.9200000e-02   4.3077238e-02
   4.9300000e-02   4.3160201e-02
   4.9400000e-02   4.3242968e-02
   4.9500000e-02   4.3325538e-02
   4.9600000e-02   4.3407913e-02
   4.9700000e-02   4.3490092e-02
   4.9800000e-02   4.3572076e-02
   4.9900000e-02   4.3653866e-02
   5.0000000e-02   4.3735462e-02
   5.0100000e-02   4.3816864e-02
   5.0200000e-02   4.3898073e-02
   5.0300000e-02   4.3979089e-02
   5.0400000e-02   4.4059913e-02
   5.0500000e-02   4.4140544e-02
   5.0600000e-02   4.4220984e-02
   5.0700000e-02   4.4301232e-02
   5.0800000e-02   4.4381289e-02
   5.0900000e-02   4.4461156e-02
   5.1000000e-02   4.4540832e-02
   5.1100000e-02   4.4620319e-02
   5.1200000e-02   4.4699616e-02
   5.1300000e-02   4.4778724e-02
   5.1400000e-02   4.4857643e-02
   5.1500000e-02   4.4936374e-02
   5.1600000e-02   4.5014917e-02
   5.1700000e-02   4.5093272e-02
   5.1800000e-02   4.5171441e-02
   5.1900000e-02   4.5249422e-02
   5.2000000e-02   4.5327217e-02
   5.2100000e-02   4.5404826e-02
   5.2200000e-02   4.5482249e-02
   5.2300000e-02   4.5559487e-02
   5.2400000e-02   4.5636540e-02
   5.2500000e-02   4.5713409e-02
   5.2600000e-02   4.5790093e-02
   5.2700000e-02   4.5866593e-02
   5.2800000e-02   4.5942910e-02
   5.2900000e-02   4.6019043e-02
   5.3000000e-02   4.6094994e-02
   5.3100000e-02   4.6170763e-02
   5.3200000e-02   4.6246349e-02
   5.3300000e-02   4.6321754e-02
   5.3400000e-02   4.6396977e-02
   5.3500000e-02   4.6472020e-02
   5.3600000e-02   4.6546882e-02
   5.3700000e-02   4.6621563e-02
   5.3800000e-02   4.6696065e-02
   5.3900000e-02   4.6770387e-02
   5.4000000e-02   4.6844530e-02
   5.4100000e-02   4.6918494e-02
   5.4200000e-02   4.6992280e-02
   5.4300000e-02   4.7065888e-02
   5.4400000e-02   4.7139317e-02
   5.4500000e-02   4.7212570e-02
   5.4600000e-02   4.7285645e-02
   5.4700000e-02   4.7358544e-02
   5.4800000e-02   4.7431266e-02
   5.4900000e-02   4.7503812e-02
   5.5000000e-02   4.7576183e-02
   5.5100000e-02   4.7648378e-02
   5.5200000e-02   4.7720398e-02
   5.5300000e-02   4.7792243e-02
   5.5400000e-02   4.7863914e-02
   5.5500000e-02   4.7935412e-02
   5.5600000e-02   4.8006735e-02
   5.5700000e-02   4.8077886e-02
   5.5800000e-02   4.8148863e-02
   5.5900000e-02   4.8219668e-02
   5.6000000e-02   4.8290300e-02
   5.6100000e-02   4.8360761e-02
   5.6200000e-02   4.8431049e-02
   5.6300000e-02   4.8501167e-02
   5.6400000e-02   4.8571114e-02
   5.6500000e-02   4.8640890e-02
   5.6600000e-02   4.8710496e-02
   5.6700000e-02   4.8779932e-02
   5.6800000e-02   4.8849198e-02
   5.6900000e-02   4.8918295e-02
   5.7000000e-02   4.8987223e-02
   5.7100000e-02   4.9055982e-02
   5.7200000e-02   4.9124573e-02
   5.7300000e-02   4.9192997e-02
   5.7400000e-02   4.9261252e-02
   5.7500000e-02   4.9329340e-02
   5.7600000e-02   4.9397261e-02
   5.7700000e-02   4.9465016e-02
   5.7800000e-02   4.9532604e-02
   5.7900000e-02   4.9600026e-02
   5.8000000e-02   4.9667283e-02
   5.8100000e-02   4.9734374e-02
   5.8200000e-02   4.9801300e-02
   5.8300000e-02   4.9868061e-02
   5.8400000e-02   4.9934658e-02
   5.8500000e-02   5.0001090e-02
   5.8600000e-02   5.0067359e-02
   5.8700000e-02   5.0133465e-02
   5.8800000e-02   5.0199407e-02
   5.8900000e-02   5.0265186e-02
   5.9000000e-02   5.0330803e-02
   5.9100000e-02   5.0396258e-02
   5.9200000e-02   5.0461551e-02
   5.9300000e-02   5.0526682e-02
   5.9400000e-02   5.0591651e-02
   5.9500000e-02   5.0656460e-02
   5.9600000e-02   5.0721108e-02
   5.9700000e-02   5.0785596e-02
   5.9800000e-02   5.0849924e-02
   5.9900000e-02   5.0914092e-02
   6.0000000e-02   5.0978100e-02
   6.0100000e-02   5.1041949e-02
   6.0200000e-02   5.1105640e-02
   6.0300000e-02   5.1169172e-02
   6.0400000e-02   5.1232545e-02
   6.0500000e-02   5.1295761e-02
   6.0600000e-02   5.1358819e-02
   6.0700000e-02   5.1421720e-02
   6.0800000e-02   5.1484464e-02
   6.0900000e-02   5.1547051e-02
   6.1000000e-02   5.1609481e-02
   6.1100000e-02   5.1671756e-02
   6.1200000e-02   5.1733874e-02
   6.1300000e-02   5.1795837e-02
   6.1400000e-02   5.1857645e-02
   6.1500000e-02   5.1919298e-02
   6.1600000e-02   5.1980796e-02
   6.1700000e-02   5.2042140e-02
   6.1800000e-02   5.2103330e-02
   6.1900000e-02   5.2164366e-02
   6.2000000e-02   5.2225248e-02
   6.2100000e-02   5.2285977e-02
   6.2200000e-02   5.2346553e-02
   6.2300000e-02   5.2406977e-02
   6.2400000e-02   5.2467248e-02
   6.2500000e-02   5.2527368e-02
   6.2600000e-02   5.2587335e-02
   6.2700000e-02   5.2647151e-02
   6.2800000e-02   5.2706816e-02
   6.2900000e-02   5.2766330e-02
   6.3000000e-02   5.2825693e-02
   6.3100000e-02   5.2884906e-02
   6.3200000e-02   5.2943969e-02
   6.3300000e-02   5.3002882e-02
   6.3400000e-02   5.3061646e-02
   6.3500000e-02   5.3120260e-02
   6.3600000e-02   5.3178725e-02
   6.3700000e-02   5.3237042e-02
   6.3800000e-02   5.3295211e-02
   6.3900000e-02   5.3353231e-02
   6.4000000e-02   5.3411103e-02
   6.4100000e-02   5.3468828e-02
   6.4200000e-02   5.3526406e-02
   6.4300000e-02   5.3583837e-02
   6.4400000e-02   5.3641121e-02
   6.4500000e-02   5.3698258e-02
   6.4600000e-02   5.3755249e-02
   6.4700000e-02   5.3812095e-02
   6.4800000e-02   5.3868795e-02
   6.4900000e-02   5.3925349e-02
   6.5000000e-02   5.3981759e-02
   6.5100000e-02   5.4038023e-02
   6.5200000e-02   5.4094143e-02
   6.5300000e-02   5.4150119e-02
   6.5400000e-02   5.4205951e-02
   6.5500000e-02   5.4261639e-02
   6.5600000e-02   5.4317183e-02
   6.5700000e-02   5.4372584e-02
   6.5800000e-02   5.4427843e-02
   6.5900000e-02   5.4482959e-02
   6.6000000e-02   5.4537932e-02
   6.6100000e-02   5.4592763e-02
   6.6200000e-02   5.4647452e-02
   6.6300000e-02   5.4702000e-02
   6.6400000e-02   5.4756406e-02
   6.6500000e-02   5.4810671e-02
   6.6600000e-02   5.4864796e-02
   6.6700000e-02   5.4918779e-02
   6.6800000e-02   5.4972623e-02
   6.6900000e-02   5.5026326e-02
   6.7000000e-02   5.5079890e-02
   6.7100000e-02   5.5133314e-02
   6.7200000e-02   5.5186599e-02
   6.7300000e-02   5.5239744e-02
   6.7400000e-02   5.5292751e-02
   6.7500000e-02   5.5345620e-02
   6.7600000e-02   5.5398350e-02
   6.7700000e-02   5.5450942e-02
   6.7800000e-02   5.5503397e-02
   6.7900000e-02   5.5555714e-02
   6.8000000e-02   5.5607893e-02
   6.8100000e-02   5.5659936e-02
   6.8200000e-02   5.5711842e-02
   6.8300000e-02   5.5763612e-02
   6.8400000e-02   5.5815245e-02
   6.8500000e-02   5.5866742e-02
   6.8600000e-02   5.5918103e-02
   6.8700000e-02   5.5969329e-02
   6.8800000e-02   5.6020420e-02
   6.8900000e-02   5.6071376e-02
   6.9000000e-02   5.6122197e-02
   6.9100000e-02   5.6172883e-02
   6.9200000e-02   5.6223436e-02
   6.9300000e-02   5.6273854e-02
   6.9400000e-02   5.6324138e-02
   6.9500000e-02   5.6374289e-02
   6.9600000e-02   5.6424307e-02
   6.9700000e-02   5.6474191e-02
   6.9800000e-02   5.6523943e-02
   6.9900000e-02   5.6573562e-02
   7.0000000e-02   5.6623049e-02
   7.0100000e-02   5.6672404e-02
   7.0200000e-02   5.6721627e-02
   7.0300000e-02   5.6770718e-02
   7.0400000e-02   5.6819678e-02
   7.0500000e-02   5.6868507e-02
   7.0600000e-02   5.6917205e-02
   7.0700000e-02   5.6965773e-02
   7.0800000e-02   5.7014210e-02
   7.0900000e-02   5.7062516e-02
   7.1000000e-02   5.7110693e-02
   7.1100000e-02   5.7158740e-02
   7.1200000e-02   5.7206658e-02
   7.1300000e-02   5.7254446e-02
   7.1400000e-02   5.7302106e-02
   7.1500000e-02   5.7349636e-02
   7.1600000e-02   5.7397039e-02
   7.1700000e-02   5.7444312e-02
   7.1800000e-02   5.7491458e-02
   7.1900000e-02   5.7538476e-02
   7.2000000e-02   5.7585366e-02
   7.2100000e-02   5.7632129e-02
   7.2200000e-02   5.7678765e-02
   7.2300000e-02   5.7725274e-02
   7.2400000e-02   5.7771656e-02
   7.2500000e-02   5.7817912e-02
   7.2600000e-02   5.7864041e-02
   7.2700000e-02   5.7910044e-02
   7.2800000e-02   5.7955922e-02
   7.2900000e-02   5.8001674e-02
   7.3000000e-02   5.8047301e-02
   7.3100000e-02   5.8092802e-02
   7.3200000e-02   5.8138179e-02
   7.3300000e-02   5.8183431e-02
   7.3400000e-02   5.8228559e-02
   7.3500000e-02   5.8273562e-02
   7.3600000e-02   5.8318442e-02
   7.3700000e-02   5.8363197e-02
   7.3800000e-02   5.8407829e-02
   7.3900000e-02   5.8452338e-02
   7.4000000e-02   5.8496724e-02
   7.4100000e-02   5.8540986e-02
   7.4200000e-02   5.8585126e-02
   7.4300000e-02   5.8629144e-02
   7.4400000e-02   5.8673039e-02
   7.4500000e-02   5.8716813e-02
   7.4600000e-02   5.8760464e-02
   7.4700000e-02   5.8803994e-02
   7.4800000e-02   5.8847403e-02
   7.4900000e-02   5.8890690e-02
   7.5000000e-02   5.8933857e-02
   7.5100000e-02   5.8976902e-02
   7.5200000e-02   5.9019828e-02
   7.5300000e-02   5.9062633e-02
   7.5400000e-02   5.9105317e-02
   7.5500000e-02   5.9147882e-02
   7.5600000e-02   5.9190328e-02
   7.5700000e-02   5.9232654e-02
   7.5800000e-02   5.9274860e-02
   7.5900000e-02   5.9316948e-02
   7.6000000e-02   5.9358917e-02
   7.6100000e-02   5.9400767e-02
   7.6200000e-02   5.9442499e-02
   7.6300000e-02   5.9484112e-02
   7.6400000e-02   5.9525608e-02
   7.6500000e-02   5.9566986e-02
   7.6600000e-02   5.9608246e-02
   7.6700000e-02   5.9649389e-02
   7.6800000e-02   5.9690415e-02
   7.6900000e-02   5.9731324e-02
   7.7000000e-02   5.9772116e-02
   7.7100000e-02   5.9812791e-02
   7.7200000e-02   5.9853351e-02
   7.7300000e-02   5.9893794e-02
   7.7400000e-02   5.9934121e-02
   7.7500000e-02   5.9974332e-02
   7.7600000e-02   6.0014428e-02
   7.7700000e-02   6.0054409e-02
   7.7800000e-02   6.0094275e-02
   7.7900000e-02   6.0134025e-02
   7.8000000e-02   6.0173661e-02
   7.8100000e-02   6.0213183e-02
   7.8200000e-02   6.0252590e-02
   7.8300000e-02   6.0291883e-02
   7.8400000e-02   6.0331062e-02
   7.8500000e-02   6.0370128e-02
   7.8600000e-02   6.0409080e-02
   7.8700000e-02   6.0447919e-02
   7.8800000e-02   6.0486644e-02
   7.8900000e-02   6.0525257e-02
   7.9000000e-02   6.0563757e-02
   7.9100000e-02   6.0602144e-02
   7.9200000e-02   6.0640419e-02
   7.9300000e-02   6.0678582e-02
   7.9400000e-02   6.0716633e-02
   7.9500000e-02   6.0754573e-02
   7.9600000e-02   6.0792400e-02
   7.9700000e-02   6.0830117e-02
   7.9800000e-02   6.0867722e-02
   7.9900000e-02   6.0905216e-02
   8.0000000e-02   6.0942600e-02
   8.0100000e-02   6.0979873e-02
   8.0200000e-02   6.1017035e-02
   8.0300000e-02   6.1054088e-02
   8.0400000e-02   6.1091030e-02
   8.0500000e-02   6.1127863e-02
   8.0600000e-02   6.1164586e-02
   8.0700000e-02   6.1201199e-02
   8.0800000e-02   6.1237704e-02
   8.0900000e-02   6.1274099e-02
   8.1000000e-02   6.1310385e-02
   8.1100000e-02   6.1346563e-02
   8.1200000e-02   6.1382632e-02
   8.1300000e-02   6.1418593e-02
   8.1400000e-02   6.1454446e-02
   8.1500000e-02   6.1490191e-02
   8.1600000e-02   6.1525828e-02
   8.1700000e-02   6.1561358e-02
   8.1800000e-02   6.1596780e-02
   8.1900000e-02   6.1632095e-02
   8.2000000e-02   6.1667303e-02
   8.2100000e-02   6.1702404e-02
   8.2200000e-02   6.1737399e-02
   8.2300000e-02   6.1772287e-02
   8.2400000e-02   6.1807069e-02
   8.2500000e-02   6.1841745e-02
   8.2600000e-02   6.1876314e-02
   8.2700000e-02   6.1910779e-02
   8.2800000e-02   6.1945137e-02
   8.2900000e-02   6.1979391e-02
   8.3000000e-02   6.2013539e-02
   8.3100000e-02   6.2047582e-02
   8.3200000e-02   6.2081520e-02
   8.3300000e-02   6.2115354e-02
   8.3400000e-02   6.2149083e-02
   8.3500000e-02   6.2182708e-02
   8.3600000e-02   6.2216229e-02
   8.3700000e-02   6.2249645e-02
   8.3800000e-02   6.2282959e-02
   8.3900000e-02   6.2316168e-02
   8.4000000e-02   6.2349274e-02
   8.4100000e-02   6.2382277e-02
   8.4200000e-02   6.2415177e-02
   8.4300000e-02   6.2447974e-02
   8.4400000e-02   6.2480669e-02
   8.4500000e-02   6.2513261e-02
   8.4600000e-02   6.2545750e-02
   8.4700000e-02   6.2578138e-02
   8.4800000e-02   6.2610423e-02
   8.4900000e-02   6.2642606e-02
   8.5000000e-02   6.2674688e-02
   8.5100000e-02   6.2706669e-02
   8.5200000e-02   6.2738548e-02
   8.5300000e-02   6.2770326e-02
   8.5400000e-02   6.2802003e-02
   8.5500000e-02   6.2833579e-02
   8.5600000e-02   6.2865055e-02
   8.5700000e-02   6.2896430e-02
   8.5800000e-02   6.2927705e-02
   8.5900000e-02   6.2958880e-02
   8.6000000e-02   6.2989955e-02
   8.6100000e-02   6.3020930e-02
   8.6200000e-02   6.3051806e-02
   8.6300000e-02   6.3082582e-02
   8.6400000e-02   6.3113259e-02
   8.6500000e-02   6.3143836e-02
   8.6600000e-02   6.3174315e-02
   8.6700000e-02   6.3204695e-02
   8.6800000e-02   6.3234977e-02
   8.6900000e-02   6.3265160e-02
   8.7000000e-02   6.3295245e-02
   8.7100000e-02   6.3325231e-02
   8.7200000e-02   6.3355120e-02
   8.7300000e-02   6.3384911e-02
   8.7400000e-02   6.3414605e-02
   8.7500000e-02   6.3444201e-02
   8.7600000e-02   6.3473699e-02
   8.7700000e-02   6.3503101e-02
   8.7800000e-02   6.3532406e-02
   8.7900000e-02   6.3561614e-02
   8.8000000e-02   6.3590725e-02
   8.8100000e-02   6.3619740e-02
   8.8200000e-02   6.3648658e-02
   8.8300000e-02   6.3677481e-02
   8.8400000e-02   6.3706207e-02
   8.8500000e-02   6.3734838e-02
   8.8600000e-02   6.3763373e-02
   8.8700000e-02   6.3791812e-02
   8.8800000e-02   6.3820156e-02
   8.8900000e-02   6.3848405e-02
   8.9000000e-02   6.3876559e-02
   8.9100000e-02   6.3904618e-02
   8.9200000e-02   6.3932583e-02
   8.9300000e-02   6.3960452e-02
   8.9400000e-02   6.3988228e-02
   8.9500000e-02   6.4015909e-02
   8.9600000e-02   6.4043496e-02
   8.9700000e-02   6.4070990e-02
   8.9800000e-02   6.4098389e-02
   8.9900000e-02   6.4125695e-02
   9.0000000e-02   6.4152907e-02
   9.0100000e-02   6.4180027e-02
   9.0200000e-02   6.4207053e-02
   9.0300000e-02   6.4233986e-02
   9.0400000e-02   6.4260826e-02
   9.0500000e-02   6.4287574e-02
   9.0600000e-02   6.4314229e-02
   9.0700000e-02   6.4340791e-02
   9.0800000e-02   6.4367262e-02
   9.0900000e-02   6.4393641e-02
   9.1000000e-02   6.4419927e-02
   9.1100000e-02   6.4446122e-02
   9.1200000e-02   6.4472225e-02
   9.1300000e-02   6.4498237e-02
   9.1400000e-02   6.4524157e-02
   9.1500000e-02   6.4549987e-02
   9.1600000e-02   6.4575725e-02
   9.1700000e-02   6.4601373e-02
   9.1800000e-02   6.4626929e-02
   9.1900000e-02   6.4652396e-02
   9.2000000e-02   6.4677772e-02
   9.2100000e-02   6.4703057e-02
   9.2200000e-02   6.4728253e-02
   9.2300000e-02   6.4753359e-02
   9.2400000e-02   6.4778374e-02
   9.2500000e-02   6.4803301e-02
   9.2600000e-02   6.4828137e-02
   9.2700000e-02   6.4852885e-02
   9.2800000e-02   6.4877543e-02
   9.2900000e-02   6.4902112e-02
   9.3000000e-02   6.4926592e-02
   9.3100000e-02   6.4950983e-02
   9.3200000e-02   6.4975286e-02
   9.3300000e-02   6.4999500e-02
   9.3400000e-02   6.5023626e-02
   9.3500000e-02   6.5047664e-02
   9.3600000e-02   6.5071614e-02
   9.3700000e-02   6.5095476e-02
   9.3800000e-02   6.5119250e-02
   9.3900000e-02   6.5142936e-02
   9.4000000e-02   6.5166535e-02
   9.4100000e-02   6.5190047e-02
   9.4200000e-02   6.5213471e-02
   9.4300000e-02   6.5236809e-02
   9.4400000e-02   6.5260059e-02
   9.4500000e-02   6.5283223e-02
   9.4600000e-02   6.5306301e-02
   9.4700000e-02   6.5329291e-02
   9.4800000e-02   6.5352196e-02
   9.4900000e-02   6.5375014e-02
   9.5000000e-02   6.5397746e-02
   9.5100000e-02   6.5420393e-02
   9.5200000e-02   6.5442953e-02
   9.5300000e-02   6.5465428e-02
   9.5400000e-02   6.5487817e-02
   9.5500000e-02   6.5510122e-02
   9.5600000e-02   6.5532340e-02
   9.5700000e-02   6.5554474e-02
   9.5800000e-02   6.5576523e-02
   9.5900000e-02   6.5598487e-02
   9.6000000e-02   6.5620367e-02
   9.6100000e-02   6.5642162e-02
   9.6200000e-02   6.5663872e-02
   9.6300000e-02   6.5685498e-02
   9.6400000e-02   6.5707041e-02
   9.6500000e-02   6.5728499e-02
   9.6600000e-02   6.5749873e-02
   9.6700000e-02   6.5771164e-02
   9.6800000e-02   6.5792371e-02
   9.6900000e-02   6.5813495e-02
   9.7000000e-02   6.5834535e-02
   9.7100000e-02   6.5855493e-02
   9.7200000e-02   6.5876367e-02
   9.7300000e-02   6.5897158e-02
   9.7400000e-02   6.5917867e-02
   9.7500000e-02   6.5938493e-02
   9.7600000e-02   6.5959036e-02
   9.7700000e-02   6.5979498e-02
   9.7800000e-02   6.5999877e-02
   9.7900000e-02   6.6020173e-02
   9.8000000e-02   6.6040388e-02
   9.8100000e-02   6.6060521e-02
   9.8200000e-02   6.6080573e-02
   9.8300000e-02   6.6100543e-02
   9.8400000e-02   6.6120431e-02
   9.8500000e-02   6.6140238e-02
   9.8600000e-02   6.6159964e-02
   9.8700000e-02   6.6179609e-02
   9.8800000e-02   6.6199173e-02
   9.8900000e-02   6.6218656e-02
   9.9000000e-02   6.6238059e-02
   9.9100000e-02   6.6257381e-02
   9.9200000e-02   6.6276623e-02
   9.9300000e-02   6.6295784e-02
   9.9400000e-02   6.6314866e-02
   9.9500000e-02   6.6333867e-02
   9.9600000e-02   6.6352788e-02
   9.9700000e-02   6.6371630e-02
   9.9800000e-02   6.6390392e-02
   9.9900000e-02   6.6409075e-02
   1.0000000e-01   6.6427678e-02
   1.0010000e-01   6.6446202e-02
   1.0020000e-01   6.6464647e-02
   1.0030000e-01   6.6483013e-02
   1.0040000e-01   6.6501300e-02
   1.0050000e-01   6.6519508e-02
   1.0060000e-01   6.6537638e-02
   1.0070000e-01   6.6555689e-02
   1.0080000e-01   6.6573662e-02
   1.0090000e-01   6.6591557e-02
   1.0100000e-01   6.6609374e-02
   1.0110000e-01   6.6627112e-02
   1.0120000e-01   6.6644773e-02
   1.0130000e-01   6.6662356e-02
   1.0140000e-01   6.6679862e-02
   1.0150000e-01   6.6697290e-02
   1.0160000e-01   6.6714640e-02
   1.0170000e-01   6.6731914e-02
   1.0180000e-01   6.6749110e-02
   1.0190000e-01   6.6766229e-02
   1.0200000e-01   6.6783272e-02
   1.0210000e-01   6.6800237e-02
   1.0220000e-01   6.6817126e-02
   1.0230000e-01   6.6833939e-02
   1.0240000e-01   6.6850675e-02
   1.0250000e-01   6.6867335e-02
   1.0260000e-01   6.6883919e-02
   1.0270000e-01   6.6900427e-02
   1.0280000e-01   6.6916859e-02
   1.0290000e-01   6.6933215e-02
   1.0300000e-01   6.6949495e-02
   1.0310000e-01   6.6965700e-02
   1.0320000e-01   6.6981830e-02
   1.0330000e-01   6.6997884e-02
   1.0340000e-01   6.7013863e-02
   1.0350000e-01   6.7029767e-02
   1.0360000e-01   6.7045596e-02
   1.0370000e-01   6.7061350e-02
   1.0380000e-01   6.7077030e-02
   1.0390000e-01   6.7092635e-02
   1.0400000e-01   6.7108165e-02
   1.0410000e-01   6.7123621e-02
   1.0420000e-01   6.7139003e-02
   1.0430000e-01   6.7154311e-02
   1.0440000e-01   6.7169545e-02
   1.0450000e-01   6.7184705e-02
   1.0460000e-01   6.7199791e-02
   1.0470000e-01   6.7214803e-02
   1.0480000e-01   6.7229742e-02
   1.0490000e-01   6.7244608e-02
   1.0500000e-01   6.7259400e-02
   1.0510000e-01   6.7274119e-02
   1.0520000e-01   6.7288765e-02
   1.0530000e-01   6.7303338e-02
   1.0540000e-01   6.7317838e-02
   1.0550000e-01   6.7332266e-02
   1.0560000e-01   6.7346620e-02
   1.0570000e-01   6.7360903e-02
   1.0580000e-01   6.7375113e-02
   1.0590000e-01   6.7389250e-02
   1.0600000e-01   6.7403316e-02
   1.0610000e-01   6.7417309e-02
   1.0620000e-01   6.7431231e-02
   1.0630000e-01   6.7445081e-02
   1.0640000e-01   6.7458859e-02
   1.0650000e-01   6.7472565e-02
   1.0660000e-01   6.7486200e-02
   1.0670000e-01   6.7499764e-02
   1.0680000e-01   6.7513256e-02
   1.0690000e-01   6.7526677e-02
   1.0700000e-01   6.7540027e-02
   1.0710000e-01   6.7553306e-02
   1.0720000e-01   6.7566515e-02
   1.0730000e-01   6.7579652e-02
   1.0740000e-01   6.7592719e-02
   1.0750000e-01   6.7605716e-02
   1.0760000e-01   6.7618642e-02
   1.0770000e-01   6.7631498e-02
   1.0780000e-01   6.7644284e-02
   1.0790000e-01   6.7657000e-02
   1.0800000e-01   6.7669645e-02
   1.0810000e-01   6.7682221e-02
   1.0820000e-01   6.7694728e-02
   1.0830000e-01   6.7707164e-02
   1.0840000e-01   6.7719531e-02
   1.0850000e-01   6.7731829e-02
   1.0860000e-01   6.7744057e-02
   1.0870000e-01   6.7756217e-02
   1.0880000e-01   6.7768307e-02
   1.0890000e-01   6.7780328e-02
   1.0900000e-01   6.7792280e-02
   1.0910000e-01   6.7804164e-02
   1.0920000e-01   6.7815979e-02
   1.0930000e-01   6.7827725e-02
   1.0940000e-01   6.7839403e-02
   1.0950000e-01   6.7851013e-02
   1.0960000e-01   6.7862554e-02
   1.0970000e-01   6.7874028e-02
   1.0980000e-01   6.7885433e-02
   1.0990000e-01   6.7896770e-02
   1.1000000e-01   6.7908040e-02
   1.1010000e-01   6.7919242e-02
   1.1020000e-01   6.7930376e-02
   1.1030000e-01   6.7941443e-02
   1.1040000e-01   6.7952442e-02
   1.1050000e-01   6.7963374e-02
   1.1060000e-01   6.7974239e-02
   1.1070000e-01   6.7985037e-02
   1.1080000e-01   6.7995768e-02
   1.1090000e-01   6.8006432e-02
   1.1100000e-01   6.8017030e-02
   1.1110000e-01   6.8027560e-02
   1.1120000e-01   6.8038024e-02
   1.1130000e-01   6.8048422e-02
   1.1140000e-01   6.8058753e-02
   1.1150000e-01   6.8069018e-02
   1.1160000e-01   6.8079217e-02
   1.1170000e-01   6.8089350e-02
   1.1180000e-01   6.8099417e-02
   1.1190000e-01   6.8109418e-02
   1.1200000e-01   6.8119353e-02
   1.1210000e-01   6.8129223e-02
   1.1220000e-01   6.8139027e-02
   1.1230000e-01   6.8148766e-02
   1.1240000e-01   6.8158439e-02
   1.1250000e-01   6.8168047e-02
   1.1260000e-01   6.8177590e-02
   1.1270000e-01   6.8187068e-02
   1.1280000e-01   6.8196481e-02
   1.1290000e-01   6.8205829e-02
   1.1300000e-01   6.8215112e-02
   1.1310000e-01   6.8224331e-02
   1.1320000e-01   6.8233485e-02
   1.1330000e-01   6.8242575e-02
   1.1340000e-01   6.8251600e-02
   1.1350000e-01   6.8260561e-02
   1.1360000e-01   6.8269458e-02
   1.1370000e-01   6.8278291e-02
   1.1380000e-01   6.8287060e-02
   1.1390000e-01   6.8295765e-02
   1.1400000e-01   6.8304407e-02
   1.1410000e-01   6.8312984e-02
   1.1420000e-01   6.8321499e-02
   1.1430000e-01   6.8329949e-02
   1.1440000e-01   6.8338337e-02
   1.1450000e-01   6.8346661e-02
   1.1460000e-01   6.8354921e-02
   1.1470000e-01   6.8363119e-02
   1.1480000e-01   6.8371254e-02
   1.1490000e-01   6.8379326e-02
   1.1500000e-01   6.8387335e-02
   1.1510000e-01   6.8395281e-02
   1.1520000e-01   6.8403165e-02
   1.1530000e-01   6.8410986e-02
   1.1540000e-01   6.8418745e-02
   1.1550000e-01   6.8426442e-02
   1.1560000e-01   6.8434076e-02
   1.1570000e-01   6.8441648e-02
   1.1580000e-01   6.8449158e-02
   1.1590000e-01   6.8456606e-02
   1.1600000e-01   6.8463993e-02
   1.1610000e-01   6.8471317e-02
   1.1620000e-01   6.8478580e-02
   1.1630000e-01   6.8485781e-02
   1.1640000e-01   6.8492921e-02
   1.1650000e-01   6.8500000e-02
   1.1660000e-01   6.8507017e-02
   1.1670000e-01   6.8513973e-02
   1.1680000e-01   6.8520868e-02
   1.1690000e-01   6.8527702e-02
   1.1700000e-01   6.8534475e-02
   1.1710000e-01   6.8541187e-02
   1.1720000e-01   6.8547838e-02
   1.1730000e-01   6.8554429e-02
   1.1740000e-01   6.8560959e-02
   1.1750000e-01   6.8567429e-02
   1.1760000e-01   6.8573838e-02
   1.1770000e-01   6.8580187e-02
   1.1780000e-01   6.8586476e-02
   1.1790000e-01   6.8592705e-02
   1.1800000e-01   6.8598874e-02
   1.1810000e-01   6.8604982e-02
   1.1820000e-01   6.8611031e-02
   1.1830000e-01   6.8617021e-02
   1.1840000e-01   6.8622950e-02
   1.1850000e-01   6.8628820e-02
   1.1860000e-01   6.8634631e-02
   1.1870000e-01   6.8640382e-02
   1.1880000e-01   6.8646074e-02
   1.1890000e-01   6.8651707e-02
   1.1900000e-01   6.8657281e-02
   1.1910000e-01   6.8662795e-02
   1.1920000e-01   6.8668251e-02
   1.1930000e-01   6.8673648e-02
   1.1940000e-01   6.8678986e-02
   1.1950000e-01   6.8684265e-02
   1.1960000e-01   6.8689486e-02
   1.1970000e-01   6.8694648e-02
   1.1980000e-01   6.8699752e-02
   1.1990000e-01   6.8704798e-02
   1.2000000e-01   6.8709785e-02
   1.2010000e-01   6.8714714e-02
   1.2020000e-01   6.8719585e-02
   1.2030000e-01   6.8724399e-02
   1.2040000e-01   6.8729154e-02
   1.2050000e-01   6.8733851e-02
   1.2060000e-01   6.8738491e-02
   1.2070000e-01   6.8743073e-02
   1.2080000e-01   6.8747598e-02
   1.2090000e-01   6.8752065e-02
   1.2100000e-01   6.8756475e-02
   1.2110000e-01   6.8760827e-02
   1.2120000e-01   6.8765123e-02
   1.2130000e-01   6.8769361e-02
   1.2140000e-01   6.8773542e-02
   1.2150000e-01   6.8777666e-02
   1.2160000e-01   6.8781734e-02
   1.2170000e-01   6.8785744e-02
   1.2180000e-01   6.8789698e-02
   1.2190000e-01   6.8793596e-02
   1.2200000e-01   6.8797436e-02
   1.2210000e-01   6.8801221e-02
   1.2220000e-01   6.8804949e-02
   1.2230000e-01   6.8808620e-02
   1.2240000e-01   6.8812236e-02
   1.2250000e-01   6.8815795e-02
   1.2260000e-01   6.8819299e-02
   1.2270000e-01   6.8822746e-02
   1.2280000e-01   6.8826138e-02
   1.2290000e-01   6.8829474e-02
   1.2300000e-01   6.8832754e-02
   1.2310000e-01   6.8835979e-02
   1.2320000e-01   6.8839148e-02
   1.2330000e-01   6.8842261e-02
   1.2340000e-01   6.8845320e-02
   1.2350000e-01   6.8848323e-02
   1.2360000e-01   6.8851270e-02
   1.2370000e-01   6.8854163e-02
   1.2380000e-01   6.8857001e-02
   1.2390000e-01   6.8859783e-02
   1.2400000e-01   6.8862511e-02
   1.2410000e-01   6.8865184e-02
   1.2420000e-01   6.8867803e-02
   1.2430000e-01   6.8870366e-02
   1.2440000e-01   6.8872876e-02
   1.2450000e-01   6.8875330e-02
   1.2460000e-01   6.8877731e-02
   1.2470000e-01   6.8880077e-02
   1.2480000e-01   6.8882368e-02
   1.2490000e-01   6.8884606e-02
   1.2500000e-01   6.8886790e-02
   1.2510000e-01   6.8888919e-02
   1.2520000e-01   6.8890995e-02
   1.2530000e-01   6.8893017e-02
   1.2540000e-01   6.8894985e-02
   1.2550000e-01   6.8896900e-02
   1.2560000e-01   6.8898760e-02
   1.2570000e-01   6.8900568e-02
   1.2580000e-01   6.8902322e-02
   1.2590000e-01   6.8904022e-02
   1.2600000e-01   6.8905670e-02
   1.2610000e-01   6.8907264e-02
   1.2620000e-01   6.8908805e-02
   1.2630000e-01   6.8910293e-02
   1.2640000e-01   6.8911728e-02
   1.2650000e-01   6.8913110e-02
   1.2660000e-01   6.8914439e-02
   1.2670000e-01   6.8915716e-02
   1.2680000e-01   6.8916940e-02
   1.2690000e-01   6.8918111e-02
   1.2700000e-01   6.8919230e-02
   1.2710000e-01   6.8920297e-02
   1.2720000e-01   6.8921311e-02
   1.2730000e-01   6.8922273e-02
   1.2740000e-01   6.8923182e-02
   1.2750000e-01   6.8924040e-02
   1.2760000e-01   6.8924845e-02
   1.2770000e-01   6.8925599e-02
   1.2780000e-01   6.8926301e-02
   1.2790000e-01   6.8926950e-02
   1.2800000e-01   6.8927549e-02
   1.2810000e-01   6.8928095e-02
   1.2820000e-01   6.8928590e-02
   1.2830000e-01   6.8929033e-02
   1.2840000e-01   6.8929425e-02
   1.2850000e-01   6.8929766e-02
   1.2860000e-01   6.8930055e-02
   1.2870000e-01   6.8930293e-02
   1.2880000e-01   6.8930480e-02
   1.2890000e-01   6.8930616e-02
   1.2900000e-01   6.8930701e-02
   1.2910000e-01   6.8930735e-02
   1.2920000e-01   6.8930718e-02
   1.2930000e-01   6.8930651e-02
   1.2940000e-01   6.8930533e-02
   1.2950000e-01   6.8930364e-02
   1.2960000e-01   6.8930144e-02
   1.2970000e-01   6.8929875e-02
   1.2980000e-01   6.8929554e-02
   1.2990000e-01   6.8929184e-02
   1.3000000e-01   6.8928763e-02
   1.3010000e-01   6.8928292e-02
   1.3020000e-01   6.8927771e-02
   1.3030000e-01   6.8927200e-02
   1.3040000e-01   6.8926579e-02
   1.3050000e-01   6.8925908e-02
   1.3060000e-01   6.8925187e-02
   1.3070000e-01   6.8924416e-02
   1.3080000e-01   6.8923596e-02
   1.3090000e-01   6.8922726e-02
   1.3100000e-01   6.8921807e-02
   1.3110000e-01   6.8920838e-02
   1.3120000e-01   6.8919820e-02
   1.3130000e-01   6.8918753e-02
   1.3140000e-01   6.8917636e-02
   1.3150000e-01   6.8916470e-02
   1.3160000e-01   6.8915255e-02
   1.3170000e-01   6.8913991e-02
   1.3180000e-01   6.8912679e-02
   1.3190000e-01   6.8911317e-02
   1.3200000e-01   6.8909906e-02
   1.3210000e-01   6.8908447e-02
   1.3220000e-01   6.8906939e-02
   1.3230000e-01   6.8905382e-02
   1.3240000e-01   6.8903777e-02
   1.3250000e-01   6.8902124e-02
   1.3260000e-01   6.8900422e-02
   1.3270000e-01   6.8898671e-02
   1.3280000e-01   6.8896873e-02
   1.3290000e-01   6.8895026e-02
   1.3300000e-01   6.8893131e-02
   1.3310000e-01   6.8891188e-02
   1.3320000e-01   6.8889198e-02
   1.3330000e-01   6.8887159e-02
   1.3340000e-01   6.8885072e-02
   1.3350000e-01   6.8882938e-02
   1.3360000e-01   6.8880756e-02
   1.3370000e-01   6.8878526e-02
   1.3380000e-01   6.8876249e-02
   1.3390000e-01   6.8873924e-02
   1.3400000e-01   6.8871552e-02
   1.3410000e-01   6.8869133e-02
   1.3420000e-01   6.8866666e-02
   1.3430000e-01   6.8864152e-02
   1.3440000e-01   6.8861591e-02
   1.3450000e-01   6.8858982e-02
   1.3460000e-01   6.8856327e-02
   1.3470000e-01   6.8853625e-02
   1.3480000e-01   6.8850876e-02
   1.3490000e-01   6.8848080e-02
   1.3500000e-01   6.8845237e-02
   1.3510000e-01   6.8842348e-02
   1.3520000e-01   6.8839412e-02
   1.3530000e-01   6.8836430e-02
   1.3540000e-01   6.8833401e-02
   1.3550000e-01   6.8830325e-02
   1.3560000e-01   6.8827204e-02
   1.3570000e-01   6.8824036e-02
   1.3580000e-01   6.8820822e-02
   1.3590000e-01   6.8817561e-02
   1.3600000e-01   6.8814255e-02
   1.3610000e-01   6.8810902e-02
   1.3620000e-01   6.8807504e-02
   1.3630000e-01   6.8804060e-02
   1.3640000e-01   6.8800570e-02
   1.3650000e-01   6.8797034e-02
   1.3660000e-01   6.8793452e-02
   1.3670000e-01   6.8789825e-02
   1.3680000e-01   6.8786152e-02
   1.3690000e-01   6.8782434e-02
   1.3700000e-01   6.8778670e-02
   1.3710000e-01   6.8774861e-02
   1.3720000e-01   6.8771007e-02
   1.3730000e-01   6.8767108e-02
   1.3740000e-01   6.8763163e-02
   1.3750000e-01   6.8759173e-02
   1.3760000e-01   6.8755138e-02
   1.3770000e-01   6.8751058e-02
   1.3780000e-01   6.8746934e-02
   1.3790000e-01   6.8742764e-02
   1.3800000e-01   6.8738550e-02
   1.3810000e-01   6.8734291e-02
   1.3820000e-01   6.8729987e-02
   1.3830000e-01   6.8725638e-02
   1.3840000e-01   6.8721246e-02
   1.3850000e-01   6.8716808e-02
   1.3860000e-01   6.8712326e-02
   1.3870000e-01   6.8707800e-02
   1.3880000e-01   6.8703230e-02
   1.3890000e-01   6.8698615e-02
   1.3900000e-01   6.8693957e-02
   1.3910000e-01   6.8689254e-02
   1.3920000e-01   6.8684507e-02
   1.3930000e-01   6.8679716e-02
   1.3940000e-01   6.8674881e-02
   1.3950000e-01   6.8670003e-02
   1.3960000e-01   6.8665080e-02
   1.3970000e-01   6.8660114e-02
   1.3980000e-01   6.8655105e-02
   1.3990000e-01   6.8650051e-02
   1.4000000e-01   6.8644954e-02
   1.4010000e-01   6.8639814e-02
   1.4020000e-01   6.8634630e-02
   1.4030000e-01   6.8629403e-02
   1.4040000e-01   6.8624133e-02
   1.4050000e-01   6.8618819e-02
   1.4060000e-01   6.8613463e-02
   1.4070000e-01   6.8608063e-02
   1.4080000e-01   6.8602620e-02
   1.4090000e-01   6.8597134e-02
   1.4100000e-01   6.8591605e-02
   1.4110000e-01   6.8586034e-02
   1.4120000e-01   6.8580419e-02
   1.4130000e-01   6.8574762e-02
   1.4140000e-01   6.8569062e-02
   1.4150000e-01   6.8563320e-02
   1.4160000e-01   6.8557534e-02
   1.4170000e-01   6.8551707e-02
   1.4180000e-01   6.8545837e-02
   1.4190000e-01   6.8539925e-02
   1.4200000e-01   6.8533970e-02
   1.4210000e-01   6.8527973e-02
   1.4220000e-01   6.8521934e-02
   1.4230000e-01   6.8515853e-02
   1.4240000e-01   6.8509729e-02
   1.4250000e-01   6.8503564e-02
   1.4260000e-01   6.8497356e-02
   1.4270000e-01   6.8491107e-02
   1.4280000e-01   6.8484816e-02
   1.4290000e-01   6.8478483e-02
   1.4300000e-01   6.8472109e-02
   1.4310000e-01   6.8465692e-02
   1.4320000e-01   6.8459234e-02
   1.4330000e-01   6.8452735e-02
   1.4340000e-01   6.8446194e-02
   1.4350000e-01   6.8439612e-02
   1.4360000e-01   6.8432988e-02
   1.4370000e-01   6.8426323e-02
   1.4380000e-01   6.8419616e-02
   1.4390000e-01   6.8412869e-02
   1.4400000e-01   6.8406080e-02
   1.4410000e-01   6.8399250e-02
   1.4420000e-01   6.8392380e-02
   1.4430000e-01   6.8385468e-02
   1.4440000e-01   6.8378515e-02
   1.4450000e-01   6.8371521e-02
   1.4460000e-01   6.8364487e-02
   1.4470000e-01   6.8357412e-02
   1.4480000e-01   6.8350296e-02
   1.4490000e-01   6.8343140e-02
   1.4500000e-01   6.8335943e-02
   1.4510000e-01   6.8328705e-02
   1.4520000e-01   6.8321427e-02
   1.4530000e-01   6.8314109e-02
   1.4540000e-01   6.8306750e-02
   1.4550000e-01   6.8299351e-02
   1.4560000e-01   6.8291912e-02
   1.4570000e-01   6.8284432e-02
   1.4580000e-01   6.8276913e-02
   1.4590000e-01   6.8269353e-02
   1.4600000e-01   6.8261754e-02
   1.4610000e-01   6.8254114e-02
   1.4620000e-01   6.8246434e-02
   1.4630000e-01   6.8238715e-02
   1.4640000e-01   6.8230956e-02
   1.4650000e-01   6.8223157e-02
   1.4660000e-01   6.8215319e-02
   1.4670000e-01   6.8207440e-02
   1.4680000e-01   6.8199523e-02
   1.4690000e-01   6.8191565e-02
   1.4700000e-01   6.8183569e-02
   1.4710000e-01   6.8175533e-02
   1.4720000e-01   6.8167457e-02
   1.4730000e-01   6.8159342e-02
   1.4740000e-01   6.8151188e-02
   1.4750000e-01   6.8142995e-02
   1.4760000e-01   6.8134763e-02
   1.4770000e-01   6.8126492e-02
   1.4780000e-01   6.8118181e-02
   1.4790000e-01   6.8109832e-02
   1.4800000e-01   6.8101444e-02
   1.4810000e-01   6.8093016e-02
   1.4820000e-01   6.8084550e-02
   1.4830000e-01   6.8076046e-02
   1.4840000e-01   6.8067502e-02
   1.4850000e-01   6.8058920e-02
   1.4860000e-01   6.8050300e-02
   1.4870000e-01   6.8041641e-02
   1.4880000e-01   6.8032943e-02
   1.4890000e-01   6.8024207e-02
   1.4900000e-01   6.8015432e-02
   1.4910000e-01   6.8006620e-02
   1.4920000e-01   6.7997769e-02
   1.4930000e-01   6.7988879e-02
   1.4940000e-01   6.7979952e-02
   1.4950000e-01   6.7970986e-02
   1.4960000e-01   6.7961983e-02
   1.4970000e-01   6.7952941e-02
   1.4980000e-01   6.7943862e-02
   1.4990000e-01   6.7934744e-02
   1.5000000e-01   6.7925589e-02
   1.5010000e-01   6.7916396e-02
   1.5020000e-01   6.7907165e-02
   1.5030000e-01   6.7897896e-02
   1.5040000e-01   6.7888590e-02
   1.5050000e-01   6.7879246e-02
   1.5060000e-01   6.7869865e-02
   1.5070000e-01   6.7860446e-02
   1.5080000e-01   6.7850990e-02
   1.5090000e-01   6.7841496e-02
   1.5100000e-01   6.7831966e-02
   1.5110000e-01   6.7822397e-02
   1.5120000e-01   6.7812792e-02
   1.5130000e-01   6.7803149e-02
   1.5140000e-01   6.7793470e-02
   1.5150000e-01   6.7783753e-02
   1.5160000e-01   6.7773999e-02
   1.5170000e-01   6.7764208e-02
   1.5180000e-01   6.7754380e-02
   1.5190000e-01   6.7744516e-02
   1.5200000e-01   6.7734614e-02
   1.5210000e-01   6.7724676e-02
   1.5220000e-01   6.7714701e-02
   1.5230000e-01   6.7704690e-02
   1.5240000e-01   6.7694641e-02
   1.5250000e-01   6.7684557e-02
   1.5260000e-01   6.7674435e-02
   1.5270000e-01   6.7664278e-02
   1.5280000e-01   6.7654084e-02
   1.5290000e-01   6.7643853e-02
   1.5300000e-01   6.7633586e-02
   1.5310000e-01   6.7623283e-02
   1.5320000e-01   6.7612944e-02
   1.5330000e-01   6.7602568e-02
   1.5340000e-01   6.7592157e-02
   1.5350000e-01   6.7581709e-02
   1.5360000e-01   6.7571225e-02
   1.5370000e-01   6.7560706e-02
   1.5380000e-01   6.7550150e-02
   1.5390000e-01   6.7539559e-02
   1.5400000e-01   6.7528931e-02
   1.5410000e-01   6.7518268e-02
   1.5420000e-01   6.7507569e-02
   1.5430000e-01   6.7496835e-02
   1.5440000e-01   6.7486065e-02
   1.5450000e-01   6.7475259e-02
   1.5460000e-01   6.7464418e-02
   1.5470000e-01   6.7453541e-02
   1.5480000e-01   6.7442629e-02
   1.5490000e-01   6.7431682e-02
   1.5500000e-01   6.7420699e-02
   1.5510000e-01   6.7409681e-02
   1.5520000e-01   6.7398628e-02
   1.5530000e-01   6.7387539e-02
   1.5540000e-01   6.7376415e-02
   1.5550000e-01   6.7365257e-02
   1.5560000e-01   6.7354063e-02
   1.5570000e-01   6.7342834e-02
   1.5580000e-01   6.7331570e-02
   1.5590000e-01   6.7320272e-02
   1.5600000e-01   6.7308938e-02
   1.5610000e-01   6.7297570e-02
   1.5620000e-01   6.7286167e-02
   1.5630000e-01   6.7274729e-02
   1.5640000e-01   6.7263257e-02
   1.5650000e-01   6.7251749e-02
   1.5660000e-01   6.7240208e-02
   1.5670000e-01   6.7228632e-02
   1.5680000e-01   6.7217021e-02
   1.5690000e-01   6.7205376e-02
   1.5700000e-01   6.7193696e-02
   1.5710000e-01   6.7181983e-02
   1.5720000e-01   6.7170235e-02
   1.5730000e-01   6.7158452e-02
   1.5740000e-01   6.7146636e-02
   1.5750000e-01   6.7134785e-02
   1.5760000e-01   6.7122900e-02
   1.5770000e-01   6.7110981e-02
   1.5780000e-01   6.7099029e-02
   1.5790000e-01   6.7087042e-02
   1.5800000e-01   6.7075021e-02
   1.5810000e-01   6.7062966e-02
   1.5820000e-01   6.7050878e-02
   1.5830000e-01   6.7038756e-02
   1.5840000e-01   6.7026600e-02
   1.5850000e-01   6.7014410e-02
   1.5860000e-01   6.7002187e-02
   1.5870000e-01   6.6989930e-02
   1.5880000e-01   6.6977640e-02
   1.5890000e-01   6.6965316e-02
   1.5900000e-01   6.6952958e-02
   1.5910000e-01   6.6940568e-02
   1.5920000e-01   6.6928143e-02
   1.5930000e-01   6.6915686e-02
   1.5940000e-01   6.6903195e-02
   1.5950000e-01   6.6890671e-02
   1.5960000e-01   6.6878114e-02
   1.5970000e-01   6.6865524e-02
   1.5980000e-01   6.6852900e-02
   1.5990000e-01   6.6840244e-02
   1.6000000e-01   6.6827554e-02
   1.6010000e-01   6.6814832e-02
   1.6020000e-01   6.6802076e-02
   1.6030000e-01   6.6789288e-02
   1.6040000e-01   6.6776467e-02
   1.6050000e-01   6.6763613e-02
   1.6060000e-01   6.6750726e-02
   1.6070000e-01   6.6737807e-02
   1.6080000e-01   6.6724855e-02
   1.6090000e-01   6.6711870e-02
   1.6100000e-01   6.6698853e-02
   1.6110000e-01   6.6685803e-02
   1.6120000e-01   6.6672721e-02
   1.6130000e-01   6.6659607e-02
   1.6140000e-01   6.6646460e-02
   1.6150000e-01   6.6633280e-02
   1.6160000e-01   6.6620069e-02
   1.6170000e-01   6.6606825e-02
   1.6180000e-01   6.6593548e-02
   1.6190000e-01   6.6580240e-02
   1.6200000e-01   6.6566900e-02
   1.6210000e-01   6.6553527e-02
   1.6220000e-01   6.6540123e-02
   1.6230000e-01   6.6526686e-02
   1.6240000e-01   6.6513217e-02
   1.6250000e-01   6.6499717e-02
   1.6260000e-01   6.6486185e-02
   1.6270000e-01   6.6472621e-02
   1.6280000e-01   6.6459025e-02
   1.6290000e-01   6.6445397e-02
   1.6300000e-01   6.6431738e-02
   1.6310000e-01   6.6418047e-02
   1.6320000e-01   6.6404324e-02
   1.6330000e-01   6.6390570e-02
   1.6340000e-01   6.6376784e-02
   1.6350000e-01   6.6362967e-02
   1.6360000e-01   6.6349118e-02
   1.6370000e-01   6.6335238e-02
   1.6380000e-01   6.6321326e-02
   1.6390000e-01   6.6307384e-02
   1.6400000e-01   6.6293410e-02
   1.6410000e-01   6.6279404e-02
   1.6420000e-01   6.6265368e-02
   1.6430000e-01   6.6251300e-02
   1.6440000e-01   6.6237201e-02
   1.6450000e-01   6.6223072e-02
   1.6460000e-01   6.6208911e-02
   1.6470000e-01   6.6194719e-02
   1.6480000e-01   6.6180496e-02
   1.6490000e-01   6.6166243e-02
   1.6500000e-01   6.6151958e-02
   1.6510000e-01   6.6137643e-02
   1.6520000e-01   6.6123297e-02
   1.6530000e-01   6.6108920e-02
   1.6540000e-01   6.6094512e-02
   1.6550000e-01   6.6080074e-02
   1.6560000e-01   6.6065605e-02
   1.6570000e-01   6.6051106e-02
   1.6580000e-01   6.6036576e-02
   1.6590000e-01   6.6022015e-02
   1.6600000e-01   6.6007424e-02
   1.6610000e-01   6.5992803e-02
   1.6620000e-01   6.5978152e-02
   1.6630000e-01   6.5963470e-02
   1.6640000e-01   6.5948757e-02
   1.6650000e-01   6.5934015e-02
   1.6660000e-01   6.5919242e-02
   1.6670000e-01   6.5904439e-02
   1.6680000e-01   6.5889606e-02
   1.6690000e-01   6.5874743e-02
   1.6700000e-01   6.5859850e-02
   1.6710000e-01   6.5844927e-02
   1.6720000e-01   6.5829974e-02
   1.6730000e-01   6.5814991e-02
   1.6740000e-01   6.5799978e-02
   1.6750000e-01   6.5784935e-02
   1.6760000e-01   6.5769863e-02
   1.6770000e-01   6.5754760e-02
   1.6780000e-01   6.5739628e-02
   1.6790000e-01   6.5724466e-02
   1.6800000e-01   6.5709275e-02
   1.6810000e-01   6.5694054e-02
   1.6820000e-01   6.5678803e-02
   1.6830000e-01   6.5663523e-02
   1.6840000e-01   6.5648214e-02
   1.6850000e-01   6.5632875e-02
   1.6860000e-01   6.5617506e-02
   1.6870000e-01   6.5602109e-02
   1.6880000e-01   6.5586681e-02
   1.6890000e-01   6.5571225e-02
   1.6900000e-01   6.5555739e-02
   1.6910000e-01   6.5540224e-02
   1.6920000e-01   6.5524680e-02
   1.6930000e-01   6.5509107e-02
   1.6940000e-01   6.5493505e-02
   1.6950000e-01   6.5477873e-02
   1.6960000e-01   6.5462213e-02
   1.6970000e-01   6.5446524e-02
   1.6980000e-01   6.5430805e-02
   1.6990000e-01   6.5415058e-02
   1.7000000e-01   6.5399282e-02
   1.7010000e-01   6.5383477e-02
   1.7020000e-01   6.5367643e-02
   1.7030000e-01   6.5351781e-02
   1.7040000e-01   6.5335890e-02
   1.7050000e-01   6.5319970e-02
   1.7060000e-01   6.5304021e-02
   1.7070000e-01   6.5288044e-02
   1.7080000e-01   6.5272038e-02
   1.7090000e-01   6.5256004e-02
   1.7100000e-01   6.5239942e-02
   1.7110000e-01   6.5223850e-02
   1.7120000e-01   6.5207731e-02
   1.7130000e-01   6.5191583e-02
   1.7140000e-01   6.5175407e-02
   1.7150000e-01   6.5159202e-02
   1.7160000e-01   6.5142969e-02
   1.7170000e-01   6.5126708e-02
   1.7180000e-01   6.5110419e-02
   1.7190000e-01   6.5094102e-02
   1.7200000e-01   6.5077756e-02
   1.7210000e-01   6.5061383e-02
   1.7220000e-01   6.5044981e-02
   1.7230000e-01   6.5028551e-02
   1.7240000e-01   6.5012094e-02
   1.7250000e-01   6.4995608e-02
   1.7260000e-01   6.4979095e-02
   1.7270000e-01   6.4962554e-02
   1.7280000e-01   6.4945985e-02
   1.7290000e-01   6.4929388e-02
   1.7300000e-01   6.4912763e-02
   1.7310000e-01   6.4896111e-02
   1.7320000e-01   6.4879431e-02
   1.7330000e-01   6.4862724e-02
   1.7340000e-01   6.4845988e-02
   1.7350000e-01   6.4829226e-02
   1.7360000e-01   6.4812436e-02
   1.7370000e-01   6.4795618e-02
   1.7380000e-01   6.4778773e-02
   1.7390000e-01   6.4761900e-02
   1.7400000e-01   6.4745000e-02
   1.7410000e-01   6.4728073e-02
   1.7420000e-01   6.4711118e-02
   1.7430000e-01   6.4694136e-02
   1.7440000e-01   6.4677127e-02
   1.7450000e-01   6.4660091e-02
   1.7460000e-01   6.4643027e-02
   1.7470000e-01   6.4625937e-02
   1.7480000e-01   6.4608819e-02
   1.7490000e-01   6.4591674e-02
   1.7500000e-01   6.4574502e-02
   1.7510000e-01   6.4557304e-02
   1.7520000e-01   6.4540078e-02
   1.7530000e-01   6.4522825e-02
   1.7540000e-01   6.4505546e-02
   1.7550000e-01   6.4488239e-02
   1.7560000e-01   6.4470906e-02
   1.7570000e-01   6.4453546e-02
   1.7580000e-01   6.4436160e-02
   1.7590000e-01   6.4418746e-02
   1.7600000e-01   6.4401306e-02
   1.7610000e-01   6.4383840e-02
   1.7620000e-01   6.4366346e-02
   1.7630000e-01   6.4348827e-02
   1.7640000e-01   6.4331280e-02
   1.7650000e-01   6.4313707e-02
   1.7660000e-01   6.4296108e-02
   1.7670000e-01   6.4278483e-02
   1.7680000e-01   6.4260830e-02
   1.7690000e-01   6.4243152e-02
   1.7700000e-01   6.4225447e-02
   1.7710000e-01   6.4207716e-02
   1.7720000e-01   6.4189959e-02
   1.7730000e-01   6.4172175e-02
   1.7740000e-01   6.4154366e-02
   1.7750000e-01   6.4136530e-02
   1.7760000e-01   6.4118668e-02
   1.7770000e-01   6.4100780e-02
   1.7780000e-01   6.4082866e-02
   1.7790000e-01   6.4064926e-02
   1.7800000e-01   6.4046960e-02
   1.7810000e-01   6.4028968e-02
   1.7820000e-01   6.4010950e-02
   1.7830000e-01   6.3992906e-02
   1.7840000e-01   6.3974837e-02
   1.7850000e-01   6.3956741e-02
   1.7860000e-01   6.3938620e-02
   1.7870000e-01   6.3920473e-02
   1.7880000e-01   6.3902301e-02
   1.7890000e-01   6.3884102e-02
   1.7900000e-01   6.3865878e-02
   1.7910000e-01   6.3847629e-02
   1.7920000e-01   6.3829354e-02
   1.7930000e-01   6.3811053e-02
   1.7940000e-01   6.3792727e-02
   1.7950000e-01   6.3774375e-02
   1.7960000e-01   6.3755998e-02
   1.7970000e-01   6.3737596e-02
   1.7980000e-01   6.3719168e-02
   1.7990000e-01   6.3700715e-02
   1.8000000e-01   6.3682237e-02
   1.8010000e-01   6.3663733e-02
   1.8020000e-01   6.3645204e-02
   1.8030000e-01   6.3626650e-02
   1.8040000e-01   6.3608071e-02
   1.8050000e-01   6.3589466e-02
   1.8060000e-01   6.3570837e-02
   1.8070000e-01   6.3552182e-02
   1.8080000e-01   6.3533502e-02
   1.8090000e-01   6.3514798e-02
   1.8100000e-01   6.3496068e-02
   1.8110000e-01   6.3477313e-02
   1.8120000e-01   6.3458534e-02
   1.8130000e-01   6.3439730e-02
   1.8140000e-01   6.3420900e-02
   1.8150000e-01   6.3402046e-02
   1.8160000e-01   6.3383168e-02
   1.8170000e-01   6.3364264e-02
   1.8180000e-01   6.3345336e-02
   1.8190000e-01   6.3326383e-02
   1.8200000e-01   6.3307405e-02
   1.8210000e-01   6.3288403e-02
   1.8220000e-01   6.3269376e-02
   1.8230000e-01   6.3250325e-02
   1.8240000e-01   6.3231249e-02
   1.8250000e-01   6.3212149e-02
   1.8260000e-01   6.3193024e-02
   1.8270000e-01   6.3173875e-02
   1.8280000e-01   6.3154701e-02
   1.8290000e-01   6.3135503e-02
   1.8300000e-01   6.3116281e-02
   1.8310000e-01   6.3097034e-02
   1.8320000e-01   6.3077763e-02
   1.8330000e-01   6.3058468e-02
   1.8340000e-01   6.3039149e-02
   1.8350000e-01   6.3019805e-02
   1.8360000e-01   6.3000438e-02
   1.8370000e-01   6.2981046e-02
   1.8380000e-01   6.2961630e-02
   1.8390000e-01   6.2942190e-02
   1.8400000e-01   6.2922726e-02
   1.8410000e-01   6.2903238e-02
   1.8420000e-01   6.2883726e-02
   1.8430000e-01   6.2864191e-02
   1.8440000e-01   6.2844631e-02
   1.8450000e-01   6.2825048e-02
   1.8460000e-01   6.2805440e-02
   1.8470000e-01   6.2785809e-02
   1.8480000e-01   6.2766154e-02
   1.8490000e-01   6.2746476e-02
   1.8500000e-01   6.2726773e-02
   1.8510000e-01   6.2707047e-02
   1.8520000e-01   6.2687298e-02
   1.8530000e-01   6.2667524e-02
   1.8540000e-01   6.2647727e-02
   1.8550000e-01   6.2627907e-02
   1.8560000e-01   6.2608063e-02
   1.8570000e-01   6.2588196e-02
   1.8580000e-01   6.2568305e-02
   1.8590000e-01   6.2548391e-02
   1.8600000e-01   6.2528453e-02
   1.8610000e-01   6.2508492e-02
   1.8620000e-01   6.2488507e-02
   1.8630000e-01   6.2468500e-02
   1.8640000e-01   6.2448469e-02
   1.8650000e-01   6.2428414e-02
   1.8660000e-01   6.2408337e-02
   1.8670000e-01   6.2388236e-02
   1.8680000e-01   6.2368112e-02
   1.8690000e-01   6.2347965e-02
   1.8700000e-01   6.2327795e-02
   1.8710000e-01   6.2307602e-02
   1.8720000e-01   6.2287386e-02
   1.8730000e-01   6.2267147e-02
   1.8740000e-01   6.2246885e-02
   1.8750000e-01   6.2226600e-02
   1.8760000e-01   6.2206292e-02
   1.8770000e-01   6.2185961e-02
   1.8780000e-01   6.2165607e-02
   1.8790000e-01   6.2145231e-02
   1.8800000e-01   6.2124831e-02
   1.8810000e-01   6.2104409e-02
   1.8820000e-01   6.2083964e-02
   1.8830000e-01   6.2063497e-02
   1.8840000e-01   6.2043006e-02
   1.8850000e-01   6.2022493e-02
   1.8860000e-01   6.2001958e-02
   1.8870000e-01   6.1981400e-02
   1.8880000e-01   6.1960819e-02
   1.8890000e-01   6.1940216e-02
   1.8900000e-01   6.1919590e-02
   1.8910000e-01   6.1898942e-02
   1.8920000e-01   6.1878271e-02
   1.8930000e-01   6.1857578e-02
   1.8940000e-01   6.1836862e-02
   1.8950000e-01   6.1816124e-02
   1.8960000e-01   6.1795364e-02
   1.8970000e-01   6.1774582e-02
   1.8980000e-01   6.1753777e-02
   1.8990000e-01   6.1732950e-02
   1.9000000e-01   6.1712101e-02
   1.9010000e-01   6.1691229e-02
   1.9020000e-01   6.1670335e-02
   1.9030000e-01   6.1649420e-02
   1.9040000e-01   6.1628482e-02
   1.9050000e-01   6.1607522e-02
   1.9060000e-01   6.1586540e-02
   1.9070000e-01   6.1565536e-02
   1.9080000e-01   6.1544510e-02
   1.9090000e-01   6.1523462e-02
   1.9100000e-01   6.1502392e-02
   1.9110000e-01   6.1481300e-02
   1.9120000e-01   6.1460187e-02
   1.9130000e-01   6.1439051e-02
   1.9140000e-01   6.1417894e-02
   1.9150000e-01   6.1396715e-02
   1.9160000e-01   6.1375514e-02
   1.9170000e-01   6.1354291e-02
   1.9180000e-01   6.1333047e-02
   1.9190000e-01   6.1311781e-02
   1.9200000e-01   6.1290493e-02
   1.9210000e-01   6.1269184e-02
   1.9220000e-01   6.1247853e-02
   1.9230000e-01   6.1226501e-02
   1.9240000e-01   6.1205127e-02
   1.9250000e-01   6.1183731e-02
   1.9260000e-01   6.1162314e-02
   1.9270000e-01   6.1140876e-02
   1.9280000e-01   6.1119416e-02
   1.9290000e-01   6.1097934e-02
   1.9300000e-01   6.1076432e-02
   1.9310000e-01   6.1054908e-02
   1.9320000e-01   6.1033362e-02
   1.9330000e-01   6.1011796e-02
   1.9340000e-01   6.0990208e-02
   1.9350000e-01   6.0968599e-02
   1.9360000e-01   6.0946968e-02
   1.9370000e-01   6.0925317e-02
   1.9380000e-01   6.0903644e-02
   1.9390000e-01   6.0881950e-02
   1.9400000e-01   6.0860235e-02
   1.9410000e-01   6.0838499e-02
   1.9420000e-01   6.0816742e-02
   1.9430000e-01   6.0794964e-02
   1.9440000e-01   6.0773165e-02
   1.9450000e-01   6.0751345e-02
   1.9460000e-01   6.0729504e-02
   1.9470000e-01   6.0707642e-02
   1.9480000e-01   6.0685760e-02
   1.9490000e-01   6.0663856e-02
   1.9500000e-01   6.0641931e-02
   1.9510000e-01   6.0619986e-02
   1.9520000e-01   6.0598020e-02
   1.9530000e-01   6.0576033e-02
   1.9540000e-01   6.0554026e-02
   1.9550000e-01   6.0531998e-02
   1.9560000e-01   6.0509949e-02
   1.9570000e-01   6.0487879e-02
   1.9580000e-01   6.0465789e-02
   1.9590000e-01   6.0443678e-02
   1.9600000e-01   6.0421547e-02
   1.9610000e-01   6.0399395e-02
   1.9620000e-01   6.0377222e-02
   1.9630000e-01   6.0355030e-02
   1.9640000e-01   6.0332816e-02
   1.9650000e-01   6.0310582e-02
   1.9660000e-01   6.0288328e-02
   1.9670000e-01   6.0266054e-02
   1.9680000e-01   6.0243759e-02
   1.9690000e-01   6.0221444e-02
   1.9700000e-01   6.0199108e-02
   1.9710000e-01   6.0176752e-02
   1.9720000e-01   6.0154376e-02
   1.9730000e-01   6.0131980e-02
   1.9740000e-01   6.0109563e-02
   1.9750000e-01   6.0087126e-02
   1.9760000e-01   6.0064670e-02
   1.9770000e-01   6.0042193e-02
   1.9780000e-01   6.0019695e-02
   1.9790000e-01   5.9997178e-02
   1.9800000e-01   5.9974641e-02
   1.9810000e-01   5.9952084e-02
   1.9820000e-01   5.9929507e-02
   1.9830000e-01   5.9906909e-02
   1.9840000e-01   5.9884292e-02
   1.9850000e-01   5.9861655e-02
   1.9860000e-01   5.9838998e-02
   1.9870000e-01   5.9816322e-02
   1.9880000e-01   5.9793625e-02
   1.9890000e-01   5.9770908e-02
   1.9900000e-01   5.9748172e-02
   1.9910000e-01   5.9725416e-02
   1.9920000e-01   5.9702640e-02
   1.9930000e-01   5.9679845e-02
   1.9940000e-01   5.9657030e-02
   1.9950000e-01   5.9634195e-02
   1.9960000e-01   5.9611340e-02
   1.9970000e-01   5.9588466e-02
   1.9980000e-01   5.9565572e-02
   1.9990000e-01   5.9542659e-02
   2.0000000e-01   5.9519726e-02
   2.0010000e-01   5.9496774e-02
   2.0020000e-01   5.9473802e-02
   2.0030000e-01   5.9450811e-02
   2.0040000e-01   5.9427800e-02
   2.0050000e-01   5.9404770e-02
   2.0060000e-01   5.9381721e-02
   2.0070000e-01   5.9358652e-02
   2.0080000e-01   5.9335563e-02
   2.0090000e-01   5.9312456e-02
   2.0100000e-01   5.9289329e-02
   2.0110000e-01   5.9266183e-02
   2.0120000e-01   5.9243017e-02
   2.0130000e-01   5.9219833e-02
   2.0140000e-01   5.9196629e-02
   2.0150000e-01   5.9173406e-02
   2.0160000e-01   5.9150164e-02
   2.0170000e-01   5.9126903e-02
   2.0180000e-01   5.9103623e-02
   2.0190000e-01   5.9080323e-02
   2.0200000e-01   5.9057005e-02
   2.0210000e-01   5.9033667e-02
   2.0220000e-01   5.9010311e-02
   2.0230000e-01   5.8986935e-02
   2.0240000e-01   5.8963541e-02
   2.0250000e-01   5.8940128e-02
   2.0260000e-01   5.8916695e-02
   2.0270000e-01   5.8893244e-02
   2.0280000e-01   5.8869774e-02
   2.0290000e-01   5.8846286e-02
   2.0300000e-01   5.8822778e-02
   2.0310000e-01   5.8799252e-02
   2.0320000e-01   5.8775707e-02
   2.0330000e-01   5.8752143e-02
   2.0340000e-01   5.8728560e-02
   2.0350000e-01   5.8704959e-02
   2.0360000e-01   5.8681339e-02
   2.0370000e-01   5.8657700e-02
   2.0380000e-01   5.8634043e-02
   2.0390000e-01   5.8610367e-02
   2.0400000e-01   5.8586673e-02
   2.0410000e-01   5.8562960e-02
   2.0420000e-01   5.8539229e-02
   2.0430000e-01   5.8515479e-02
   2.0440000e-01   5.8491711e-02
   2.0450000e-01   5.8467924e-02
   2.0460000e-01   5.8444118e-02
   2.0470000e-01   5.8420295e-02
   2.0480000e-01   5.8396453e-02
   2.0490000e-01   5.8372592e-02
   2.0500000e-01   5.8348714e-02
   2.0510000e-01   5.8324817e-02
   2.0520000e-01   5.8300901e-02
   2.0530000e-01   5.8276968e-02
   2.0540000e-01   5.8253016e-02
   2.0550000e-01   5.8229046e-02
   2.0560000e-01   5.8205057e-02
   2.0570000e-01   5.8181051e-02
   2.0580000e-01   5.8157026e-02
   2.0590000e-01   5.8132984e-02
   2.0600000e-01   5.8108923e-02
   2.0610000e-01   5.8084844e-02
   2.0620000e-01   5.8060747e-02
   2.0630000e-01   5.8036632e-02
   2.0640000e-01   5.8012499e-02
   2.0650000e-01   5.7988348e-02
   2.0660000e-01   5.7964179e-02
   2.0670000e-01   5.7939992e-02
   2.0680000e-01   5.7915788e-02
   2.0690000e-01   5.7891565e-02
   2.0700000e-01   5.7867324e-02
   2.0710000e-01   5.7843066e-02
   2.0720000e-01   5.7818790e-02
   2.0730000e-01   5.7794496e-02
   2.0740000e-01   5.7770184e-02
   2.0750000e-01   5.7745854e-02
   2.0760000e-01   5.7721507e-02
   2.0770000e-01   5.7697142e-02
   2.0780000e-01   5.7672759e-02
   2.0790000e-01   5.7648359e-02
   2.0800000e-01   5.7623941e-02
   2.0810000e-01   5.7599505e-02
   2.0820000e-01   5.7575052e-02
   2.0830000e-01   5.7550581e-02
   2.0840000e-01   5.7526093e-02
   2.0850000e-01   5.7501587e-02
   2.0860000e-01   5.7477063e-02
   2.0870000e-01   5.7452522e-02
   2.0880000e-01   5.7427964e-02
   2.0890000e-01   5.7403388e-02
   2.0900000e-01   5.7378795e-02
   2.0910000e-01   5.7354184e-02
   2.0920000e-01   5.7329556e-02
   2.0930000e-01   5.7304910e-02
   2.0940000e-01   5.7280248e-02
   2.0950000e-01   5.7255567e-02
   2.0960000e-01   5.7230870e-02
   2.0970000e-01   5.7206155e-02
   2.0980000e-01   5.7181423e-02
   2.0990000e-01   5.7156674e-02
   2.1000000e-01   5.7131908e-02
   2.1010000e-01   5.7107124e-02
   2.1020000e-01   5.7082324e-02
   2.1030000e-01   5.7057506e-02
   2.1040000e-01   5.7032671e-02
   2.1050000e-01   5.7007819e-02
   2.1060000e-01   5.6982950e-02
   2.1070000e-01   5.6958064e-02
   2.1080000e-01   5.6933160e-02
   2.1090000e-01   5.6908240e-02
   2.1100000e-01   5.6883303e-02
   2.1110000e-01   5.6858349e-02
   2.1120000e-01   5.6833378e-02
   2.1130000e-01   5.6808390e-02
   2.1140000e-01   5.6783385e-02
   2.1150000e-01   5.6758363e-02
   2.1160000e-01   5.6733324e-02
   2.1170000e-01   5.6708269e-02
   2.1180000e-01   5.6683196e-02
   2.1190000e-01   5.6658107e-02
   2.1200000e-01   5.6633001e-02
   2.1210000e-01   5.6607879e-02
   2.1220000e-01   5.6582739e-02
   2.1230000e-01   5.6557583e-02
   2.1240000e-01   5.6532410e-02
   2.1250000e-01   5.6507221e-02
   2.1260000e-01   5.6482015e-02
   2.1270000e-01   5.6456792e-02
   2.1280000e-01   5.6431553e-02
   2.1290000e-01   5.6406297e-02
   2.1300000e-01   5.6381024e-02
   2.1310000e-01   5.6355735e-02
   2.1320000e-01   5.6330429e-02
   2.1330000e-01   5.6305107e-02
   2.1340000e-01   5.6279769e-02
   2.1350000e-01   5.6254414e-02
   2.1360000e-01   5.6229042e-02
   2.1370000e-01   5.6203655e-02
   2.1380000e-01   5.6178250e-02
   2.1390000e-01   5.6152830e-02
   2.1400000e-01   5.6127393e-02
   2.1410000e-01   5.6101939e-02
   2.1420000e-01   5.6076470e-02
   2.1430000e-01   5.6050984e-02
   2.1440000e-01   5.6025482e-02
   2.1450000e-01   5.5999963e-02
   2.1460000e-01   5.5974428e-02
   2.1470000e-01   5.5948877e-02
   2.1480000e-01   5.5923310e-02
   2.1490000e-01   5.5897727e-02
   2.1500000e-01   5.5872128e-02
   2.1510000e-01   5.5846512e-02
   2.1520000e-01   5.5820880e-02
   2.1530000e-01   5.5795233e-02
   2.1540000e-01   5.5769569e-02
   2.1550000e-01   5.5743889e-02
   2.1560000e-01   5.5718193e-02
   2.1570000e-01   5.5692481e-02
   2.1580000e-01   5.5666753e-02
   2.1590000e-01   5.5641009e-02
   2.1600000e-01   5.5615250e-02
   2.1610000e-01   5.5589474e-02
   2.1620000e-01   5.5563682e-02
   2.1630000e-01   5.5537875e-02
   2.1640000e-01   5.5512051e-02
   2.1650000e-01   5.5486212e-02
   2.1660000e-01   5.5460357e-02
   2.1670000e-01   5.5434486e-02
   2.1680000e-01   5.5408600e-02
   2.1690000e-01   5.5382697e-02
   2.1700000e-01   5.5356779e-02
   2.1710000e-01   5.5330845e-02
   2.1720000e-01   5.5304895e-02
   2.1730000e-01   5.5278930e-02
   2.1740000e-01   5.5252949e-02
   2.1750000e-01   5.5226953e-02
   2.1760000e-01   5.5200940e-02
   2.1770000e-01   5.5174913e-02
   2.1780000e-01   5.5148869e-02
   2.1790000e-01   5.5122810e-02
   2.1800000e-01   5.5096736e-02
   2.1810000e-01   5.5070645e-02
   2.1820000e-01   5.5044540e-02
   2.1830000e-01   5.5018419e-02
   2.1840000e-01   5.4992282e-02
   2.1850000e-01   5.4966130e-02
   2.1860000e-01   5.4939963e-02
   2.1870000e-01   5.4913780e-02
   2.1880000e-01   5.4887582e-02
   2.1890000e-01   5.4861368e-02
   2.1900000e-01   5.4835139e-02
   2.1910000e-01   5.4808895e-02
   2.1920000e-01   5.4782635e-02
   2.1930000e-01   5.4756360e-02
   2.1940000e-01   5.4730070e-02
   2.1950000e-01   5.4703765e-02
   2.1960000e-01   5.4677444e-02
   2.1970000e-01   5.4651108e-02
   2.1980000e-01   5.4624757e-02
   2.1990000e-01   5.4598391e-02
   2.2000000e-01   5.4572009e-02
   2.2010000e-01   5.4545613e-02
   2.2020000e-01   5.4519201e-02
   2.2030000e-01   5.4492774e-02
   2.2040000e-01   5.4466332e-02
   2.2050000e-01   5.4439875e-02
   2.2060000e-01   5.4413403e-02
   2.2070000e-01   5.4386916e-02
   2.2080000e-01   5.4360414e-02
   2.2090000e-01   5.4333897e-02
   2.2100000e-01   5.4307365e-02
   2.2110000e-01   5.4280818e-02
   2.2120000e-01   5.4254256e-02
   2.2130000e-01   5.4227679e-02
   2.2140000e-01   5.4201088e-02
   2.2150000e-01   5.4174481e-02
   2.2160000e-01   5.4147860e-02
   2.2170000e-01   5.4121223e-02
   2.2180000e-01   5.4094572e-02
   2.2190000e-01   5.4067906e-02
   2.2200000e-01   5.4041226e-02
   2.2210000e-01   5.4014530e-02
   2.2220000e-01   5.3987820e-02
   2.2230000e-01   5.3961095e-02
   2.2240000e-01   5.3934355e-02
   2.2250000e-01   5.3907601e-02
   2.2260000e-01   5.3880832e-02
   2.2270000e-01   5.3854048e-02
   2.2280000e-01   5.3827250e-02
   2.2290000e-01   5.3800437e-02
   2.2300000e-01   5.3773610e-02
   2.2310000e-01   5.3746768e-02
   2.2320000e-01   5.3719911e-02
   2.2330000e-01   5.3693040e-02
   2.2340000e-01   5.3666154e-02
   2.2350000e-01   5.3639254e-02
   2.2360000e-01   5.3612339e-02
   2.2370000e-01   5.3585410e-02
   2.2380000e-01   5.3558466e-02
   2.2390000e-01   5.3531508e-02
   2.2400000e-01   5.3504536e-02
   2.2410000e-01   5.3477549e-02
   2.2420000e-01   5.3450548e-02
   2.2430000e-01   5.3423532e-02
   2.2440000e-01   5.3396502e-02
   2.2450000e-01   5.3369458e-02
   2.2460000e-01   5.3342399e-02
   2.2470000e-01   5.3315326e-02
   2.2480000e-01   5.3288239e-02
   2.2490000e-01   5.3261138e-02
   2.2500000e-01   5.3234022e-02
   2.2510000e-01   5.3206892e-02
   2.2520000e-01   5.3179748e-02
   2.2530000e-01   5.3152590e-02
   2.2540000e-01   5.3125417e-02
   2.2550000e-01   5.3098231e-02
   2.2560000e-01   5.3071030e-02
   2.2570000e-01   5.3043815e-02
   2.2580000e-01   5.3016586e-02
   2.2590000e-01   5.2989343e-02
   2.2600000e-01   5.2962086e-02
   2.2610000e-01   5.2934815e-02
   2.2620000e-01   5.2907530e-02
   2.2630000e-01   5.2880231e-02
   2.2640000e-01   5.2852918e-02
   2.2650000e-01   5.2825591e-02
   2.2660000e-01   5.2798250e-02
   2.2670000e-01   5.2770895e-02
   2.2680000e-01   5.2743526e-02
   2.2690000e-01   5.2716144e-02
   2.2700000e-01   5.2688747e-02
   2.2710000e-01   5.2661336e-02
   2.2720000e-01   5.2633912e-02
   2.2730000e-01   5.2606474e-02
   2.2740000e-01   5.2579022e-02
   2.2750000e-01   5.2551556e-02
   2.2760000e-01   5.2524077e-02
   2.2770000e-01   5.2496583e-02
   2.2780000e-01   5.2469076e-02
   2.2790000e-01   5.2441556e-02
   2.2800000e-01   5.2414021e-02
   2.2810000e-01   5.2386473e-02
   2.2820000e-01   5.2358911e-02
   2.2830000e-01   5.2331336e-02
   2.2840000e-01   5.2303747e-02
   2.2850000e-01   5.2276144e-02
   2.2860000e-01   5.2248527e-02
   2.2870000e-01   5.2220897e-02
   2.2880000e-01   5.2193254e-02
   2.2890000e-01   5.2165597e-02
   2.2900000e-01   5.2137926e-02
   2.2910000e-01   5.2110242e-02
   2.2920000e-01   5.2082545e-02
   2.2930000e-01   5.2054833e-02
   2.2940000e-01   5.2027109e-02
   2.2950000e-01   5.1999371e-02
   2.2960000e-01   5.1971619e-02
   2.2970000e-01   5.1943855e-02
   2.2980000e-01   5.1916076e-02
   2.2990000e-01   5.1888285e-02
   2.3000000e-01   5.1860480e-02
   2.3010000e-01   5.1832661e-02
   2.3020000e-01   5.1804830e-02
   2.3030000e-01   5.1776985e-02
   2.3040000e-01   5.1749126e-02
   2.3050000e-01   5.1721255e-02
   2.3060000e-01   5.1693370e-02
   2.3070000e-01   5.1665472e-02
   2.3080000e-01   5.1637560e-02
   2.3090000e-01   5.1609636e-02
   2.3100000e-01   5.1581698e-02
   2.3110000e-01   5.1553747e-02
   2.3120000e-01   5.1525783e-02
   2.3130000e-01   5.1497806e-02
   2.3140000e-01   5.1469815e-02
   2.3150000e-01   5.1441812e-02
   2.3160000e-01   5.1413795e-02
   2.3170000e-01   5.1385766e-02
   2.3180000e-01   5.1357723e-02
   2.3190000e-01   5.1329667e-02
   2.3200000e-01   5.1301598e-02
   2.3210000e-01   5.1273516e-02
   2.3220000e-01   5.1245422e-02
   2.3230000e-01   5.1217314e-02
   2.3240000e-01   5.1189193e-02
   2.3250000e-01   5.1161059e-02
   2.3260000e-01   5.1132912e-02
   2.3270000e-01   5.1104753e-02
   2.3280000e-01   5.1076580e-02
   2.3290000e-01   5.1048395e-02
   2.3300000e-01   5.1020197e-02
   2.3310000e-01   5.0991986e-02
   2.3320000e-01   5.0963762e-02
   2.3330000e-01   5.0935525e-02
   2.3340000e-01   5.0907275e-02
   2.3350000e-01   5.0879013e-02
   2.3360000e-01   5.0850738e-02
   2.3370000e-01   5.0822450e-02
   2.3380000e-01   5.0794149e-02
   2.3390000e-01   5.0765836e-02
   2.3400000e-01   5.0737510e-02
   2.3410000e-01   5.0709171e-02
   2.3420000e-01   5.0680819e-02
   2.3430000e-01   5.0652455e-02
   2.3440000e-01   5.0624078e-02
   2.3450000e-01   5.0595689e-02
   2.3460000e-01   5.0567287e-02
   2.3470000e-01   5.0538872e-02
   2.3480000e-01   5.0510445e-02
   2.3490000e-01   5.0482006e-02
   2.3500000e-01   5.0453553e-02
   2.3510000e-01   5.0425088e-02
   2.3520000e-01   5.0396611e-02
   2.3530000e-01   5.0368121e-02
   2.3540000e-01   5.0339619e-02
   2.3550000e-01   5.0311104e-02
   2.3560000e-01   5.0282577e-02
   2.3570000e-01   5.0254037e-02
   2.3580000e-01   5.0225485e-02
   2.3590000e-01   5.0196920e-02
   2.3600000e-01   5.0168343e-02
   2.3610000e-01   5.0139754e-02
   2.3620000e-01   5.0111152e-02
   2.3630000e-01   5.0082538e-02
   2.3640000e-01   5.0053912e-02
   2.3650000e-01   5.0025273e-02
   2.3660000e-01   4.9996622e-02
   2.3670000e-01   4.9967959e-02
   2.3680000e-01   4.9939284e-02
   2.3690000e-01   4.9910596e-02
   2.3700000e-01   4.9881896e-02
   2.3710000e-01   4.9853184e-02
   2.3720000e-01   4.9824459e-02
   2.3730000e-01   4.9795722e-02
   2.3740000e-01   4.9766974e-02
   2.3750000e-01   4.9738213e-02
   2.3760000e-01   4.9709440e-02
   2.3770000e-01   4.9680654e-02
   2.3780000e-01   4.9651857e-02
   2.3790000e-01   4.9623047e-02
   2.3800000e-01   4.9594226e-02
   2.3810000e-01   4.9565392e-02
   2.3820000e-01   4.9536547e-02
   2.3830000e-01   4.9507689e-02
   2.3840000e-01   4.9478819e-02
   2.3850000e-01   4.9449937e-02
   2.3860000e-01   4.9421044e-02
   2.3870000e-01   4.9392138e-02
   2.3880000e-01   4.9363220e-02
   2.3890000e-01   4.9334291e-02
   2.3900000e-01   4.9305349e-02
   2.3910000e-01   4.9276396e-02
   2.3920000e-01   4.9247430e-02
   2.3930000e-01   4.9218453e-02
   2.3940000e-01   4.9189464e-02
   2.3950000e-01   4.9160463e-02
   2.3960000e-01   4.9131450e-02
   2.3970000e-01   4.9102425e-02
   2.3980000e-01   4.9073389e-02
   2.3990000e-01   4.9044340e-02
   2.4000000e-01   4.9015280e-02
   2.4010000e-01   4.8986208e-02
   2.4020000e-01   4.8957125e-02
   2.4030000e-01   4.8928030e-02
   2.4040000e-01   4.8898922e-02
   2.4050000e-01   4.8869804e-02
   2.4060000e-01   4.8840673e-02
   2.4070000e-01   4.8811531e-02
   2.4080000e-01   4.8782377e-02
   2.4090000e-01   4.8753212e-02
   2.4100000e-01   4.8724035e-02
   2.4110000e-01   4.8694846e-02
   2.4120000e-01   4.8665646e-02
   2.4130000e-01   4.8636434e-02
   2.4140000e-01   4.8607210e-02
   2.4150000e-01   4.8577975e-02
   2.4160000e-01   4.8548729e-02
   2.4170000e-01   4.8519470e-02
   2.4180000e-01   4.8490201e-02
   2.4190000e-01   4.8460920e-02
   2.4200000e-01   4.8431627e-02
   2.4210000e-01   4.8402323e-02
   2.4220000e-01   4.8373007e-02
   2.4230000e-01   4.8343680e-02
   2.4240000e-01   4.8314342e-02
   2.4250000e-01   4.8284992e-02
   2.4260000e-01   4.8255630e-02
   2.4270000e-01   4.8226258e-02
   2.4280000e-01   4.8196874e-02
   2.4290000e-01   4.8167478e-02
   2.4300000e-01   4.8138072e-02
   2.4310000e-01   4.8108653e-02
   2.4320000e-01   4.8079224e-02
   2.4330000e-01   4.8049783e-02
   2.4340000e-01   4.8020331e-02
   2.4350000e-01   4.7990868e-02
   2.4360000e-01   4.7961393e-02
   2.4370000e-01   4.7931908e-02
   2.4380000e-01   4.7902411e-02
   2.4390000e-01   4.7872902e-02
   2.4400000e-01   4.7843383e-02
   2.4410000e-01   4.7813852e-02
   2.4420000e-01   4.7784310e-02
   2.4430000e-01   4.7754758e-02
   2.4440000e-01   4.7725193e-02
   2.4450000e-01   4.7695618e-02
   2.4460000e-01   4.7666032e-02
   2.4470000e-01   4.7636434e-02
   2.4480000e-01   4.7606826e-02
   2.4490000e-01   4.7577206e-02
   2.4500000e-01   4.7547575e-02
   2.4510000e-01   4.7517934e-02
   2.4520000e-01   4.7488281e-02
   2.4530000e-01   4.7458617e-02
   2.4540000e-01   4.7428942e-02
   2.4550000e-01   4.7399256e-02
   2.4560000e-01   4.7369560e-02
   2.4570000e-01   4.7339852e-02
   2.4580000e-01   4.7310133e-02
   2.4590000e-01   4.7280403e-02
   2.4600000e-01   4.7250663e-02
   2.4610000e-01   4.7220911e-02
   2.4620000e-01   4.7191149e-02
   2.4630000e-01   4.7161376e-02
   2.4640000e-01   4.7131592e-02
   2.4650000e-01   4.7101797e-02
   2.4660000e-01   4.7071991e-02
   2.4670000e-01   4.7042174e-02
   2.4680000e-01   4.7012347e-02
   2.4690000e-01   4.6982508e-02
   2.4700000e-01   4.6952659e-02
   2.4710000e-01   4.6922799e-02
   2.4720000e-01   4.6892929e-02
   2.4730000e-01   4.6863047e-02
   2.4740000e-01   4.6833155e-02
   2.4750000e-01   4.6803253e-02
   2.4760000e-01   4.6773339e-02
   2.4770000e-01   4.6743415e-02
   2.4780000e-01   4.6713480e-02
   2.4790000e-01   4.6683534e-02
   2.4800000e-01   4.6653578e-02
   2.4810000e-01   4.6623611e-02
   2.4820000e-01   4.6593634e-02
   2.4830000e-01   4.6563646e-02
   2.4840000e-01   4.6533647e-02
   2.4850000e-01   4.6503638e-02
   2.4860000e-01   4.6473618e-02
   2.4870000e-01   4.6443588e-02
   2.4880000e-01   4.6413547e-02
   2.4890000e-01   4.6383495e-02
   2.4900000e-01   4.6353433e-02
   2.4910000e-01   4.6323361e-02
   2.4920000e-01   4.6293278e-02
   2.4930000e-01   4.6263184e-02
   2.4940000e-01   4.6233081e-02
   2.4950000e-01   4.6202966e-02
   2.4960000e-01   4.6172841e-02
   2.4970000e-01   4.6142706e-02
   2.4980000e-01   4.6112561e-02
   2.4990000e-01   4.6082405e-02
   2.5000000e-01   4.6052238e-02
   2.5010000e-01   4.6022061e-02
   2.5020000e-01   4.5991874e-02
   2.5030000e-01   4.5961677e-02
   2.5040000e-01   4.5931469e-02
   2.5050000e-01   4.5901251e-02
   2.5060000e-01   4.5871022e-02
   2.5070000e-01   4.5840783e-02
   2.5080000e-01   4.5810534e-02
   2.5090000e-01   4.5780275e-02
   2.5100000e-01   4.5750006e-02
   2.5110000e-01   4.5719726e-02
   2.5120000e-01   4.5689436e-02
   2.5130000e-01   4.5659136e-02
   2.5140000e-01   4.5628825e-02
   2.5150000e-01   4.5598504e-02
   2.5160000e-01   4.5568174e-02
   2.5170000e-01   4.5537833e-02
   2.5180000e-01   4.5507482e-02
   2.5190000e-01   4.5477120e-02
   2.5200000e-01   4.5446749e-02
   2.5210000e-01   4.5416367e-02
   2.5220000e-01   4.5385976e-02
   2.5230000e-01   4.5355574e-02
   2.5240000e-01   4.5325162e-02
   2.5250000e-01   4.5294741e-02
   2.5260000e-01   4.5264309e-02
   2.5270000e-01   4.5233867e-02
   2.5280000e-01   4.5203415e-02
   2.5290000e-01   4.5172953e-02
   2.5300000e-01   4.5142481e-02
   2.5310000e-01   4.5111999e-02
   2.5320000e-01   4.5081507e-02
   2.5330000e-01   4.5051005e-02
   2.5340000e-01   4.5020493e-02
   2.5350000e-01   4.4989972e-02
   2.5360000e-01   4.4959440e-02
   2.5370000e-01   4.4928898e-02
   2.5380000e-01   4.4898347e-02
   2.5390000e-01   4.4867786e-02
   2.5400000e-01   4.4837214e-02
   2.5410000e-01   4.4806633e-02
   2.5420000e-01   4.4776042e-02
   2.5430000e-01   4.4745442e-02
   2.5440000e-01   4.4714831e-02
   2.5450000e-01   4.4684211e-02
   2.5460000e-01   4.4653580e-02
   2.5470000e-01   4.4622940e-02
   2.5480000e-01   4.4592291e-02
   2.5490000e-01   4.4561631e-02
   2.5500000e-01   4.4530962e-02
   2.5510000e-01   4.4500283e-02
   2.5520000e-01   4.4469594e-02
   2.5530000e-01   4.4438896e-02
   2.5540000e-01   4.4408188e-02
   2.5550000e-01   4.4377470e-02
   2.5560000e-01   4.4346742e-02
   2.5570000e-01   4.4316005e-02
   2.5580000e-01   4.4285258e-02
   2.5590000e-01   4.4254502e-02
   2.5600000e-01   4.4223736e-02
   2.5610000e-01   4.4192960e-02
   2.5620000e-01   4.4162175e-02
   2.5630000e-01   4.4131380e-02
   2.5640000e-01   4.4100576e-02
   2.5650000e-01   4.4069762e-02
   2.5660000e-01   4.4038938e-02
   2.5670000e-01   4.4008105e-02
   2.5680000e-01   4.3977263e-02
   2.5690000e-01   4.3946410e-02
   2.5700000e-01   4.3915549e-02
   2.5710000e-01   4.3884678e-02
   2.5720000e-01   4.3853797e-02
   2.5730000e-01   4.3822907e-02
   2.5740000e-01   4.3792008e-02
   2.5750000e-01   4.3761099e-02
   2.5760000e-01   4.3730180e-02
   2.5770000e-01   4.3699252e-02
   2.5780000e-01   4.3668315e-02
   2.5790000e-01   4.3637369e-02
   2.5800000e-01   4.3606413e-02
   2.5810000e-01   4.3575447e-02
   2.5820000e-01   4.3544473e-02
   2.5830000e-01   4.3513489e-02
   2.5840000e-01   4.3482495e-02
   2.5850000e-01   4.3451492e-02
   2.5860000e-01   4.3420480e-02
   2.5870000e-01   4.3389459e-02
   2.5880000e-01   4.3358428e-02
   2.5890000e-01   4.3327389e-02
   2.5900000e-01   4.3296339e-02
   2.5910000e-01   4.3265281e-02
   2.5920000e-01   4.3234213e-02
   2.5930000e-01   4.3203136e-02
   2.5940000e-01   4.3172050e-02
   2.5950000e-01   4.3140955e-02
   2.5960000e-01   4.3109851e-02
   2.5970000e-01   4.3078737e-02
   2.5980000e-01   4.3047614e-02
   2.5990000e-01   4.3016482e-02
   2.6000000e-01   4.2985341e-02
   2.6010000e-01   4.2954191e-02
   2.6020000e-01   4.2923031e-02
   2.6030000e-01   4.2891863e-02
   2.6040000e-01   4.2860685e-02
   2.6050000e-01   4.2829499e-02
   2.6060000e-01   4.2798303e-02
   2.6070000e-01   4.2767098e-02
   2.6080000e-01   4.2735884e-02
   2.6090000e-01   4.2704661e-02
   2.6100000e-01   4.2673429e-02
   2.6110000e-01   4.2642188e-02
   2.6120000e-01   4.2610938e-02
   2.6130000e-01   4.2579679e-02
   2.6140000e-01   4.2548411e-02
   2.6150000e-01   4.2517134e-02
   2.6160000e-01   4.2485848e-02
   2.6170000e-01   4.2454554e-02
   2.6180000e-01   4.2423250e-02
   2.6190000e-01   4.2391937e-02
   2.6200000e-01   4.2360616e-02
   2.6210000e-01   4.2329285e-02
   2.6220000e-01   4.2297946e-02
   2.6230000e-01   4.2266597e-02
   2.6240000e-01   4.2235240e-02
   2.6250000e-01   4.2203874e-02
   2.6260000e-01   4.2172499e-02
   2.6270000e-01   4.2141115e-02
   2.6280000e-01   4.2109723e-02
   2.6290000e-01   4.2078322e-02
   2.6300000e-01   4.2046911e-02
   2.6310000e-01   4.2015493e-02
   2.6320000e-01   4.1984065e-02
   2.6330000e-01   4.1952628e-02
   2.6340000e-01   4.1921183e-02
   2.6350000e-01   4.1889729e-02
   2.6360000e-01   4.1858266e-02
   2.6370000e-01   4.1826795e-02
   2.6380000e-01   4.1795315e-02
   2.6390000e-01   4.1763826e-02
   2.6400000e-01   4.1732328e-02
   2.6410000e-01   4.1700822e-02
   2.6420000e-01   4.1669307e-02
   2.6430000e-01   4.1637784e-02
   2.6440000e-01   4.1606251e-02
   2.6450000e-01   4.1574711e-02
   2.6460000e-01   4.1543161e-02
   2.6470000e-01   4.1511603e-02
   2.6480000e-01   4.1480036e-02
   2.6490000e-01   4.1448461e-02
   2.6500000e-01   4.1416877e-02
   2.6510000e-01   4.1385285e-02
   2.6520000e-01   4.1353684e-02
   2.6530000e-01   4.1322074e-02
   2.6540000e-01   4.1290456e-02
   2.6550000e-01   4.1258830e-02
   2.6560000e-01   4.1227195e-02
   2.6570000e-01   4.1195551e-02
   2.6580000e-01   4.1163899e-02
   2.6590000e-01   4.1132239e-02
   2.6600000e-01   4.1100569e-02
   2.6610000e-01   4.1068892e-02
   2.6620000e-01   4.1037206e-02
   2.6630000e-01   4.1005512e-02
   2.6640000e-01   4.0973809e-02
   2.6650000e-01   4.0942098e-02
   2.6660000e-01   4.0910378e-02
   2.6670000e-01   4.0878650e-02
   2.6680000e-01   4.0846914e-02
   2.6690000e-01   4.0815169e-02
   2.6700000e-01   4.0783416e-02
   2.6710000e-01   4.0751654e-02
   2.6720000e-01   4.0719884e-02
   2.6730000e-01   4.0688106e-02
   2.6740000e-01   4.0656320e-02
   2.6750000e-01   4.0624525e-02
   2.6760000e-01   4.0592722e-02
   2.6770000e-01   4.0560911e-02
   2.6780000e-01   4.0529091e-02
   2.6790000e-01   4.0497263e-02
   2.6800000e-01   4.0465427e-02
   2.6810000e-01   4.0433583e-02
   2.6820000e-01   4.0401730e-02
   2.6830000e-01   4.0369869e-02
   2.6840000e-01   4.0338000e-02
   2.6850000e-01   4.0306123e-02
   2.6860000e-01   4.0274237e-02
   2.6870000e-01   4.0242344e-02
   2.6880000e-01   4.0210442e-02
   2.6890000e-01   4.0178532e-02
   2.6900000e-01   4.0146614e-02
   2.6910000e-01   4.0114687e-02
   2.6920000e-01   4.0082753e-02
   2.6930000e-01   4.0050811e-02
   2.6940000e-01   4.0018860e-02
   2.6950000e-01   3.9986901e-02
   2.6960000e-01   3.9954934e-02
   2.6970000e-01   3.9922960e-02
   2.6980000e-01   3.9890977e-02
   2.6990000e-01   3.9858986e-02
   2.7000000e-01   3.9826987e-02
   2.7010000e-01   3.9794980e-02
   2.7020000e-01   3.9762964e-02
   2.7030000e-01   3.9730941e-02
   2.7040000e-01   3.9698910e-02
   2.7050000e-01   3.9666871e-02
   2.7060000e-01   3.9634824e-02
   2.7070000e-01   3.9602769e-02
   2.7080000e-01   3.9570706e-02
   2.7090000e-01   3.9538635e-02
   2.7100000e-01   3.9506556e-02
   2.7110000e-01   3.9474469e-02
   2.7120000e-01   3.9442375e-02
   2.7130000e-01   3.9410272e-02
   2.7140000e-01   3.9378161e-02
   2.7150000e-01   3.9346043e-02
   2.7160000e-01   3.9313917e-02
   2.7170000e-01   3.9281782e-02
   2.7180000e-01   3.9249640e-02
   2.7190000e-01   3.9217490e-02
   2.7200000e-01   3.9185333e-02
   2.7210000e-01   3.9153167e-02
   2.7220000e-01   3.9120994e-02
   2.7230000e-01   3.9088812e-02
   2.7240000e-01   3.9056623e-02
   2.7250000e-01   3.9024427e-02
   2.7260000e-01   3.8992222e-02
   2.7270000e-01   3.8960010e-02
   2.7280000e-01   3.8927790e-02
   2.7290000e-01   3.8895562e-02
   2.7300000e-01   3.8863326e-02
   2.7310000e-01   3.8831083e-02
   2.7320000e-01   3.8798832e-02
   2.7330000e-01   3.8766573e-02
   2.7340000e-01   3.8734307e-02
   2.7350000e-01   3.8702032e-02
   2.7360000e-01   3.8669751e-02
   2.7370000e-01   3.8637461e-02
   2.7380000e-01   3.8605164e-02
   2.7390000e-01   3.8572859e-02
   2.7400000e-01   3.8540547e-02
   2.7410000e-01   3.8508227e-02
   2.7420000e-01   3.8475899e-02
   2.7430000e-01   3.8443564e-02
   2.7440000e-01   3.8411221e-02
   2.7450000e-01   3.8378870e-02
   2.7460000e-01   3.8346512e-02
   2.7470000e-01   3.8314147e-02
   2.7480000e-01   3.8281774e-02
   2.7490000e-01   3.8249393e-02
   2.7500000e-01   3.8217005e-02
   2.7510000e-01   3.8184609e-02
   2.7520000e-01   3.8152205e-02
   2.7530000e-01   3.8119795e-02
   2.7540000e-01   3.8087376e-02
   2.7550000e-01   3.8054950e-02
   2.7560000e-01   3.8022517e-02
   2.7570000e-01   3.7990076e-02
   2.7580000e-01   3.7957628e-02
   2.7590000e-01   3.7925172e-02
   2.7600000e-01   3.7892709e-02
   2.7610000e-01   3.7860239e-02
   2.7620000e-01   3.7827761e-02
   2.7630000e-01   3.7795275e-02
   2.7640000e-01   3.7762783e-02
   2.7650000e-01   3.7730282e-02
   2.7660000e-01   3.7697775e-02
   2.7670000e-01   3.7665260e-02
   2.7680000e-01   3.7632738e-02
   2.7690000e-01   3.7600208e-02
   2.7700000e-01   3.7567671e-02
   2.7710000e-01   3.7535127e-02
   2.7720000e-01   3.7502575e-02
   2.7730000e-01   3.7470016e-02
   2.7740000e-01   3.7437450e-02
   2.7750000e-01   3.7404876e-02
   2.7760000e-01   3.7372295e-02
   2.7770000e-01   3.7339707e-02
   2.7780000e-01   3.7307111e-02
   2.7790000e-01   3.7274509e-02
   2.7800000e-01   3.7241899e-02
   2.7810000e-01   3.7209282e-02
   2.7820000e-01   3.7176657e-02
   2.7830000e-01   3.7144025e-02
   2.7840000e-01   3.7111387e-02
   2.7850000e-01   3.7078741e-02
   2.7860000e-01   3.7046087e-02
   2.7870000e-01   3.7013427e-02
   2.7880000e-01   3.6980759e-02
   2.7890000e-01   3.6948084e-02
   2.7900000e-01   3.6915402e-02
   2.7910000e-01   3.6882713e-02
   2.7920000e-01   3.6850017e-02
   2.7930000e-01   3.6817314e-02
   2.7940000e-01   3.6784603e-02
   2.7950000e-01   3.6751886e-02
   2.7960000e-01   3.6719161e-02
   2.7970000e-01   3.6686429e-02
   2.7980000e-01   3.6653690e-02
   2.7990000e-01   3.6620945e-02
   2.8000000e-01   3.6588192e-02
   2.8010000e-01   3.6555431e-02
   2.8020000e-01   3.6522664e-02
   2.8030000e-01   3.6489890e-02
   2.8040000e-01   3.6457109e-02
   2.8050000e-01   3.6424321e-02
   2.8060000e-01   3.6391526e-02
   2.8070000e-01   3.6358724e-02
   2.8080000e-01   3.6325914e-02
   2.8090000e-01   3.6293098e-02
   2.8100000e-01   3.6260275e-02
   2.8110000e-01   3.6227445e-02
   2.8120000e-01   3.6194608e-02
   2.8130000e-01   3.6161764e-02
   2.8140000e-01   3.6128913e-02
   2.8150000e-01   3.6096055e-02
   2.8160000e-01   3.6063191e-02
   2.8170000e-01   3.6030319e-02
   2.8180000e-01   3.5997440e-02
   2.8190000e-01   3.5964555e-02
   2.8200000e-01   3.5931663e-02
   2.8210000e-01   3.5898763e-02
   2.8220000e-01   3.5865857e-02
   2.8230000e-01   3.5832944e-02
   2.8240000e-01   3.5800025e-02
   2.8250000e-01   3.5767098e-02
   2.8260000e-01   3.5734165e-02
   2.8270000e-01   3.5701224e-02
   2.8280000e-01   3.5668277e-02
   2.8290000e-01   3.5635324e-02
   2.8300000e-01   3.5602363e-02
   2.8310000e-01   3.5569395e-02
   2.8320000e-01   3.5536421e-02
   2.8330000e-01   3.5503440e-02
   2.8340000e-01   3.5470453e-02
   2.8350000e-01   3.5437458e-02
   2.8360000e-01   3.5404457e-02
   2.8370000e-01   3.5371449e-02
   2.8380000e-01   3.5338434e-02
   2.8390000e-01   3.5305413e-02
   2.8400000e-01   3.5272385e-02
   2.8410000e-01   3.5239350e-02
   2.8420000e-01   3.5206309e-02
   2.8430000e-01   3.5173261e-02
   2.8440000e-01   3.5140206e-02
   2.8450000e-01   3.5107145e-02
   2.8460000e-01   3.5074077e-02
   2.8470000e-01   3.5041002e-02
   2.8480000e-01   3.5007921e-02
   2.8490000e-01   3.4974833e-02
   2.8500000e-01   3.4941738e-02
   2.8510000e-01   3.4908637e-02
   2.8520000e-01   3.4875529e-02
   2.8530000e-01   3.4842415e-02
   2.8540000e-01   3.4809294e-02
   2.8550000e-01   3.4776166e-02
   2.8560000e-01   3.4743032e-02
   2.8570000e-01   3.4709892e-02
   2.8580000e-01   3.4676744e-02
   2.8590000e-01   3.4643591e-02
   2.8600000e-01   3.4610431e-02
   2.8610000e-01   3.4577264e-02
   2.8620000e-01   3.4544091e-02
   2.8630000e-01   3.4510911e-02
   2.8640000e-01   3.4477725e-02
   2.8650000e-01   3.4444532e-02
   2.8660000e-01   3.4411333e-02
   2.8670000e-01   3.4378127e-02
   2.8680000e-01   3.4344915e-02
   2.8690000e-01   3.4311696e-02
   2.8700000e-01   3.4278471e-02
   2.8710000e-01   3.4245240e-02
   2.8720000e-01   3.4212002e-02
   2.8730000e-01   3.4178758e-02
   2.8740000e-01   3.4145507e-02
   2.8750000e-01   3.4112250e-02
   2.8760000e-01   3.4078987e-02
   2.8770000e-01   3.4045717e-02
   2.8780000e-01   3.4012440e-02
   2.8790000e-01   3.3979158e-02
   2.8800000e-01   3.3945869e-02
   2.8810000e-01   3.3912574e-02
   2.8820000e-01   3.3879272e-02
   2.8830000e-01   3.3845964e-02
   2.8840000e-01   3.3812650e-02
   2.8850000e-01   3.3779329e-02
   2.8860000e-01   3.3746002e-02
   2.8870000e-01   3.3712669e-02
   2.8880000e-01   3.3679330e-02
   2.8890000e-01   3.3645984e-02
   2.8900000e-01   3.3612632e-02
   2.8910000e-01   3.3579274e-02
   2.8920000e-01   3.3545909e-02
   2.8930000e-01   3.3512538e-02
   2.8940000e-01   3.3479161e-02
   2.8950000e-01   3.3445778e-02
   2.8960000e-01   3.3412389e-02
   2.8970000e-01   3.3378993e-02
   2.8980000e-01   3.3345591e-02
   2.8990000e-01   3.3312183e-02
   2.9000000e-01   3.3278769e-02
   2.9010000e-01   3.3245348e-02
   2.9020000e-01   3.3211922e-02
   2.9030000e-01   3.3178489e-02
   2.9040000e-01   3.3145050e-02
   2.9050000e-01   3.3111605e-02
   2.9060000e-01   3.3078154e-02
   2.9070000e-01   3.3044696e-02
   2.9080000e-01   3.3011233e-02
   2.9090000e-01   3.2977763e-02
   2.9100000e-01   3.2944288e-02
   2.9110000e-01   3.2910806e-02
   2.9120000e-01   3.2877318e-02
   2.9130000e-01   3.2843824e-02
   2.9140000e-01   3.2810324e-02
   2.9150000e-01   3.2776818e-02
   2.9160000e-01   3.2743306e-02
   2.9170000e-01   3.2709788e-02
   2.9180000e-01   3.2676263e-02
   2.9190000e-01   3.2642733e-02
   2.9200000e-01   3.2609197e-02
   2.9210000e-01   3.2575654e-02
   2.9220000e-01   3.2542106e-02
   2.9230000e-01   3.2508552e-02
   2.9240000e-01   3.2474992e-02
   2.9250000e-01   3.2441425e-02
   2.9260000e-01   3.2407853e-02
   2.9270000e-01   3.2374275e-02
   2.9280000e-01   3.2340691e-02
   2.9290000e-01   3.2307100e-02
   2.9300000e-01   3.2273504e-02
   2.9310000e-01   3.2239902e-02
   2.9320000e-01   3.2206294e-02
   2.9330000e-01   3.2172681e-02
   2.9340000e-01   3.2139061e-02
   2.9350000e-01   3.2105435e-02
   2.9360000e-01   3.2071804e-02
   2.9370000e-01   3.2038166e-02
   2.9380000e-01   3.2004523e-02
   2.9390000e-01   3.1970874e-02
   2.9400000e-01   3.1937219e-02
   2.9410000e-01   3.1903558e-02
   2.9420000e-01   3.1869891e-02
   2.9430000e-01   3.1836218e-02
   2.9440000e-01   3.1802540e-02
   2.9450000e-01   3.1768856e-02
   2.9460000e-01   3.1735165e-02
   2.9470000e-01   3.1701470e-02
   2.9480000e-01   3.1667768e-02
   2.9490000e-01   3.1634060e-02
   2.9500000e-01   3.1600347e-02
   2.9510000e-01   3.1566628e-02
   2.9520000e-01   3.1532903e-02
   2.9530000e-01   3.1499173e-02
   2.9540000e-01   3.1465436e-02
   2.9550000e-01   3.1431694e-02
   2.9560000e-01   3.1397946e-02
   2.9570000e-01   3.1364193e-02
   2.9580000e-01   3.1330434e-02
   2.9590000e-01   3.1296669e-02
   2.9600000e-01   3.1262898e-02
   2.9610000e-01   3.1229122e-02
   2.9620000e-01   3.1195340e-02
   2.9630000e-01   3.1161552e-02
   2.9640000e-01   3.1127758e-02
   2.9650000e-01   3.1093959e-02
   2.9660000e-01   3.1060154e-02
   2.9670000e-01   3.1026344e-02
   2.9680000e-01   3.0992528e-02
   2.9690000e-01   3.0958706e-02
   2.9700000e-01   3.0924879e-02
   2.9710000e-01   3.0891046e-02
   2.9720000e-01   3.0857207e-02
   2.9730000e-01   3.0823363e-02
   2.9740000e-01   3.0789513e-02
   2.9750000e-01   3.0755658e-02
   2.9760000e-01   3.0721797e-02
   2.9770000e-01   3.0687931e-02
   2.9780000e-01   3.0654059e-02
   2.9790000e-01   3.0620181e-02
   2.9800000e-01   3.0586298e-02
   2.9810000e-01   3.0552409e-02
   2.9820000e-01   3.0518515e-02
   2.9830000e-01   3.0484615e-02
   2.9840000e-01   3.0450710e-02
   2.9850000e-01   3.0416799e-02
   2.9860000e-01   3.0382882e-02
   2.9870000e-01   3.0348960e-02
   2.9880000e-01   3.0315033e-02
   2.9890000e-01   3.0281100e-02
   2.9900000e-01   3.0247162e-02
   2.9910000e-01   3.0213218e-02
   2.9920000e-01   3.0179269e-02
   2.9930000e-01   3.0145314e-02
   2.9940000e-01   3.0111354e-02
   2.9950000e-01   3.0077388e-02
   2.9960000e-01   3.0043417e-02
   2.9970000e-01   3.0009441e-02
   2.9980000e-01   2.9975459e-02
   2.9990000e-01   2.9941472e-02
   3.0000000e-01   2.9907479e-02
   3.0010000e-01   2.9873481e-02
   3.0020000e-01   2.9839477e-02
   3.0030000e-01   2.9805469e-02
   3.0040000e-01   2.9771454e-02
   3.0050000e-01   2.9737435e-02
   3.0060000e-01   2.9703410e-02
   3.0070000e-01   2.9669379e-02
   3.0080000e-01   2.9635344e-02
   3.0090000e-01   2.9601303e-02
   3.0100000e-01   2.9567256e-02
   3.0110000e-01   2.9533205e-02
   3.0120000e-01   2.9499148e-02
   3.0130000e-01   2.9465086e-02
   3.0140000e-01   2.9431018e-02
   3.0150000e-01   2.9396945e-02
   3.0160000e-01   2.9362867e-02
   3.0170000e-01   2.9328784e-02
   3.0180000e-01   2.9294695e-02
   3.0190000e-01   2.9260601e-02
   3.0200000e-01   2.9226502e-02
   3.0210000e-01   2.9192397e-02
   3.0220000e-01   2.9158287e-02
   3.0230000e-01   2.9124172e-02
   3.0240000e-01   2.9090052e-02
   3.0250000e-01   2.9055927e-02
   3.0260000e-01   2.9021796e-02
   3.0270000e-01   2.8987660e-02
   3.0280000e-01   2.8953519e-02
   3.0290000e-01   2.8919373e-02
   3.0300000e-01   2.8885222e-02
   3.0310000e-01   2.8851065e-02
   3.0320000e-01   2.8816904e-02
   3.0330000e-01   2.8782737e-02
   3.0340000e-01   2.8748565e-02
   3.0350000e-01   2.8714387e-02
   3.0360000e-01   2.8680205e-02
   3.0370000e-01   2.8646017e-02
   3.0380000e-01   2.8611825e-02
   3.0390000e-01   2.8577627e-02
   3.0400000e-01   2.8543424e-02
   3.0410000e-01   2.8509216e-02
   3.0420000e-01   2.8475003e-02
   3.0430000e-01   2.8440785e-02
   3.0440000e-01   2.8406562e-02
   3.0450000e-01   2.8372334e-02
   3.0460000e-01   2.8338100e-02
   3.0470000e-01   2.8303862e-02
   3.0480000e-01   2.8269618e-02
   3.0490000e-01   2.8235370e-02
   3.0500000e-01   2.8201116e-02
   3.0510000e-01   2.8166857e-02
   3.0520000e-01   2.8132594e-02
   3.0530000e-01   2.8098325e-02
   3.0540000e-01   2.8064051e-02
   3.0550000e-01   2.8029773e-02
   3.0560000e-01   2.7995489e-02
   3.0570000e-01   2.7961200e-02
   3.0580000e-01   2.7926907e-02
   3.0590000e-01   2.7892608e-02
   3.0600000e-01   2.7858304e-02
   3.0610000e-01   2.7823996e-02
   3.0620000e-01   2.7789682e-02
   3.0630000e-01   2.7755364e-02
   3.0640000e-01   2.7721040e-02
   3.0650000e-01   2.7686712e-02
   3.0660000e-01   2.7652378e-02
   3.0670000e-01   2.7618040e-02
   3.0680000e-01   2.7583697e-02
   3.0690000e-01   2.7549349e-02
   3.0700000e-01   2.7514996e-02
   3.0710000e-01   2.7480638e-02
   3.0720000e-01   2.7446275e-02
   3.0730000e-01   2.7411908e-02
   3.0740000e-01   2.7377535e-02
   3.0750000e-01   2.7343158e-02
   3.0760000e-01   2.7308775e-02
   3.0770000e-01   2.7274388e-02
   3.0780000e-01   2.7239996e-02
   3.0790000e-01   2.7205600e-02
   3.0800000e-01   2.7171198e-02
   3.0810000e-01   2.7136791e-02
   3.0820000e-01   2.7102380e-02
   3.0830000e-01   2.7067964e-02
   3.0840000e-01   2.7033543e-02
   3.0850000e-01   2.6999117e-02
   3.0860000e-01   2.6964687e-02
   3.0870000e-01   2.6930251e-02
   3.0880000e-01   2.6895811e-02
   3.0890000e-01   2.6861367e-02
   3.0900000e-01   2.6826917e-02
   3.0910000e-01   2.6792463e-02
   3.0920000e-01   2.6758003e-02
   3.0930000e-01   2.6723539e-02
   3.0940000e-01   2.6689071e-02
   3.0950000e-01   2.6654597e-02
   3.0960000e-01   2.6620119e-02
   3.0970000e-01   2.6585637e-02
   3.0980000e-01   2.6551149e-02
   3.0990000e-01   2.6516657e-02
   3.1000000e-01   2.6482160e-02
   3.1010000e-01   2.6447658e-02
   3.1020000e-01   2.6413152e-02
   3.1030000e-01   2.6378641e-02
   3.1040000e-01   2.6344125e-02
   3.1050000e-01   2.6309605e-02
   3.1060000e-01   2.6275080e-02
   3.1070000e-01   2.6240550e-02
   3.1080000e-01   2.6206016e-02
   3.1090000e-01   2.6171477e-02
   3.1100000e-01   2.6136933e-02
   3.1110000e-01   2.6102385e-02
   3.1120000e-01   2.6067832e-02
   3.1130000e-01   2.6033275e-02
   3.1140000e-01   2.5998713e-02
   3.1150000e-01   2.5964146e-02
   3.1160000e-01   2.5929575e-02
   3.1170000e-01   2.5894999e-02
   3.1180000e-01   2.5860418e-02
   3.1190000e-01   2.5825833e-02
   3.1200000e-01   2.5791244e-02
   3.1210000e-01   2.5756650e-02
   3.1220000e-01   2.5722051e-02
   3.1230000e-01   2.5687448e-02
   3.1240000e-01   2.5652840e-02
   3.1250000e-01   2.5618228e-02
   3.1260000e-01   2.5583611e-02
   3.1270000e-01   2.5548989e-02
   3.1280000e-01   2.5514363e-02
   3.1290000e-01   2.5479733e-02
   3.1300000e-01   2.5445098e-02
   3.1310000e-01   2.5410459e-02
   3.1320000e-01   2.5375815e-02
   3.1330000e-01   2.5341166e-02
   3.1340000e-01   2.5306514e-02
   3.1350000e-01   2.5271856e-02
   3.1360000e-01   2.5237194e-02
   3.1370000e-01   2.5202528e-02
   3.1380000e-01   2.5167857e-02
   3.1390000e-01   2.5133182e-02
   3.1400000e-01   2.5098503e-02
   3.1410000e-01   2.5063819e-02
   3.1420000e-01   2.5029130e-02
   3.1430000e-01   2.4994437e-02
   3.1440000e-01   2.4959740e-02
   3.1450000e-01   2.4925038e-02
   3.1460000e-01   2.4890332e-02
   3.1470000e-01   2.4855622e-02
   3.1480000e-01   2.4820907e-02
   3.1490000e-01   2.4786187e-02
   3.1500000e-01   2.4751464e-02
   3.1510000e-01   2.4716736e-02
   3.1520000e-01   2.4682003e-02
   3.1530000e-01   2.4647266e-02
   3.1540000e-01   2.4612525e-02
   3.1550000e-01   2.4577780e-02
   3.1560000e-01   2.4543030e-02
   3.1570000e-01   2.4508276e-02
   3.1580000e-01   2.4473517e-02
   3.1590000e-01   2.4438755e-02
   3.1600000e-01   2.4403988e-02
   3.1610000e-01   2.4369216e-02
   3.1620000e-01   2.4334440e-02
   3.1630000e-01   2.4299660e-02
   3.1640000e-01   2.4264876e-02
   3.1650000e-01   2.4230088e-02
   3.1660000e-01   2.4195295e-02
   3.1670000e-01   2.4160498e-02
   3.1680000e-01   2.4125696e-02
   3.1690000e-01   2.4090891e-02
   3.1700000e-01   2.4056081e-02
   3.1710000e-01   2.4021267e-02
   3.1720000e-01   2.3986448e-02
   3.1730000e-01   2.3951626e-02
   3.1740000e-01   2.3916799e-02
   3.1750000e-01   2.3881968e-02
   3.1760000e-01   2.3847132e-02
   3.1770000e-01   2.3812293e-02
   3.1780000e-01   2.3777449e-02
   3.1790000e-01   2.3742601e-02
   3.1800000e-01   2.3707749e-02
   3.1810000e-01   2.3672893e-02
   3.1820000e-01   2.3638032e-02
   3.1830000e-01   2.3603168e-02
   3.1840000e-01   2.3568299e-02
   3.1850000e-01   2.3533426e-02
   3.1860000e-01   2.3498549e-02
   3.1870000e-01   2.3463668e-02
   3.1880000e-01   2.3428782e-02
   3.1890000e-01   2.3393893e-02
   3.1900000e-01   2.3358999e-02
   3.1910000e-01   2.3324101e-02
   3.1920000e-01   2.3289199e-02
   3.1930000e-01   2.3254293e-02
   3.1940000e-01   2.3219383e-02
   3.1950000e-01   2.3184469e-02
   3.1960000e-01   2.3149551e-02
   3.1970000e-01   2.3114628e-02
   3.1980000e-01   2.3079702e-02
   3.1990000e-01   2.3044771e-02
   3.2000000e-01   2.3009837e-02
   3.2010000e-01   2.2974898e-02
   3.2020000e-01   2.2939955e-02
   3.2030000e-01   2.2905008e-02
   3.2040000e-01   2.2870057e-02
   3.2050000e-01   2.2835103e-02
   3.2060000e-01   2.2800144e-02
   3.2070000e-01   2.2765181e-02
   3.2080000e-01   2.2730214e-02
   3.2090000e-01   2.2695243e-02
   3.2100000e-01   2.2660268e-02
   3.2110000e-01   2.2625289e-02
   3.2120000e-01   2.2590306e-02
   3.2130000e-01   2.2555319e-02
   3.2140000e-01   2.2520328e-02
   3.2150000e-01   2.2485333e-02
   3.2160000e-01   2.2450334e-02
   3.2170000e-01   2.2415331e-02
   3.2180000e-01   2.2380324e-02
   3.2190000e-01   2.2345313e-02
   3.2200000e-01   2.2310298e-02
   3.2210000e-01   2.2275280e-02
   3.2220000e-01   2.2240257e-02
   3.2230000e-01   2.2205230e-02
   3.2240000e-01   2.2170200e-02
   3.2250000e-01   2.2135165e-02
   3.2260000e-01   2.2100127e-02
   3.2270000e-01   2.2065085e-02
   3.2280000e-01   2.2030038e-02
   3.2290000e-01   2.1994988e-02
   3.2300000e-01   2.1959934e-02
   3.2310000e-01   2.1924876e-02
   3.2320000e-01   2.1889815e-02
   3.2330000e-01   2.1854749e-02
   3.2340000e-01   2.1819680e-02
   3.2350000e-01   2.1784606e-02
   3.2360000e-01   2.1749529e-02
   3.2370000e-01   2.1714448e-02
   3.2380000e-01   2.1679363e-02
   3.2390000e-01   2.1644274e-02
   3.2400000e-01   2.1609181e-02
   3.2410000e-01   2.1574085e-02
   3.2420000e-01   2.1538985e-02
   3.2430000e-01   2.1503881e-02
   3.2440000e-01   2.1468773e-02
   3.2450000e-01   2.1433661e-02
   3.2460000e-01   2.1398546e-02
   3.2470000e-01   2.1363426e-02
   3.2480000e-01   2.1328303e-02
   3.2490000e-01   2.1293176e-02
   3.2500000e-01   2.1258046e-02
   3.2510000e-01   2.1222911e-02
   3.2520000e-01   2.1187773e-02
   3.2530000e-01   2.1152631e-02
   3.2540000e-01   2.1117485e-02
   3.2550000e-01   2.1082336e-02
   3.2560000e-01   2.1047183e-02
   3.2570000e-01   2.1012026e-02
   3.2580000e-01   2.0976865e-02
   3.2590000e-01   2.0941701e-02
   3.2600000e-01   2.0906532e-02
   3.2610000e-01   2.0871361e-02
   3.2620000e-01   2.0836185e-02
   3.2630000e-01   2.0801006e-02
   3.2640000e-01   2.0765823e-02
   3.2650000e-01   2.0730636e-02
   3.2660000e-01   2.0695446e-02
   3.2670000e-01   2.0660252e-02
   3.2680000e-01   2.0625054e-02
   3.2690000e-01   2.0589853e-02
   3.2700000e-01   2.0554648e-02
   3.2710000e-01   2.0519439e-02
   3.2720000e-01   2.0484226e-02
   3.2730000e-01   2.0449010e-02
   3.2740000e-01   2.0413791e-02
   3.2750000e-01   2.0378567e-02
   3.2760000e-01   2.0343341e-02
   3.2770000e-01   2.0308110e-02
   3.2780000e-01   2.0272876e-02
   3.2790000e-01   2.0237638e-02
   3.2800000e-01   2.0202397e-02
   3.2810000e-01   2.0167151e-02
   3.2820000e-01   2.0131903e-02
   3.2830000e-01   2.0096651e-02
   3.2840000e-01   2.0061395e-02
   3.2850000e-01   2.0026135e-02
   3.2860000e-01   1.9990872e-02
   3.2870000e-01   1.9955606e-02
   3.2880000e-01   1.9920336e-02
   3.2890000e-01   1.9885062e-02
   3.2900000e-01   1.9849785e-02
   3.2910000e-01   1.9814504e-02
   3.2920000e-01   1.9779220e-02
   3.2930000e-01   1.9743932e-02
   3.2940000e-01   1.9708640e-02
   3.2950000e-01   1.9673346e-02
   3.2960000e-01   1.9638047e-02
   3.2970000e-01   1.9602745e-02
   3.2980000e-01   1.9567440e-02
   3.2990000e-01   1.9532131e-02
   3.3000000e-01   1.9496818e-02
   3.3010000e-01   1.9461502e-02
   3.3020000e-01   1.9426183e-02
   3.3030000e-01   1.9390860e-02
   3.3040000e-01   1.9355533e-02
   3.3050000e-01   1.9320203e-02
   3.3060000e-01   1.9284870e-02
   3.3070000e-01   1.9249533e-02
   3.3080000e-01   1.9214193e-02
   3.3090000e-01   1.9178849e-02
   3.3100000e-01   1.9143502e-02
   3.3110000e-01   1.9108151e-02
   3.3120000e-01   1.9072797e-02
   3.3130000e-01   1.9037439e-02
   3.3140000e-01   1.9002078e-02
   3.3150000e-01   1.8966714e-02
   3.3160000e-01   1.8931346e-02
   3.3170000e-01   1.8895975e-02
   3.3180000e-01   1.8860600e-02
   3.3190000e-01   1.8825222e-02
   3.3200000e-01   1.8789841e-02
   3.3210000e-01   1.8754456e-02
   3.3220000e-01   1.8719068e-02
   3.3230000e-01   1.8683676e-02
   3.3240000e-01   1.8648281e-02
   3.3250000e-01   1.8612883e-02
   3.3260000e-01   1.8577481e-02
   3.3270000e-01   1.8542076e-02
   3.3280000e-01   1.8506667e-02
   3.3290000e-01   1.8471256e-02
   3.3300000e-01   1.8435841e-02
   3.3310000e-01   1.8400422e-02
   3.3320000e-01   1.8365000e-02
   3.3330000e-01   1.8329575e-02
   3.3340000e-01   1.8294147e-02
   3.3350000e-01   1.8258715e-02
   3.3360000e-01   1.8223280e-02
   3.3370000e-01   1.8187842e-02
   3.3380000e-01   1.8152400e-02
   3.3390000e-01   1.8116955e-02
   3.3400000e-01   1.8081507e-02
   3.3410000e-01   1.8046055e-02
   3.3420000e-01   1.8010600e-02
   3.3430000e-01   1.7975142e-02
   3.3440000e-01   1.7939681e-02
   3.3450000e-01   1.7904216e-02
   3.3460000e-01   1.7868748e-02
   3.3470000e-01   1.7833277e-02
   3.3480000e-01   1.7797803e-02
   3.3490000e-01   1.7762325e-02
   3.3500000e-01   1.7726844e-02
   3.3510000e-01   1.7691360e-02
   3.3520000e-01   1.7655873e-02
   3.3530000e-01   1.7620382e-02
   3.3540000e-01   1.7584888e-02
   3.3550000e-01   1.7549391e-02
   3.3560000e-01   1.7513891e-02
   3.3570000e-01   1.7478387e-02
   3.3580000e-01   1.7442881e-02
   3.3590000e-01   1.7407371e-02
   3.3600000e-01   1.7371858e-02
   3.3610000e-01   1.7336342e-02
   3.3620000e-01   1.7300822e-02
   3.3630000e-01   1.7265300e-02
   3.3640000e-01   1.7229774e-02
   3.3650000e-01   1.7194245e-02
   3.3660000e-01   1.7158713e-02
   3.3670000e-01   1.7123178e-02
   3.3680000e-01   1.7087639e-02
   3.3690000e-01   1.7052098e-02
   3.3700000e-01   1.7016553e-02
   3.3710000e-01   1.6981006e-02
   3.3720000e-01   1.6945455e-02
   3.3730000e-01   1.6909901e-02
   3.3740000e-01   1.6874343e-02
   3.3750000e-01   1.6838783e-02
   3.3760000e-01   1.6803220e-02
   3.3770000e-01   1.6767653e-02
   3.3780000e-01   1.6732084e-02
   3.3790000e-01   1.6696511e-02
   3.3800000e-01   1.6660935e-02
   3.3810000e-01   1.6625356e-02
   3.3820000e-01   1.6589774e-02
   3.3830000e-01   1.6554189e-02
   3.3840000e-01   1.6518601e-02
   3.3850000e-01   1.6483010e-02
   3.3860000e-01   1.6447416e-02
   3.3870000e-01   1.6411819e-02
   3.3880000e-01   1.6376218e-02
   3.3890000e-01   1.6340615e-02
   3.3900000e-01   1.6305009e-02
   3.3910000e-01   1.6269399e-02
   3.3920000e-01   1.6233787e-02
   3.3930000e-01   1.6198171e-02
   3.3940000e-01   1.6162553e-02
   3.3950000e-01   1.6126931e-02
   3.3960000e-01   1.6091307e-02
   3.3970000e-01   1.6055679e-02
   3.3980000e-01   1.6020049e-02
   3.3990000e-01   1.5984415e-02
   3.4000000e-01   1.5948779e-02
   3.4010000e-01   1.5913139e-02
   3.4020000e-01   1.5877497e-02
   3.4030000e-01   1.5841851e-02
   3.4040000e-01   1.5806203e-02
   3.4050000e-01   1.5770551e-02
   3.4060000e-01   1.5734897e-02
   3.4070000e-01   1.5699240e-02
   3.4080000e-01   1.5663579e-02
   3.4090000e-01   1.5627916e-02
   3.4100000e-01   1.5592250e-02
   3.4110000e-01   1.5556581e-02
   3.4120000e-01   1.5520909e-02
   3.4130000e-01   1.5485234e-02
   3.4140000e-01   1.5449556e-02
   3.4150000e-01   1.5413875e-02
   3.4160000e-01   1.5378191e-02
   3.4170000e-01   1.5342505e-02
   3.4180000e-01   1.5306815e-02
   3.4190000e-01   1.5271123e-02
   3.4200000e-01   1.5235427e-02
   3.4210000e-01   1.5199729e-02
   3.4220000e-01   1.5164028e-02
   3.4230000e-01   1.5128324e-02
   3.4240000e-01   1.5092617e-02
   3.4250000e-01   1.5056907e-02
   3.4260000e-01   1.5021195e-02
   3.4270000e-01   1.4985479e-02
   3.4280000e-01   1.4949761e-02
   3.4290000e-01   1.4914040e-02
   3.4300000e-01   1.4878316e-02
   3.4310000e-01   1.4842589e-02
   3.4320000e-01   1.4806859e-02
   3.4330000e-01   1.4771126e-02
   3.4340000e-01   1.4735391e-02
   3.4350000e-01   1.4699653e-02
   3.4360000e-01   1.4663912e-02
   3.4370000e-01   1.4628168e-02
   3.4380000e-01   1.4592421e-02
   3.4390000e-01   1.4556672e-02
   3.4400000e-01   1.4520920e-02
   3.4410000e-01   1.4485164e-02
   3.4420000e-01   1.4449407e-02
   3.4430000e-01   1.4413646e-02
   3.4440000e-01   1.4377883e-02
   3.4450000e-01   1.4342116e-02
   3.4460000e-01   1.4306347e-02
   3.4470000e-01   1.4270576e-02
   3.4480000e-01   1.4234801e-02
   3.4490000e-01   1.4199024e-02
   3.4500000e-01   1.4163244e-02
   3.4510000e-01   1.4127461e-02
   3.4520000e-01   1.4091675e-02
   3.4530000e-01   1.4055887e-02
   3.4540000e-01   1.4020096e-02
   3.4550000e-01   1.3984302e-02
   3.4560000e-01   1.3948506e-02
   3.4570000e-01   1.3912707e-02
   3.4580000e-01   1.3876905e-02
   3.4590000e-01   1.3841100e-02
   3.4600000e-01   1.3805293e-02
   3.4610000e-01   1.3769483e-02
   3.4620000e-01   1.3733670e-02
   3.4630000e-01   1.3697855e-02
   3.4640000e-01   1.3662037e-02
   3.4650000e-01   1.3626216e-02
   3.4660000e-01   1.3590392e-02
   3.4670000e-01   1.3554566e-02
   3.4680000e-01   1.3518737e-02
   3.4690000e-01   1.3482906e-02
   3.4700000e-01   1.3447072e-02
   3.4710000e-01   1.3411235e-02
   3.4720000e-01   1.3375395e-02
   3.4730000e-01   1.3339553e-02
   3.4740000e-01   1.3303709e-02
   3.4750000e-01   1.3267861e-02
   3.4760000e-01   1.3232011e-02
   3.4770000e-01   1.3196158e-02
   3.4780000e-01   1.3160303e-02
   3.4790000e-01   1.3124445e-02
   3.4800000e-01   1.3088585e-02
   3.4810000e-01   1.3052721e-02
   3.4820000e-01   1.3016856e-02
   3.4830000e-01   1.2980987e-02
   3.4840000e-01   1.2945116e-02
   3.4850000e-01   1.2909243e-02
   3.4860000e-01   1.2873366e-02
   3.4870000e-01   1.2837488e-02
   3.4880000e-01   1.2801606e-02
   3.4890000e-01   1.2765722e-02
   3.4900000e-01   1.2729836e-02
   3.4910000e-01   1.2693947e-02
   3.4920000e-01   1.2658055e-02
   3.4930000e-01   1.2622161e-02
   3.4940000e-01   1.2586264e-02
   3.4950000e-01   1.2550365e-02
   3.4960000e-01   1.2514463e-02
   3.4970000e-01   1.2478559e-02
   3.4980000e-01   1.2442652e-02
   3.4990000e-01   1.2406742e-02
   3.5000000e-01   1.2370830e-02
   3.5010000e-01   1.2334916e-02
   3.5020000e-01   1.2298999e-02
   3.5030000e-01   1.2263079e-02
   3.5040000e-01   1.2227157e-02
   3.5050000e-01   1.2191232e-02
   3.5060000e-01   1.2155305e-02
   3.5070000e-01   1.2119376e-02
   3.5080000e-01   1.2083444e-02
   3.5090000e-01   1.2047509e-02
   3.5100000e-01   1.2011572e-02
   3.5110000e-01   1.1975632e-02
   3.5120000e-01   1.1939690e-02
   3.5130000e-01   1.1903746e-02
   3.5140000e-01   1.1867799e-02
   3.5150000e-01   1.1831850e-02
   3.5160000e-01   1.1795898e-02
   3.5170000e-01   1.1759943e-02
   3.5180000e-01   1.1723986e-02
   3.5190000e-01   1.1688027e-02
   3.5200000e-01   1.1652066e-02
   3.5210000e-01   1.1616101e-02
   3.5220000e-01   1.1580135e-02
   3.5230000e-01   1.1544166e-02
   3.5240000e-01   1.1508194e-02
   3.5250000e-01   1.1472221e-02
   3.5260000e-01   1.1436244e-02
   3.5270000e-01   1.1400266e-02
   3.5280000e-01   1.1364284e-02
   3.5290000e-01   1.1328301e-02
   3.5300000e-01   1.1292315e-02
   3.5310000e-01   1.1256327e-02
   3.5320000e-01   1.1220336e-02
   3.5330000e-01   1.1184343e-02
   3.5340000e-01   1.1148348e-02
   3.5350000e-01   1.1112350e-02
   3.5360000e-01   1.1076349e-02
   3.5370000e-01   1.1040347e-02
   3.5380000e-01   1.1004342e-02
   3.5390000e-01   1.0968335e-02
   3.5400000e-01   1.0932325e-02
   3.5410000e-01   1.0896313e-02
   3.5420000e-01   1.0860299e-02
   3.5430000e-01   1.0824282e-02
   3.5440000e-01   1.0788263e-02
   3.5450000e-01   1.0752241e-02
   3.5460000e-01   1.0716218e-02
   3.5470000e-01   1.0680192e-02
   3.5480000e-01   1.0644163e-02
   3.5490000e-01   1.0608132e-02
   3.5500000e-01   1.0572099e-02
   3.5510000e-01   1.0536064e-02
   3.5520000e-01   1.0500026e-02
   3.5530000e-01   1.0463986e-02
   3.5540000e-01   1.0427944e-02
   3.5550000e-01   1.0391900e-02
   3.5560000e-01   1.0355853e-02
   3.5570000e-01   1.0319804e-02
   3.5580000e-01   1.0283752e-02
   3.5590000e-01   1.0247699e-02
   3.5600000e-01   1.0211643e-02
   3.5610000e-01   1.0175584e-02
   3.5620000e-01   1.0139524e-02
   3.5630000e-01   1.0103461e-02
   3.5640000e-01   1.0067396e-02
   3.5650000e-01   1.0031329e-02
   3.5660000e-01   9.9952592e-03
   3.5670000e-01   9.9591874e-03
   3.5680000e-01   9.9231134e-03
   3.5690000e-01   9.8870371e-03
   3.5700000e-01   9.8509586e-03
   3.5710000e-01   9.8148779e-03
   3.5720000e-01   9.7787949e-03
   3.5730000e-01   9.7427097e-03
   3.5740000e-01   9.7066223e-03
   3.5750000e-01   9.6705327e-03
   3.5760000e-01   9.6344409e-03
   3.5770000e-01   9.5983469e-03
   3.5780000e-01   9.5622506e-03
   3.5790000e-01   9.5261522e-03
   3.5800000e-01   9.4900516e-03
   3.5810000e-01   9.4539488e-03
   3.5820000e-01   9.4178438e-03
   3.5830000e-01   9.3817366e-03
   3.5840000e-01   9.3456272e-03
   3.5850000e-01   9.3095157e-03
   3.5860000e-01   9.2734020e-03
   3.5870000e-01   9.2372862e-03
   3.5880000e-01   9.2011681e-03
   3.5890000e-01   9.1650479e-03
   3.5900000e-01   9.1289256e-03
   3.5910000e-01   9.0928011e-03
   3.5920000e-01   9.0566745e-03
   3.5930000e-01   9.0205457e-03
   3.5940000e-01   8.9844148e-03
   3.5950000e-01   8.9482818e-03
   3.5960000e-01   8.9121466e-03
   3.5970000e-01   8.8760093e-03
   3.5980000e-01   8.8398699e-03
   3.5990000e-01   8.8037283e-03
   3.6000000e-01   8.7675847e-03
   3.6010000e-01   8.7314389e-03
   3.6020000e-01   8.6952910e-03
   3.6030000e-01   8.6591411e-03
   3.6040000e-01   8.6229890e-03
   3.6050000e-01   8.5868348e-03
   3.6060000e-01   8.5506786e-03
   3.6070000e-01   8.5145202e-03
   3.6080000e-01   8.4783598e-03
   3.6090000e-01   8.4421973e-03
   3.6100000e-01   8.4060327e-03
   3.6110000e-01   8.3698661e-03
   3.6120000e-01   8.3336974e-03
   3.6130000e-01   8.2975266e-03
   3.6140000e-01   8.2613538e-03
   3.6150000e-01   8.2251789e-03
   3.6160000e-01   8.1890020e-03
   3.6170000e-01   8.1528230e-03
   3.6180000e-01   8.1166419e-03
   3.6190000e-01   8.0804589e-03
   3.6200000e-01   8.0442738e-03
   3.6210000e-01   8.0080866e-03
   3.6220000e-01   7.9718975e-03
   3.6230000e-01   7.9357063e-03
   3.6240000e-01   7.8995131e-03
   3.6250000e-01   7.8633179e-03
   3.6260000e-01   7.8271206e-03
   3.6270000e-01   7.7909214e-03
   3.6280000e-01   7.7547201e-03
   3.6290000e-01   7.7185169e-03
   3.6300000e-01   7.6823116e-03
   3.6310000e-01   7.6461044e-03
   3.6320000e-01   7.6098952e-03
   3.6330000e-01   7.5736840e-03
   3.6340000e-01   7.5374708e-03
   3.6350000e-01   7.5012556e-03
   3.6360000e-01   7.4650385e-03
   3.6370000e-01   7.4288193e-03
   3.6380000e-01   7.3925983e-03
   3.6390000e-01   7.3563752e-03
   3.6400000e-01   7.3201502e-03
   3.6410000e-01   7.2839233e-03
   3.6420000e-01   7.2476943e-03
   3.6430000e-01   7.2114635e-03
   3.6440000e-01   7.1752307e-03
   3.6450000e-01   7.1389960e-03
   3.6460000e-01   7.1027593e-03
   3.6470000e-01   7.0665207e-03
   3.6480000e-01   7.0302801e-03
   3.6490000e-01   6.9940377e-03
   3.6500000e-01   6.9577933e-03
   3.6510000e-01   6.9215470e-03
   3.6520000e-01   6.8852988e-03
   3.6530000e-01   6.8490487e-03
   3.6540000e-01   6.8127967e-03
   3.6550000e-01   6.7765427e-03
   3.6560000e-01   6.7402869e-03
   3.6570000e-01   6.7040292e-03
   3.6580000e-01   6.6677696e-03
   3.6590000e-01   6.6315081e-03
   3.6600000e-01   6.5952447e-03
   3.6610000e-01   6.5589795e-03
   3.6620000e-01   6.5227123e-03
   3.6630000e-01   6.4864433e-03
   3.6640000e-01   6.4501724e-03
   3.6650000e-01   6.4138997e-03
   3.6660000e-01   6.3776251e-03
   3.6670000e-01   6.3413486e-03
   3.6680000e-01   6.3050703e-03
   3.6690000e-01   6.2687902e-03
   3.6700000e-01   6.2325082e-03
   3.6710000e-01   6.1962243e-03
   3.6720000e-01   6.1599386e-03
   3.6730000e-01   6.1236511e-03
   3.6740000e-01   6.0873617e-03
   3.6750000e-01   6.0510706e-03
   3.6760000e-01   6.0147776e-03
   3.6770000e-01   5.9784827e-03
   3.6780000e-01   5.9421861e-03
   3.6790000e-01   5.9058876e-03
   3.6800000e-01   5.8695874e-03
   3.6810000e-01   5.8332853e-03
   3.6820000e-01   5.7969814e-03
   3.6830000e-01   5.7606757e-03
   3.6840000e-01   5.7243683e-03
   3.6850000e-01   5.6880590e-03
   3.6860000e-01   5.6517480e-03
   3.6870000e-01   5.6154351e-03
   3.6880000e-01   5.5791205e-03
   3.6890000e-01   5.5428042e-03
   3.6900000e-01   5.5064860e-03
   3.6910000e-01   5.4701661e-03
   3.6920000e-01   5.4338444e-03
   3.6930000e-01   5.3975209e-03
   3.6940000e-01   5.3611957e-03
   3.6950000e-01   5.3248687e-03
   3.6960000e-01   5.2885400e-03
   3.6970000e-01   5.2522095e-03
   3.6980000e-01   5.2158773e-03
   3.6990000e-01   5.1795434e-03
   3.7000000e-01   5.1432077e-03
   3.7010000e-01   5.1068703e-03
   3.7020000e-01   5.0705311e-03
   3.7030000e-01   5.0341902e-03
   3.7040000e-01   4.9978476e-03
   3.7050000e-01   4.9615033e-03
   3.7060000e-01   4.9251573e-03
   3.7070000e-01   4.8888095e-03
   3.7080000e-01   4.8524601e-03
   3.7090000e-01   4.8161089e-03
   3.7100000e-01   4.7797560e-03
   3.7110000e-01   4.7434015e-03
   3.7120000e-01   4.7070452e-03
   3.7130000e-01   4.6706873e-03
   3.7140000e-01   4.6343276e-03
   3.7150000e-01   4.5979663e-03
   3.7160000e-01   4.5616033e-03
   3.7170000e-01   4.5252386e-03
   3.7180000e-01   4.4888723e-03
   3.7190000e-01   4.4525043e-03
   3.7200000e-01   4.4161346e-03
   3.7210000e-01   4.3797632e-03
   3.7220000e-01   4.3433902e-03
   3.7230000e-01   4.3070156e-03
   3.7240000e-01   4.2706393e-03
   3.7250000e-01   4.2342613e-03
   3.7260000e-01   4.1978817e-03
   3.7270000e-01   4.1615004e-03
   3.7280000e-01   4.1251176e-03
   3.7290000e-01   4.0887330e-03
   3.7300000e-01   4.0523469e-03
   3.7310000e-01   4.0159591e-03
   3.7320000e-01   3.9795697e-03
   3.7330000e-01   3.9431787e-03
   3.7340000e-01   3.9067860e-03
   3.7350000e-01   3.8703918e-03
   3.7360000e-01   3.8339959e-03
   3.7370000e-01   3.7975984e-03
   3.7380000e-01   3.7611994e-03
   3.7390000e-01   3.7247987e-03
   3.7400000e-01   3.6883964e-03
   3.7410000e-01   3.6519926e-03
   3.7420000e-01   3.6155871e-03
   3.7430000e-01   3.5791801e-03
   3.7440000e-01   3.5427714e-03
   3.7450000e-01   3.5063612e-03
   3.7460000e-01   3.4699495e-03
   3.7470000e-01   3.4335361e-03
   3.7480000e-01   3.3971212e-03
   3.7490000e-01   3.3607047e-03
   3.7500000e-01   3.3242867e-03
   3.7510000e-01   3.2878670e-03
   3.7520000e-01   3.2514459e-03
   3.7530000e-01   3.2150232e-03
   3.7540000e-01   3.1785989e-03
   3.7550000e-01   3.1421731e-03
   3.7560000e-01   3.1057458e-03
   3.7570000e-01   3.0693169e-03
   3.7580000e-01   3.0328864e-03
   3.7590000e-01   2.9964545e-03
   3.7600000e-01   2.9600210e-03
   3.7610000e-01   2.9235860e-03
   3.7620000e-01   2.8871495e-03
   3.7630000e-01   2.8507114e-03
   3.7640000e-01   2.8142719e-03
   3.7650000e-01   2.7778308e-03
   3.7660000e-01   2.7413882e-03
   3.7670000e-01   2.7049441e-03
   3.7680000e-01   2.6684985e-03
   3.7690000e-01   2.6320514e-03
   3.7700000e-01   2.5956029e-03
   3.7710000e-01   2.5591528e-03
   3.7720000e-01   2.5227012e-03
   3.7730000e-01   2.4862482e-03
   3.7740000e-01   2.4497937e-03
   3.7750000e-01   2.4133376e-03
   3.7760000e-01   2.3768802e-03
   3.7770000e-01   2.3404212e-03
   3.7780000e-01   2.3039608e-03
   3.7790000e-01   2.2674989e-03
   3.7800000e-01   2.2310356e-03
   3.7810000e-01   2.1945708e-03
   3.7820000e-01   2.1581045e-03
   3.7830000e-01   2.1216368e-03
   3.7840000e-01   2.0851676e-03
   3.7850000e-01   2.0486970e-03
   3.7860000e-01   2.0122250e-03
   3.7870000e-01   1.9757515e-03
   3.7880000e-01   1.9392766e-03
   3.7890000e-01   1.9028003e-03
   3.7900000e-01   1.8663225e-03
   3.7910000e-01   1.8298433e-03
   3.7920000e-01   1.7933626e-03
   3.7930000e-01   1.7568806e-03
   3.7940000e-01   1.7203971e-03
   3.7950000e-01   1.6839123e-03
   3.7960000e-01   1.6474260e-03
   3.7970000e-01   1.6109383e-03
   3.7980000e-01   1.5744492e-03
   3.7990000e-01   1.5379587e-03
   3.8000000e-01   1.5014669e-03
   3.8010000e-01   1.4649736e-03
   3.8020000e-01   1.4284789e-03
   3.8030000e-01   1.3919829e-03
   3.8040000e-01   1.3554854e-03
   3.8050000e-01   1.3189866e-03
   3.8060000e-01   1.2824864e-03
   3.8070000e-01   1.2459849e-03
   3.8080000e-01   1.2094819e-03
   3.8090000e-01   1.1729776e-03
   3.8100000e-01   1.1364720e-03
   3.8110000e-01   1.0999649e-03
   3.8120000e-01   1.0634566e-03
   3.8130000e-01   1.0269468e-03
   3.8140000e-01   9.9043574e-04
   3.8150000e-01   9.5392331e-04
   3.8160000e-01   9.1740953e-04
   3.8170000e-01   8.8089441e-04
   3.8180000e-01   8.4437796e-04
   3.8190000e-01   8.0786017e-04
   3.8200000e-01   7.7134104e-04
   3.8210000e-01   7.3482059e-04
   3.8220000e-01   6.9829882e-04
   3.8230000e-01   6.6177572e-04
   3.8240000e-01   6.2525130e-04
   3.8250000e-01   5.8872557e-04
   3.8260000e-01   5.5219852e-04
   3.8270000e-01   5.1567017e-04
   3.8280000e-01   4.7914051e-04
   3.8290000e-01   4.4260954e-04
   3.8300000e-01   4.0607728e-04
   3.8310000e-01   3.6954372e-04
   3.8320000e-01   3.3300886e-04
   3.8330000e-01   2.9647272e-04
   3.8340000e-01   2.5993528e-04
   3.8350000e-01   2.2339657e-04
   3.8360000e-01   1.8685657e-04
   3.8370000e-01   1.5031529e-04
   3.8380000e-01   1.1377274e-04
   3.8390000e-01   7.7228921e-05
   3.8400000e-01   4.0683831e-05
   3.8410000e-01   4.1374748e-06


==> data/sfp4.dat <==
   3.2800000e-02   5.8391435e-06
   3.2900000e-02   1.8376653e-04
   3.3000000e-02   3.6133360e-04
   3.3100000e-02   5.3854114e-04
   3.3200000e-02   7.1538995e-04
   3.3300000e-02   8.9188084e-04
   3.3400000e-02   1.0680146e-03
   3.3500000e-02   1.2437920e-03
   3.3600000e-02   1.4192139e-03
   3.3700000e-02   1.5942810e-03
   3.3800000e-02   1.7689941e-03
   3.3900000e-02   1.9433540e-03
   3.4000000e-02   2.1173615e-03
   3.4100000e-02   2.2910173e-03
   3.4200000e-02   2.4643223e-03
   3.4300000e-02   2.6372772e-03
   3.4400000e-02   2.8098828e-03
   3.4500000e-02   2.9821399e-03
   3.4600000e-02   3.1540491e-03
   3.4700000e-02   3.3256114e-03
   3.4800000e-02   3.4968274e-03
   3.4900000e-02   3.6676979e-03
   3.5000000e-02   3.8382236e-03
   3.5100000e-02   4.0084054e-03
   3.5200000e-02   4.1782440e-03
   3.5300000e-02   4.3477401e-03
   3.5400000e-02   4.5168945e-03
   3.5500000e-02   4.6857079e-03
   3.5600000e-02   4.8541810e-03
   3.5700000e-02   5.0223147e-03
   3.5800000e-02   5.1901097e-03
   3.5900000e-02   5.3575666e-03
   3.6000000e-02   5.5246863e-03
   3.6100000e-02   5.6914695e-03
   3.6200000e-02   5.8579168e-03
   3.6300000e-02   6.0240291e-03
   3.6400000e-02   6.1898070e-03
   3.6500000e-02   6.3552514e-03
   3.6600000e-02   6.5203628e-03
   3.6700000e-02   6.6851421e-03
   3.6800000e-02   6.8495899e-03
   3.6900000e-02   7.0137070e-03
   3.7000000e-02   7.1774941e-03
   3.7100000e-02   7.3409520e-03
   3.7200000e-02   7.5040812e-03
   3.7300000e-02   7.6668825e-03
   3.7400000e-02   7.8293567e-03
   3.7500000e-02   7.9915045e-03
   3.7600000e-02   8.1533265e-03
   3.7700000e-02   8.3148234e-03
   3.7800000e-02   8.4759960e-03
   3.7900000e-02   8.6368449e-03
   3.8000000e-02   8.7973709e-03
   3.8100000e-02   8.9575747e-03
   3.8200000e-02   9.1174568e-03
   3.8300000e-02   9.2770181e-03
   3.8400000e-02   9.4362592e-03
   3.8500000e-02   9.5951808e-03
   3.8600000e-02   9.7537836e-03
   3.8700000e-02   9.9120683e-03
   3.8800000e-02   1.0070036e-02
   3.8900000e-02   1.0227686e-02
   3.9000000e-02   1.0385020e-02
   3.9100000e-02   1.0542039e-02
   3.9200000e-02   1.0698743e-02
   3.9300000e-02   1.0855134e-02
   3.9400000e-02   1.1011210e-02
   3.9500000e-02   1.1166974e-02
   3.9600000e-02   1.1322426e-02
   3.9700000e-02   1.1477567e-02
   3.9800000e-02   1.1632397e-02
   3.9900000e-02   1.1786916e-02
   4.0000000e-02   1.1941127e-02
   4.0100000e-02   1.2095028e-02
   4.0200000e-02   1.2248621e-02
   4.0300000e-02   1.2401907e-02
   4.0400000e-02   1.2554887e-02
   4.0500000e-02   1.2707560e-02
   4.0600000e-02   1.2859927e-02
   4.0700000e-02   1.3011990e-02
   4.0800000e-02   1.3163748e-02
   4.0900000e-02   1.3315203e-02
   4.1000000e-02   1.3466355e-02
   4.1100000e-02   1.3617205e-02
   4.1200000e-02   1.3767753e-02
   4.1300000e-02   1.3918000e-02
   4.1400000e-02   1.4067946e-02
   4.1500000e-02   1.4217593e-02
   4.1600000e-02   1.4366941e-02
   4.1700000e-02   1.4515990e-02
   4.1800000e-02   1.4664742e-02
   4.1900000e-02   1.4813196e-02
   4.2000000e-02   1.4961353e-02
   4.2100000e-02   1.5109215e-02
   4.2200000e-02   1.5256781e-02
   4.2300000e-02   1.5404052e-02
   4.2400000e-02   1.5551030e-02
   4.2500000e-02   1.5697713e-02
   4.2600000e-02   1.5844104e-02
   4.2700000e-02   1.5990203e-02
   4.2800000e-02   1.6136010e-02
   4.2900000e-02   1.6281526e-02
   4.3000000e-02   1.6426751e-02
   4.3100000e-02   1.6571686e-02
   4.3200000e-02   1.6716333e-02
   4.3300000e-02   1.6860690e-02
   4.3400000e-02   1.7004760e-02
   4.3500000e-02   1.7148542e-02
   4.3600000e-02   1.7292037e-02
   4.3700000e-02   1.7435246e-02
   4.3800000e-02   1.7578169e-02
   4.3900000e-02   1.7720807e-02
   4.4000000e-02   1.7863161e-02
   4.4100000e-02   1.8005231e-02
   4.4200000e-02   1.8147017e-02
   4.4300000e-02   1.8288521e-02
   4.4400000e-02   1.8429743e-02
   4.4500000e-02   1.8570683e-02
   4.4600000e-02   1.8711342e-02
   4.4700000e-02   1.8851720e-02
   4.4800000e-02   1.8991819e-02
   4.4900000e-02   1.9131639e-02
   4.5000000e-02   1.9271180e-02
   4.5100000e-02   1.9410443e-02
   4.5200000e-02   1.9549428e-02
   4.5300000e-02   1.9688136e-02
   4.5400000e-02   1.9826569e-02
   4.5500000e-02   1.9964725e-02
   4.5600000e-02   2.0102606e-02
   4.5700000e-02   2.0240212e-02
   4.5800000e-02   2.0377544e-02
   4.5900000e-02   2.0514603e-02
   4.6000000e-02   2.0651388e-02
   4.6100000e-02   2.0787902e-02
   4.6200000e-02   2.0924143e-02
   4.6300000e-02   2.1060113e-02
   4.6400000e-02   2.1195812e-02
   4.6500000e-02   2.1331241e-02
   4.6600000e-02   2.1466400e-02
   4.6700000e-02   2.1601290e-02
   4.6800000e-02   2.1735912e-02
   4.6900000e-02   2.1870266e-02
   4.7000000e-02   2.2004352e-02
   4.7100000e-02   2.2138171e-02
   4.7200000e-02   2.2271724e-02
   4.7300000e-02   2.2405011e-02
   4.7400000e-02   2.2538032e-02
   4.7500000e-02   2.2670789e-02
   4.7600000e-02   2.2803282e-02
   4.7700000e-02   2.2935511e-02
   4.7800000e-02   2.3067477e-02
   4.7900000e-02   2.3199180e-02
   4.8000000e-02   2.3330621e-02
   4.8100000e-02   2.3461800e-02
   4.8200000e-02   2.3592719e-02
   4.8300000e-02   2.3723377e-02
   4.8400000e-02   2.3853775e-02
   4.8500000e-02   2.3983913e-02
   4.8600000e-02   2.4113793e-02
   4.8700000e-02   2.4243414e-02
   4.8800000e-02   2.4372777e-02
   4.8900000e-02   2.4501883e-02
   4.9000000e-02   2.4630732e-02
   4.9100000e-02   2.4759324e-02
   4.9200000e-02   2.4887661e-02
   4.9300000e-02   2.5015743e-02
   4.9400000e-02   2.5143569e-02
   4.9500000e-02   2.5271142e-02
   4.9600000e-02   2.5398460e-02
   4.9700000e-02   2.5525526e-02
   4.9800000e-02   2.5652338e-02
   4.9900000e-02   2.5778898e-02
   5.0000000e-02   2.5905207e-02
   5.0100000e-02   2.6031264e-02
   5.0200000e-02   2.6157071e-02
   5.0300000e-02   2.6282627e-02
   5.0400000e-02   2.6407933e-02
   5.0500000e-02   2.6532991e-02
   5.0600000e-02   2.6657799e-02
   5.0700000e-02   2.6782359e-02
   5.0800000e-02   2.6906672e-02
   5.0900000e-02   2.7030737e-02
   5.1000000e-02   2.7154555e-02
   5.1100000e-02   2.7278127e-02
   5.1200000e-02   2.7401454e-02
   5.1300000e-02   2.7524535e-02
   5.1400000e-02   2.7647371e-02
   5.1500000e-02   2.7769963e-02
   5.1600000e-02   2.7892310e-02
   5.1700000e-02   2.8014415e-02
   5.1800000e-02   2.8136277e-02
   5.1900000e-02   2.8257896e-02
   5.2000000e-02   2.8379273e-02
   5.2100000e-02   2.8500409e-02
   5.2200000e-02   2.8621304e-02
   5.2300000e-02   2.8741958e-02
   5.2400000e-02   2.8862372e-02
   5.2500000e-02   2.8982547e-02
   5.2600000e-02   2.9102482e-02
   5.2700000e-02   2.9222179e-02
   5.2800000e-02   2.9341638e-02
   5.2900000e-02   2.9460859e-02
   5.3000000e-02   2.9579843e-02
   5.3100000e-02   2.9698590e-02
   5.3200000e-02   2.9817101e-02
   5.3300000e-02   2.9935376e-02
   5.3400000e-02   3.0053416e-02
   5.3500000e-02   3.0171221e-02
   5.3600000e-02   3.0288791e-02
   5.3700000e-02   3.0406127e-02
   5.3800000e-02   3.0523230e-02
   5.3900000e-02   3.0640100e-02
   5.4000000e-02   3.0756737e-02
   5.4100000e-02   3.0873142e-02
   5.4200000e-02   3.0989315e-02
   5.4300000e-02   3.1105257e-02
   5.4400000e-02   3.1220969e-02
   5.4500000e-02   3.1336450e-02
   5.4600000e-02   3.1451701e-02
   5.4700000e-02   3.1566722e-02
   5.4800000e-02   3.1681515e-02
   5.4900000e-02   3.1796079e-02
   5.5000000e-02   3.1910414e-02
   5.5100000e-02   3.2024523e-02
   5.5200000e-02   3.2138403e-02
   5.5300000e-02   3.2252058e-02
   5.5400000e-02   3.2365485e-02
   5.5500000e-02   3.2478687e-02
   5.5600000e-02   3.2591664e-02
   5.5700000e-02   3.2704415e-02
   5.5800000e-02   3.2816942e-02
   5.5900000e-02   3.2929244e-02
   5.6000000e-02   3.3041323e-02
   5.6100000e-02   3.3153178e-02
   5.6200000e-02   3.3264811e-02
   5.6300000e-02   3.3376221e-02
   5.6400000e-02   3.3487409e-02
   5.6500000e-02   3.3598376e-02
   5.6600000e-02   3.3709121e-02
   5.6700000e-02   3.3819646e-02
   5.6800000e-02   3.3929950e-02
   5.6900000e-02   3.4040034e-02
   5.7000000e-02   3.4149899e-02
   5.7100000e-02   3.4259545e-02
   5.7200000e-02   3.4368973e-02
   5.7300000e-02   3.4478182e-02
   5.7400000e-02   3.4587173e-02
   5.7500000e-02   3.4695947e-02
   5.7600000e-02   3.4804504e-02
   5.7700000e-02   3.4912844e-02
   5.7800000e-02   3.5020968e-02
   5.7900000e-02   3.5128877e-02
   5.8000000e-02   3.5236570e-02
   5.8100000e-02   3.5344048e-02
   5.8200000e-02   3.5451312e-02
   5.8300000e-02   3.5558362e-02
   5.8400000e-02   3.5665198e-02
   5.8500000e-02   3.5771821e-02
   5.8600000e-02   3.5878231e-02
   5.8700000e-02   3.5984429e-02
   5.8800000e-02   3.6090414e-02
   5.8900000e-02   3.6196188e-02
   5.9000000e-02   3.6301751e-02
   5.9100000e-02   3.6407103e-02
   5.9200000e-02   3.6512244e-02
   5.9300000e-02   3.6617175e-02
   5.9400000e-02   3.6721897e-02
   5.9500000e-02   3.6826409e-02
   5.9600000e-02   3.6930713e-02
   5.9700000e-02   3.7034808e-02
   5.9800000e-02   3.7138695e-02
   5.9900000e-02   3.7242375e-02
   6.0000000e-02   3.7345847e-02
   6.0100000e-02   3.7449112e-02
   6.0200000e-02   3.7552171e-02
   6.0300000e-02   3.7655024e-02
   6.0400000e-02   3.7757671e-02
   6.0500000e-02   3.7860112e-02
   6.0600000e-02   3.7962349e-02
   6.0700000e-02   3.8064381e-02
   6.0800000e-02   3.8166209e-02
   6.0900000e-02   3.8267834e-02
   6.1000000e-02   3.8369254e-02
   6.1100000e-02   3.8470472e-02
   6.1200000e-02   3.8571487e-02
   6.1300000e-02   3.8672300e-02
   6.1400000e-02   3.8772911e-02
   6.1500000e-02   3.8873321e-02
   6.1600000e-02   3.8973529e-02
   6.1700000e-02   3.9073537e-02
   6.1800000e-02   3.9173344e-02
   6.1900000e-02   3.9272952e-02
   6.2000000e-02   3.9372360e-02
   6.2100000e-02   3.9471568e-02
   6.2200000e-02   3.9570578e-02
   6.2300000e-02   3.9669389e-02
   6.2400000e-02   3.9768002e-02
   6.2500000e-02   3.9866417e-02
   6.2600000e-02   3.9964635e-02
   6.2700000e-02   4.0062655e-02
   6.2800000e-02   4.0160480e-02
   6.2900000e-02   4.0258107e-02
   6.3000000e-02   4.0355539e-02
   6.3100000e-02   4.0452776e-02
   6.3200000e-02   4.0549817e-02
   6.3300000e-02   4.0646663e-02
   6.3400000e-02   4.0743315e-02
   6.3500000e-02   4.0839773e-02
   6.3600000e-02   4.0936037e-02
   6.3700000e-02   4.1032107e-02
   6.3800000e-02   4.1127985e-02
   6.3900000e-02   4.1223669e-02
   6.4000000e-02   4.1319162e-02
   6.4100000e-02   4.1414462e-02
   6.4200000e-02   4.1509571e-02
   6.4300000e-02   4.1604489e-02
   6.4400000e-02   4.1699216e-02
   6.4500000e-02   4.1793752e-02
   6.4600000e-02   4.1888098e-02
   6.4700000e-02   4.1982254e-02
   6.4800000e-02   4.2076221e-02
   6.4900000e-02   4.2169998e-02
   6.5000000e-02   4.2263587e-02
   6.5100000e-02   4.2356987e-02
   6.5200000e-02   4.2450199e-02
   6.5300000e-02   4.2543223e-02
   6.5400000e-02   4.2636060e-02
   6.5500000e-02   4.2728710e-02
   6.5600000e-02   4.2821173e-02
   6.5700000e-02   4.2913450e-02
   6.5800000e-02   4.3005540e-02
   6.5900000e-02   4.3097445e-02
   6.6000000e-02   4.3189165e-02
   6.6100000e-02   4.3280699e-02
   6.6200000e-02   4.3372049e-02
   6.6300000e-02   4.3463214e-02
   6.6400000e-02   4.3554196e-02
   6.6500000e-02   4.3644994e-02
   6.6600000e-02   4.3735608e-02
   6.6700000e-02   4.3826039e-02
   6.6800000e-02   4.3916288e-02
   6.6900000e-02   4.4006354e-02
   6.7000000e-02   4.4096239e-02
   6.7100000e-02   4.4185941e-02
   6.7200000e-02   4.4275463e-02
   6.7300000e-02   4.4364803e-02
   6.7400000e-02   4.4453963e-02
   6.7500000e-02   4.4542942e-02
   6.7600000e-02   4.4631741e-02
   6.7700000e-02   4.4720360e-02
   6.7800000e-02   4.4808800e-02
   6.7900000e-02   4.4897061e-02
   6.8000000e-02   4.4985144e-02
   6.8100000e-02   4.5073047e-02
   6.8200000e-02   4.5160773e-02
   6.8300000e-02   4.5248321e-02
   6.8400000e-02   4.5335692e-02
   6.8500000e-02   4.5422885e-02
   6.8600000e-02   4.5509902e-02
   6.8700000e-02   4.5596742e-02
   6.8800000e-02   4.5683406e-02
   6.8900000e-02   4.5769894e-02
   6.9000000e-02   4.5856206e-02
   6.9100000e-02   4.5942344e-02
   6.9200000e-02   4.6028306e-02
   6.9300000e-02   4.6114094e-02
   6.9400000e-02   4.6199708e-02
   6.9500000e-02   4.6285147e-02
   6.9600000e-02   4.6370413e-02
   6.9700000e-02   4.6455506e-02
   6.9800000e-02   4.6540425e-02
   6.9900000e-02   4.6625172e-02
   7.0000000e-02   4.6709747e-02
   7.0100000e-02   4.6794149e-02
   7.0200000e-02   4.6878380e-02
   7.0300000e-02   4.6962439e-02
   7.0400000e-02   4.7046327e-02
   7.0500000e-02   4.7130044e-02
   7.0600000e-02   4.7213591e-02
   7.0700000e-02   4.7296967e-02
   7.0800000e-02   4.7380173e-02
   7.0900000e-02   4.7463210e-02
   7.1000000e-02   4.7546077e-02
   7.1100000e-02   4.7628775e-02
   7.1200000e-02   4.7711305e-02
   7.1300000e-02   4.7793666e-02
   7.1400000e-02   4.7875859e-02
   7.1500000e-02   4.7957884e-02
   7.1600000e-02   4.8039742e-02
   7.1700000e-02   4.8121432e-02
   7.1800000e-02   4.8202955e-02
   7.1900000e-02   4.8284312e-02
   7.2000000e-02   4.8365503e-02
   7.2100000e-02   4.8446527e-02
   7.2200000e-02   4.8527385e-02
   7.2300000e-02   4.8608079e-02
   7.2400000e-02   4.8688606e-02
   7.2500000e-02   4.8768969e-02
   7.2600000e-02   4.8849168e-02
   7.2700000e-02   4.8929202e-02
   7.2800000e-02   4.9009072e-02
   7.2900000e-02   4.9088778e-02
   7.3000000e-02   4.9168321e-02
   7.3100000e-02   4.9247701e-02
   7.3200000e-02   4.9326918e-02
   7.3300000e-02   4.9405973e-02
   7.3400000e-02   4.9484865e-02
   7.3500000e-02   4.9563595e-02
   7.3600000e-02   4.9642163e-02
   7.3700000e-02   4.9720570e-02
   7.3800000e-02   4.9798816e-02
   7.3900000e-02   4.9876901e-02
   7.4000000e-02   4.9954825e-02
   7.4100000e-02   5.0032590e-02
   7.4200000e-02   5.0110194e-02
   7.4300000e-02   5.0187638e-02
   7.4400000e-02   5.0264923e-02
   7.4500000e-02   5.0342049e-02
   7.4600000e-02   5.0419016e-02
   7.4700000e-02   5.0495824e-02
   7.4800000e-02   5.0572474e-02
   7.4900000e-02   5.0648966e-02
   7.5000000e-02   5.0725300e-02
   7.5100000e-02   5.0801476e-02
   7.5200000e-02   5.0877496e-02
   7.5300000e-02   5.0953358e-02
   7.5400000e-02   5.1029064e-02
   7.5500000e-02   5.1104613e-02
   7.5600000e-02   5.1180006e-02
   7.5700000e-02   5.1255243e-02
   7.5800000e-02   5.1330325e-02
   7.5900000e-02   5.1405252e-02
   7.6000000e-02   5.1480023e-02
   7.6100000e-02   5.1554640e-02
   7.6200000e-02   5.1629102e-02
   7.6300000e-02   5.1703409e-02
   7.6400000e-02   5.1777563e-02
   7.6500000e-02   5.1851563e-02
   7.6600000e-02   5.1925410e-02
   7.6700000e-02   5.1999104e-02
   7.6800000e-02   5.2072644e-02
   7.6900000e-02   5.2146032e-02
   7.7000000e-02   5.2219268e-02
   7.7100000e-02   5.2292351e-02
   7.7200000e-02   5.2365283e-02
   7.7300000e-02   5.2438063e-02
   7.7400000e-02   5.2510692e-02
   7.7500000e-02   5.2583170e-02
   7.7600000e-02   5.2655497e-02
   7.7700000e-02   5.2727673e-02
   7.7800000e-02   5.2799699e-02
   7.7900000e-02   5.2871575e-02
   7.8000000e-02   5.2943301e-02
   7.8100000e-02   5.3014878e-02
   7.8200000e-02   5.3086306e-02
   7.8300000e-02   5.3157584e-02
   7.8400000e-02   5.3228714e-02
   7.8500000e-02   5.3299695e-02
   7.8600000e-02   5.3370528e-02
   7.8700000e-02   5.3441214e-02
   7.8800000e-02   5.3511751e-02
   7.8900000e-02   5.3582141e-02
   7.9000000e-02   5.3652384e-02
   7.9100000e-02   5.3722480e-02
   7.9200000e-02   5.3792429e-02
   7.9300000e-02   5.3862232e-02
   7.9400000e-02   5.3931888e-02
   7.9500000e-02   5.4001399e-02
   7.9600000e-02   5.4070763e-02
   7.9700000e-02   5.4139983e-02
   7.9800000e-02   5.4209057e-02
   7.9900000e-02   5.4277986e-02
   8.0000000e-02   5.4346771e-02
   8.0100000e-02   5.4415411e-02
   8.0200000e-02   5.4483907e-02
   8.0300000e-02   5.4552259e-02
   8.0400000e-02   5.4620467e-02
   8.0500000e-02   5.4688532e-02
   8.0600000e-02   5.4756453e-02
   8.0700000e-02   5.4824232e-02
   8.0800000e-02   5.4891867e-02
   8.0900000e-02   5.4959361e-02
   8.1000000e-02   5.5026712e-02
   8.1100000e-02   5.5093921e-02
   8.1200000e-02   5.5160988e-02
   8.1300000e-02   5.5227914e-02
   8.1400000e-02   5.5294698e-02
   8.1500000e-02   5.5361342e-02
   8.1600000e-02   5.5427844e-02
   8.1700000e-02   5.5494206e-02
   8.1800000e-02   5.5560428e-02
   8.1900000e-02   5.5626509e-02
   8.2000000e-02   5.5692451e-02
   8.2100000e-02   5.5758253e-02
   8.2200000e-02   5.5823916e-02
   8.2300000e-02   5.5889439e-02
   8.2400000e-02   5.5954824e-02
   8.2500000e-02   5.6020070e-02
   8.2600000e-02   5.6085177e-02
   8.2700000e-02   5.6150147e-02
   8.2800000e-02   5.6214978e-02
   8.2900000e-02   5.6279672e-02
   8.3000000e-02   5.6344228e-02
   8.3100000e-02   5.6408647e-02
   8.3200000e-02   5.6472928e-02
   8.3300000e-02   5.6537073e-02
   8.3400000e-02   5.6601081e-02
   8.3500000e-02   5.6664953e-02
   8.3600000e-02   5.6728689e-02
   8.3700000e-02   5.6792289e-02
   8.3800000e-02   5.6855753e-02
   8.3900000e-02   5.6919082e-02
   8.4000000e-02   5.6982276e-02
   8.4100000e-02   5.7045334e-02
   8.4200000e-02   5.7108258e-02
   8.4300000e-02   5.7171047e-02
   8.4400000e-02   5.7233702e-02
   8.4500000e-02   5.7296223e-02
   8.4600000e-02   5.7358610e-02
   8.4700000e-02   5.7420864e-02
   8.4800000e-02   5.7482984e-02
   8.4900000e-02   5.7544970e-02
   8.5000000e-02   5.7606824e-02
   8.5100000e-02   5.7668545e-02
   8.5200000e-02   5.7730134e-02
   8.5300000e-02   5.7791590e-02
   8.5400000e-02   5.7852914e-02
   8.5500000e-02   5.7914106e-02
   8.5600000e-02   5.7975167e-02
   8.5700000e-02   5.8036096e-02
   8.5800000e-02   5.8096894e-02
   8.5900000e-02   5.8157561e-02
   8.6000000e-02   5.8218097e-02
   8.6100000e-02   5.8278503e-02
   8.6200000e-02   5.8338778e-02
   8.6300000e-02   5.8398923e-02
   8.6400000e-02   5.8458938e-02
   8.6500000e-02   5.8518824e-02
   8.6600000e-02   5.8578580e-02
   8.6700000e-02   5.8638207e-02
   8.6800000e-02   5.8697705e-02
   8.6900000e-02   5.8757074e-02
   8.7000000e-02   5.8816314e-02
   8.7100000e-02   5.8875426e-02
   8.7200000e-02   5.8934410e-02
   8.7300000e-02   5.8993266e-02
   8.7400000e-02   5.9051994e-02
   8.7500000e-02   5.9110594e-02
   8.7600000e-02   5.9169067e-02
   8.7700000e-02   5.9227413e-02
   8.7800000e-02   5.9285632e-02
   8.7900000e-02   5.9343724e-02
   8.8000000e-02   5.9401690e-02
   8.8100000e-02   5.9459530e-02
   8.8200000e-02   5.9517243e-02
   8.8300000e-02   5.9574830e-02
   8.8400000e-02   5.9632292e-02
   8.8500000e-02   5.9689629e-02
   8.8600000e-02   5.9746840e-02
   8.8700000e-02   5.9803926e-02
   8.8800000e-02   5.9860887e-02
   8.8900000e-02   5.9917723e-02
   8.9000000e-02   5.9974435e-02
   8.9100000e-02   6.0031023e-02
   8.9200000e-02   6.0087487e-02
   8.9300000e-02   6.0143827e-02
   8.9400000e-02   6.0200043e-02
   8.9500000e-02   6.0256136e-02
   8.9600000e-02   6.0312106e-02
   8.9700000e-02   6.0367953e-02
   8.9800000e-02   6.0423676e-02
   8.9900000e-02   6.0479278e-02
   9.0000000e-02   6.0534756e-02
   9.0100000e-02   6.0590113e-02
   9.0200000e-02   6.0645348e-02
   9.0300000e-02   6.0700460e-02
   9.0400000e-02   6.0755451e-02
   9.0500000e-02   6.0810321e-02
   9.0600000e-02   6.0865069e-02
   9.0700000e-02   6.0919697e-02
   9.0800000e-02   6.0974203e-02
   9.0900000e-02   6.1028589e-02
   9.1000000e-02   6.1082855e-02
   9.1100000e-02   6.1137000e-02
   9.1200000e-02   6.1191025e-02
   9.1300000e-02   6.1244931e-02
   9.1400000e-02   6.1298716e-02
   9.1500000e-02   6.1352383e-02
   9.1600000e-02   6.1405929e-02
   9.1700000e-02   6.1459357e-02
   9.1800000e-02   6.1512666e-02
   9.1900000e-02   6.1565857e-02
   9.2000000e-02   6.1618928e-02
   9.2100000e-02   6.1671882e-02
   9.2200000e-02   6.1724717e-02
   9.2300000e-02   6.1777435e-02
   9.2400000e-02   6.1830034e-02
   9.2500000e-02   6.1882517e-02
   9.2600000e-02   6.1934881e-02
   9.2700000e-02   6.1987129e-02
   9.2800000e-02   6.2039260e-02
   9.2900000e-02   6.2091274e-02
   9.3000000e-02   6.2143171e-02
   9.3100000e-02   6.2194952e-02
   9.3200000e-02   6.2246616e-02
   9.3300000e-02   6.2298165e-02
   9.3400000e-02   6.2349598e-02
   9.3500000e-02   6.2400915e-02
   9.3600000e-02   6.2452117e-02
   9.3700000e-02   6.2503203e-02
   9.3800000e-02   6.2554174e-02
   9.3900000e-02   6.2605031e-02
   9.4000000e-02   6.2655772e-02
   9.4100000e-02   6.2706399e-02
   9.4200000e-02   6.2756912e-02
   9.4300000e-02   6.2807310e-02
   9.4400000e-02   6.2857595e-02
   9.4500000e-02   6.2907766e-02
   9.4600000e-02   6.2957823e-02
   9.4700000e-02   6.3007766e-02
   9.4800000e-02   6.3057597e-02
   9.4900000e-02   6.3107314e-02
   9.5000000e-02   6.3156918e-02
   9.5100000e-02   6.3206410e-02
   9.5200000e-02   6.3255789e-02
   9.5300000e-02   6.3305055e-02
   9.5400000e-02   6.3354210e-02
   9.5500000e-02   6.3403252e-02
   9.5600000e-02   6.3452183e-02
   9.5700000e-02   6.3501002e-02
   9.5800000e-02   6.3549710e-02
   9.5900000e-02   6.3598306e-02
   9.6000000e-02   6.3646791e-02
   9.6100000e-02   6.3695165e-02
   9.6200000e-02   6.3743429e-02
   9.6300000e-02   6.3791581e-02
   9.6400000e-02   6.3839624e-02
   9.6500000e-02   6.3887556e-02
   9.6600000e-02   6.3935378e-02
   9.6700000e-02   6.3983090e-02
   9.6800000e-02   6.4030693e-02
   9.6900000e-02   6.4078186e-02
   9.7000000e-02   6.4125570e-02
   9.7100000e-02   6.4172844e-02
   9.7200000e-02   6.4220009e-02
   9.7300000e-02   6.4267066e-02
   9.7400000e-02   6.4314014e-02
   9.7500000e-02   6.4360853e-02
   9.7600000e-02   6.4407584e-02
   9.7700000e-02   6.4454207e-02
   9.7800000e-02   6.4500722e-02
   9.7900000e-02   6.4547129e-02
   9.8000000e-02   6.4593429e-02
   9.8100000e-02   6.4639621e-02
   9.8200000e-02   6.4685705e-02
   9.8300000e-02   6.4731683e-02
   9.8400000e-02   6.4777554e-02
   9.8500000e-02   6.4823317e-02
   9.8600000e-02   6.4868975e-02
   9.8700000e-02   6.4914525e-02
   9.8800000e-02   6.4959970e-02
   9.8900000e-02   6.5005308e-02
   9.9000000e-02   6.5050540e-02
   9.9100000e-02   6.5095667e-02
   9.9200000e-02   6.5140688e-02
   9.9300000e-02   6.5185603e-02
   9.9400000e-02   6.5230413e-02
   9.9500000e-02   6.5275118e-02
   9.9600000e-02   6.5319718e-02
   9.9700000e-02   6.5364214e-02
   9.9800000e-02   6.5408604e-02
   9.9900000e-02   6.5452890e-02
   1.0000000e-01   6.5497072e-02
   1.0010000e-01   6.5541150e-02
   1.0020000e-01   6.5585124e-02
   1.0030000e-01   6.5628994e-02
   1.0040000e-01   6.5672760e-02
   1.0050000e-01   6.5716423e-02
   1.0060000e-01   6.5759982e-02
   1.0070000e-01   6.5803438e-02
   1.0080000e-01   6.5846792e-02
   1.0090000e-01   6.5890042e-02
   1.0100000e-01   6.5933190e-02
   1.0110000e-01   6.5976235e-02
   1.0120000e-01   6.6019178e-02
   1.0130000e-01   6.6062019e-02
   1.0140000e-01   6.6104757e-02
   1.0150000e-01   6.6147394e-02
   1.0160000e-01   6.6189929e-02
   1.0170000e-01   6.6232362e-02
   1.0180000e-01   6.6274694e-02
   1.0190000e-01   6.6316925e-02
   1.0200000e-01   6.6359055e-02
   1.0210000e-01   6.6401083e-02
   1.0220000e-01   6.6443011e-02
   1.0230000e-01   6.6484839e-02
   1.0240000e-01   6.6526566e-02
   1.0250000e-01   6.6568192e-02
   1.0260000e-01   6.6609718e-02
   1.0270000e-01   6.6651145e-02
   1.0280000e-01   6.6692471e-02
   1.0290000e-01   6.6733698e-02
   1.0300000e-01   6.6774825e-02
   1.0310000e-01   6.6815853e-02
   1.0320000e-01   6.6856782e-02
   1.0330000e-01   6.6897612e-02
   1.0340000e-01   6.6938342e-02
   1.0350000e-01   6.6978974e-02
   1.0360000e-01   6.7019507e-02
   1.0370000e-01   6.7059942e-02
   1.0380000e-01   6.7100279e-02
   1.0390000e-01   6.7140517e-02
   1.0400000e-01   6.7180657e-02
   1.0410000e-01   6.7220700e-02
   1.0420000e-01   6.7260645e-02
   1.0430000e-01   6.7300492e-02
   1.0440000e-01   6.7340242e-02
   1.0450000e-01   6.7379894e-02
   1.0460000e-01   6.7419450e-02
   1.0470000e-01   6.7458908e-02
   1.0480000e-01   6.7498270e-02
   1.0490000e-01   6.7537535e-02
   1.0500000e-01   6.7576703e-02
   1.0510000e-01   6.7615776e-02
   1.0520000e-01   6.7654751e-02
   1.0530000e-01   6.7693631e-02
   1.0540000e-01   6.7732415e-02
   1.0550000e-01   6.7771103e-02
   1.0560000e-01   6.7809696e-02
   1.0570000e-01   6.7848193e-02
   1.0580000e-01   6.7886595e-02
   1.0590000e-01   6.7924901e-02
   1.0600000e-01   6.7963113e-02
   1.0610000e-01   6.8001230e-02
   1.0620000e-01   6.8039251e-02
   1.0630000e-01   6.8077179e-02
   1.0640000e-01   6.8115011e-02
   1.0650000e-01   6.8152750e-02
   1.0660000e-01   6.8190394e-02
   1.0670000e-01   6.8227945e-02
   1.0680000e-01   6.8265401e-02
   1.0690000e-01   6.8302764e-02
   1.0700000e-01   6.8340033e-02
   1.0710000e-01   6.8377208e-02
   1.0720000e-01   6.8414291e-02
   1.0730000e-01   6.8451280e-02
   1.0740000e-01   6.8488176e-02
   1.0750000e-01   6.8524979e-02
   1.0760000e-01   6.8561690e-02
   1.0770000e-01   6.8598308e-02
   1.0780000e-01   6.8634833e-02
   1.0790000e-01   6.8671266e-02
   1.0800000e-01   6.8707607e-02
   1.0810000e-01   6.8743856e-02
   1.0820000e-01   6.8780013e-02
   1.0830000e-01   6.8816078e-02
   1.0840000e-01   6.8852052e-02
   1.0850000e-01   6.8887934e-02
   1.0860000e-01   6.8923725e-02
   1.0870000e-01   6.8959424e-02
   1.0880000e-01   6.8995033e-02
   1.0890000e-01   6.9030550e-02
   1.0900000e-01   6.9065977e-02
   1.0910000e-01   6.9101313e-02
   1.0920000e-01   6.9136559e-02
   1.0930000e-01   6.9171714e-02
   1.0940000e-01   6.9206779e-02
   1.0950000e-01   6.9241754e-02
   1.0960000e-01   6.9276639e-02
   1.0970000e-01   6.9311434e-02
   1.0980000e-01   6.9346139e-02
   1.0990000e-01   6.9380755e-02
   1.1000000e-01   6.9415281e-02
   1.1010000e-01   6.9449718e-02
   1.1020000e-01   6.9484066e-02
   1.1030000e-01   6.9518325e-02
   1.1040000e-01   6.9552495e-02
   1.1050000e-01   6.9586576e-02
   1.1060000e-01   6.9620569e-02
   1.1070000e-01   6.9654473e-02
   1.1080000e-01   6.9688289e-02
   1.1090000e-01   6.9722016e-02
   1.1100000e-01   6.9755656e-02
   1.1110000e-01   6.9789207e-02
   1.1120000e-01   6.9822671e-02
   1.1130000e-01   6.9856047e-02
   1.1140000e-01   6.9889335e-02
   1.1150000e-01   6.9922536e-02
   1.1160000e-01   6.9955650e-02
   1.1170000e-01   6.9988676e-02
   1.1180000e-01   7.0021616e-02
   1.1190000e-01   7.0054468e-02
   1.1200000e-01   7.0087234e-02
   1.1210000e-01   7.0119913e-02
   1.1220000e-01   7.0152506e-02
   1.1230000e-01   7.0185012e-02
   1.1240000e-01   7.0217432e-02
   1.1250000e-01   7.0249766e-02
   1.1260000e-01   7.0282013e-02
   1.1270000e-01   7.0314175e-02
   1.1280000e-01   7.0346251e-02
   1.1290000e-01   7.0378242e-02
   1.1300000e-01   7.0410147e-02
   1.1310000e-01   7.0441967e-02
   1.1320000e-01   7.0473701e-02
   1.1330000e-01   7.0505351e-02
   1.1340000e-01   7.0536915e-02
   1.1350000e-01   7.0568395e-02
   1.1360000e-01   7.0599789e-02
   1.1370000e-01   7.0631100e-02
   1.1380000e-01   7.0662325e-02
   1.1390000e-01   7.0693467e-02
   1.1400000e-01   7.0724524e-02
   1.1410000e-01   7.0755497e-02
   1.1420000e-01   7.0786386e-02
   1.1430000e-01   7.0817191e-02
   1.1440000e-01   7.0847913e-02
   1.1450000e-01   7.0878550e-02
   1.1460000e-01   7.0909105e-02
   1.1470000e-01   7.0939576e-02
   1.1480000e-01   7.0969964e-02
   1.1490000e-01   7.1000268e-02
   1.1500000e-01   7.1030490e-02
   1.1510000e-01   7.1060629e-02
   1.1520000e-01   7.1090685e-02
   1.1530000e-01   7.1120659e-02
   1.1540000e-01   7.1150550e-02
   1.1550000e-01   7.1180358e-02
   1.1560000e-01   7.1210085e-02
   1.1570000e-01   7.1239729e-02
   1.1580000e-01   7.1269291e-02
   1.1590000e-01   7.1298772e-02
   1.1600000e-01   7.1328170e-02
   1.1610000e-01   7.1357487e-02
   1.1620000e-01   7.1386723e-02
   1.1630000e-01   7.1415877e-02
   1.1640000e-01   7.1444950e-02
   1.1650000e-01   7.1473941e-02
   1.1660000e-01   7.1502852e-02
   1.1670000e-01   7.1531681e-02
   1.1680000e-01   7.1560430e-02
   1.1690000e-01   7.1589098e-02
   1.1700000e-01   7.1617686e-02
   1.1710000e-01   7.1646193e-02
   1.1720000e-01   7.1674620e-02
   1.1730000e-01   7.1702966e-02
   1.1740000e-01   7.1731233e-02
   1.1750000e-01   7.1759419e-02
   1.1760000e-01   7.1787526e-02
   1.1770000e-01   7.1815553e-02
   1.1780000e-01   7.1843500e-02
   1.1790000e-01   7.1871368e-02
   1.1800000e-01   7.1899156e-02
   1.1810000e-01   7.1926865e-02
   1.1820000e-01   7.1954495e-02
   1.1830000e-01   7.1982046e-02
   1.1840000e-01   7.2009518e-02
   1.1850000e-01   7.2036911e-02
   1.1860000e-01   7.2064226e-02
   1.1870000e-01   7.2091461e-02
   1.1880000e-01   7.2118619e-02
   1.1890000e-01   7.2145698e-02
   1.1900000e-01   7.2172699e-02
   1.1910000e-01   7.2199621e-02
   1.1920000e-01   7.2226466e-02
   1.1930000e-01   7.2253233e-02
   1.1940000e-01   7.2279922e-02
   1.1950000e-01   7.2306533e-02
   1.1960000e-01   7.2333067e-02
   1.1970000e-01   7.2359523e-02
   1.1980000e-01   7.2385902e-02
   1.1990000e-01   7.2412204e-02
   1.2000000e-01   7.2438429e-02
   1.2010000e-01   7.2464576e-02
   1.2020000e-01   7.2490647e-02
   1.2030000e-01   7.2516641e-02
   1.2040000e-01   7.2542559e-02
   1.2050000e-01   7.2568399e-02
   1.2060000e-01   7.2594164e-02
   1.2070000e-01   7.2619852e-02
   1.2080000e-01   7.2645464e-02
   1.2090000e-01   7.2670999e-02
   1.2100000e-01   7.2696459e-02
   1.2110000e-01   7.2721843e-02
   1.2120000e-01   7.2747151e-02
   1.2130000e-01   7.2772384e-02
   1.2140000e-01   7.2797540e-02
   1.2150000e-01   7.2822622e-02
   1.2160000e-01   7.2847628e-02
   1.2170000e-01   7.2872559e-02
   1.2180000e-01   7.2897415e-02
   1.2190000e-01   7.2922195e-02
   1.2200000e-01   7.2946901e-02
   1.2210000e-01   7.2971532e-02
   1.2220000e-01   7.2996089e-02
   1.2230000e-01   7.3020571e-02
   1.2240000e-01   7.3044978e-02
   1.2250000e-01   7.3069311e-02
   1.2260000e-01   7.3093570e-02
   1.2270000e-01   7.3117754e-02
   1.2280000e-01   7.3141865e-02
   1.2290000e-01   7.3165902e-02
   1.2300000e-01   7.3189864e-02
   1.2310000e-01   7.3213754e-02
   1.2320000e-01   7.3237569e-02
   1.2330000e-01   7.3261311e-02
   1.2340000e-01   7.3284980e-02
   1.2350000e-01   7.3308575e-02
   1.2360000e-01   7.3332097e-02
   1.2370000e-01   7.3355546e-02
   1.2380000e-01   7.3378922e-02
   1.2390000e-01   7.3402225e-02
   1.2400000e-01   7.3425456e-02
   1.2410000e-01   7.3448613e-02
   1.2420000e-01   7.3471698e-02
   1.2430000e-01   7.3494711e-02
   1.2440000e-01   7.3517652e-02
   1.2450000e-01   7.3540520e-02
   1.2460000e-01   7.3563316e-02
   1.2470000e-01   7.3586040e-02
   1.2480000e-01   7.3608692e-02
   1.2490000e-01   7.3631272e-02
   1.2500000e-01   7.3653780e-02
   1.2510000e-01   7.3676217e-02
   1.2520000e-01   7.3698582e-02
   1.2530000e-01   7.3720876e-02
   1.2540000e-01   7.3743099e-02
   1.2550000e-01   7.3765250e-02
   1.2560000e-01   7.3787330e-02
   1.2570000e-01   7.3809339e-02
   1.2580000e-01   7.3831278e-02
   1.2590000e-01   7.3853145e-02
   1.2600000e-01   7.3874942e-02
   1.2610000e-01   7.3896668e-02
   1.2620000e-01   7.3918323e-02
   1.2630000e-01   7.3939909e-02
   1.2640000e-01   7.3961423e-02
   1.2650000e-01   7.3982868e-02
   1.2660000e-01   7.4004243e-02
   1.2670000e-01   7.4025547e-02
   1.2680000e-01   7.4046782e-02
   1.2690000e-01   7.4067947e-02
   1.2700000e-01   7.4089042e-02
   1.2710000e-01   7.4110067e-02
   1.2720000e-01   7.4131023e-02
   1.2730000e-01   7.4151910e-02
   1.2740000e-01   7.4172727e-02
   1.2750000e-01   7.4193475e-02
   1.2760000e-01   7.4214154e-02
   1.2770000e-01   7.4234764e-02
   1.2780000e-01   7.4255305e-02
   1.2790000e-01   7.4275777e-02
   1.2800000e-01   7.4296181e-02
   1.2810000e-01   7.4316515e-02
   1.2820000e-01   7.4336782e-02
   1.2830000e-01   7.4356979e-02
   1.2840000e-01   7.4377109e-02
   1.2850000e-01   7.4397170e-02
   1.2860000e-01   7.4417163e-02
   1.2870000e-01   7.4437088e-02
   1.2880000e-01   7.4456945e-02
   1.2890000e-01   7.4476735e-02
   1.2900000e-01   7.4496456e-02
   1.2910000e-01   7.4516110e-02
   1.2920000e-01   7.4535696e-02
   1.2930000e-01   7.4555215e-02
   1.2940000e-01   7.4574666e-02
   1.2950000e-01   7.4594050e-02
   1.2960000e-01   7.4613367e-02
   1.2970000e-01   7.4632617e-02
   1.2980000e-01   7.4651800e-02
   1.2990000e-01   7.4670916e-02
   1.3000000e-01   7.4689965e-02
   1.3010000e-01   7.4708947e-02
   1.3020000e-01   7.4727863e-02
   1.3030000e-01   7.4746712e-02
   1.3040000e-01   7.4765495e-02
   1.3050000e-01   7.4784211e-02
   1.3060000e-01   7.4802862e-02
   1.3070000e-01   7.4821446e-02
   1.3080000e-01   7.4839964e-02
   1.3090000e-01   7.4858415e-02
   1.3100000e-01   7.4876802e-02
   1.3110000e-01   7.4895122e-02
   1.3120000e-01   7.4913377e-02
   1.3130000e-01   7.4931566e-02
   1.3140000e-01   7.4949689e-02
   1.3150000e-01   7.4967747e-02
   1.3160000e-01   7.4985740e-02
   1.3170000e-01   7.5003668e-02
   1.3180000e-01   7.5021530e-02
   1.3190000e-01   7.5039327e-02
   1.3200000e-01   7.5057060e-02
   1.3210000e-01   7.5074727e-02
   1.3220000e-01   7.5092330e-02
   1.3230000e-01   7.5109868e-02
   1.3240000e-01   7.5127342e-02
   1.3250000e-01   7.5144751e-02
   1.3260000e-01   7.5162095e-02
   1.3270000e-01   7.5179375e-02
   1.3280000e-01   7.5196591e-02
   1.3290000e-01   7.5213743e-02
   1.3300000e-01   7.5230831e-02
   1.3310000e-01   7.5247855e-02
   1.3320000e-01   7.5264815e-02
   1.3330000e-01   7.5281711e-02
   1.3340000e-01   7.5298543e-02
   1.3350000e-01   7.5315312e-02
   1.3360000e-01   7.5332017e-02
   1.3370000e-01   7.5348659e-02
   1.3380000e-01   7.5365238e-02
   1.3390000e-01   7.5381753e-02
   1.3400000e-01   7.5398205e-02
   1.3410000e-01   7.5414594e-02
   1.3420000e-01   7.5430920e-02
   1.3430000e-01   7.5447183e-02
   1.3440000e-01   7.5463383e-02
   1.3450000e-01   7.5479521e-02
   1.3460000e-01   7.5495596e-02
   1.3470000e-01   7.5511608e-02
   1.3480000e-01   7.5527558e-02
   1.3490000e-01   7.5543445e-02
   1.3500000e-01   7.5559271e-02
   1.3510000e-01   7.5575034e-02
   1.3520000e-01   7.5590734e-02
   1.3530000e-01   7.5606373e-02
   1.3540000e-01   7.5621950e-02
   1.3550000e-01   7.5637465e-02
   1.3560000e-01   7.5652918e-02
   1.3570000e-01   7.5668310e-02
   1.3580000e-01   7.5683640e-02
   1.3590000e-01   7.5698908e-02
   1.3600000e-01   7.5714115e-02
   1.3610000e-01   7.5729261e-02
   1.3620000e-01   7.5744345e-02
   1.3630000e-01   7.5759368e-02
   1.3640000e-01   7.5774330e-02
   1.3650000e-01   7.5789231e-02
   1.3660000e-01   7.5804071e-02
   1.3670000e-01   7.5818850e-02
   1.3680000e-01   7.5833569e-02
   1.3690000e-01   7.5848226e-02
   1.3700000e-01   7.5862824e-02
   1.3710000e-01   7.5877360e-02
   1.3720000e-01   7.5891836e-02
   1.3730000e-01   7.5906252e-02
   1.3740000e-01   7.5920608e-02
   1.3750000e-01   7.5934903e-02
   1.3760000e-01   7.5949139e-02
   1.3770000e-01   7.5963314e-02
   1.3780000e-01   7.5977429e-02
   1.3790000e-01   7.5991485e-02
   1.3800000e-01   7.6005481e-02
   1.3810000e-01   7.6019417e-02
   1.3820000e-01   7.6033293e-02
   1.3830000e-01   7.6047110e-02
   1.3840000e-01   7.6060868e-02
   1.3850000e-01   7.6074566e-02
   1.3860000e-01   7.6088205e-02
   1.3870000e-01   7.6101784e-02
   1.3880000e-01   7.6115305e-02
   1.3890000e-01   7.6128766e-02
   1.3900000e-01   7.6142169e-02
   1.3910000e-01   7.6155513e-02
   1.3920000e-01   7.6168797e-02
   1.3930000e-01   7.6182024e-02
   1.3940000e-01   7.6195191e-02
   1.3950000e-01   7.6208300e-02
   1.3960000e-01   7.6221351e-02
   1.3970000e-01   7.6234343e-02
   1.3980000e-01   7.6247277e-02
   1.3990000e-01   7.6260152e-02
   1.4000000e-01   7.6272970e-02
   1.4010000e-01   7.6285729e-02
   1.4020000e-01   7.6298430e-02
   1.4030000e-01   7.6311074e-02
   1.4040000e-01   7.6323659e-02
   1.4050000e-01   7.6336187e-02
   1.4060000e-01   7.6348658e-02
   1.4070000e-01   7.6361070e-02
   1.4080000e-01   7.6373425e-02
   1.4090000e-01   7.6385723e-02
   1.4100000e-01   7.6397963e-02
   1.4110000e-01   7.6410146e-02
   1.4120000e-01   7.6422272e-02
   1.4130000e-01   7.6434340e-02
   1.4140000e-01   7.6446352e-02
   1.4150000e-01   7.6458307e-02
   1.4160000e-01   7.6470204e-02
   1.4170000e-01   7.6482045e-02
   1.4180000e-01   7.6493830e-02
   1.4190000e-01   7.6505557e-02
   1.4200000e-01   7.6517228e-02
   1.4210000e-01   7.6528842e-02
   1.4220000e-01   7.6540400e-02
   1.4230000e-01   7.6551902e-02
   1.4240000e-01   7.6563347e-02
   1.4250000e-01   7.6574736e-02
   1.4260000e-01   7.6586069e-02
   1.4270000e-01   7.6597346e-02
   1.4280000e-01   7.6608567e-02
   1.4290000e-01   7.6619732e-02
   1.4300000e-01   7.6630842e-02
   1.4310000e-01   7.6641895e-02
   1.4320000e-01   7.6652893e-02
   1.4330000e-01   7.6663835e-02
   1.4340000e-01   7.6674722e-02
   1.4350000e-01   7.6685553e-02
   1.4360000e-01   7.6696329e-02
   1.4370000e-01   7.6707050e-02
   1.4380000e-01   7.6717715e-02
   1.4390000e-01   7.6728325e-02
   1.4400000e-01   7.6738880e-02
   1.4410000e-01   7.6749380e-02
   1.4420000e-01   7.6759826e-02
   1.4430000e-01   7.6770216e-02
   1.4440000e-01   7.6780552e-02
   1.4450000e-01   7.6790833e-02
   1.4460000e-01   7.6801059e-02
   1.4470000e-01   7.6811231e-02
   1.4480000e-01   7.6821348e-02
   1.4490000e-01   7.6831411e-02
   1.4500000e-01   7.6841419e-02
   1.4510000e-01   7.6851373e-02
   1.4520000e-01   7.6861273e-02
   1.4530000e-01   7.6871119e-02
   1.4540000e-01   7.6880911e-02
   1.4550000e-01   7.6890649e-02
   1.4560000e-01   7.6900333e-02
   1.4570000e-01   7.6909963e-02
   1.4580000e-01   7.6919540e-02
   1.4590000e-01   7.6929062e-02
   1.4600000e-01   7.6938531e-02
   1.4610000e-01   7.6947947e-02
   1.4620000e-01   7.6957309e-02
   1.4630000e-01   7.6966618e-02
   1.4640000e-01   7.6975873e-02
   1.4650000e-01   7.6985075e-02
   1.4660000e-01   7.6994224e-02
   1.4670000e-01   7.7003320e-02
   1.4680000e-01   7.7012363e-02
   1.4690000e-01   7.7021353e-02
   1.4700000e-01   7.7030290e-02
   1.4710000e-01   7.7039174e-02
   1.4720000e-01   7.7048006e-02
   1.4730000e-01   7.7056784e-02
   1.4740000e-01   7.7065511e-02
   1.4750000e-01   7.7074184e-02
   1.4760000e-01   7.7082805e-02
   1.4770000e-01   7.7091374e-02
   1.4780000e-01   7.7099890e-02
   1.4790000e-01   7.7108354e-02
   1.4800000e-01   7.7116766e-02
   1.4810000e-01   7.7125126e-02
   1.4820000e-01   7.7133434e-02
   1.4830000e-01   7.7141690e-02
   1.4840000e-01   7.7149894e-02
   1.4850000e-01   7.7158046e-02
   1.4860000e-01   7.7166146e-02
   1.4870000e-01   7.7174194e-02
   1.4880000e-01   7.7182191e-02
   1.4890000e-01   7.7190137e-02
   1.4900000e-01   7.7198030e-02
   1.4910000e-01   7.7205873e-02
   1.4920000e-01   7.7213664e-02
   1.4930000e-01   7.7221404e-02
   1.4940000e-01   7.7229092e-02
   1.4950000e-01   7.7236730e-02
   1.4960000e-01   7.7244316e-02
   1.4970000e-01   7.7251851e-02
   1.4980000e-01   7.7259335e-02
   1.4990000e-01   7.7266769e-02
   1.5000000e-01   7.7274152e-02
   1.5010000e-01   7.7281483e-02
   1.5020000e-01   7.7288765e-02
   1.5030000e-01   7.7295995e-02
   1.5040000e-01   7.7303175e-02
   1.5050000e-01   7.7310305e-02
   1.5060000e-01   7.7317384e-02
   1.5070000e-01   7.7324413e-02
   1.5080000e-01   7.7331391e-02
   1.5090000e-01   7.7338319e-02
   1.5100000e-01   7.7345198e-02
   1.5110000e-01   7.7352026e-02
   1.5120000e-01   7.7358804e-02
   1.5130000e-01   7.7365532e-02
   1.5140000e-01   7.7372210e-02
   1.5150000e-01   7.7378838e-02
   1.5160000e-01   7.7385417e-02
   1.5170000e-01   7.7391946e-02
   1.5180000e-01   7.7398425e-02
   1.5190000e-01   7.7404855e-02
   1.5200000e-01   7.7411236e-02
   1.5210000e-01   7.7417566e-02
   1.5220000e-01   7.7423848e-02
   1.5230000e-01   7.7430080e-02
   1.5240000e-01   7.7436263e-02
   1.5250000e-01   7.7442397e-02
   1.5260000e-01   7.7448482e-02
   1.5270000e-01   7.7454518e-02
   1.5280000e-01   7.7460504e-02
   1.5290000e-01   7.7466442e-02
   1.5300000e-01   7.7472331e-02
   1.5310000e-01   7.7478172e-02
   1.5320000e-01   7.7483963e-02
   1.5330000e-01   7.7489706e-02
   1.5340000e-01   7.7495400e-02
   1.5350000e-01   7.7501046e-02
   1.5360000e-01   7.7506643e-02
   1.5370000e-01   7.7512192e-02
   1.5380000e-01   7.7517693e-02
   1.5390000e-01   7.7523145e-02
   1.5400000e-01   7.7528550e-02
   1.5410000e-01   7.7533906e-02
   1.5420000e-01   7.7539214e-02
   1.5430000e-01   7.7544474e-02
   1.5440000e-01   7.7549686e-02
   1.5450000e-01   7.7554850e-02
   1.5460000e-01   7.7559966e-02
   1.5470000e-01   7.7565035e-02
   1.5480000e-01   7.7570056e-02
   1.5490000e-01   7.7575029e-02
   1.5500000e-01   7.7579954e-02
   1.5510000e-01   7.7584833e-02
   1.5520000e-01   7.7589663e-02
   1.5530000e-01   7.7594447e-02
   1.5540000e-01   7.7599183e-02
   1.5550000e-01   7.7603871e-02
   1.5560000e-01   7.7608513e-02
   1.5570000e-01   7.7613107e-02
   1.5580000e-01   7.7617655e-02
   1.5590000e-01   7.7622155e-02
   1.5600000e-01   7.7626609e-02
   1.5610000e-01   7.7631015e-02
   1.5620000e-01   7.7635375e-02
   1.5630000e-01   7.7639688e-02
   1.5640000e-01   7.7643954e-02
   1.5650000e-01   7.7648173e-02
   1.5660000e-01   7.7652346e-02
   1.5670000e-01   7.7656473e-02
   1.5680000e-01   7.7660553e-02
   1.5690000e-01   7.7664586e-02
   1.5700000e-01   7.7668574e-02
   1.5710000e-01   7.7672515e-02
   1.5720000e-01   7.7676410e-02
   1.5730000e-01   7.7680258e-02
   1.5740000e-01   7.7684061e-02
   1.5750000e-01   7.7687817e-02
   1.5760000e-01   7.7691528e-02
   1.5770000e-01   7.7695192e-02
   1.5780000e-01   7.7698811e-02
   1.5790000e-01   7.7702384e-02
   1.5800000e-01   7.7705911e-02
   1.5810000e-01   7.7709392e-02
   1.5820000e-01   7.7712828e-02
   1.5830000e-01   7.7716219e-02
   1.5840000e-01   7.7719564e-02
   1.5850000e-01   7.7722863e-02
   1.5860000e-01   7.7726117e-02
   1.5870000e-01   7.7729326e-02
   1.5880000e-01   7.7732489e-02
   1.5890000e-01   7.7735607e-02
   1.5900000e-01   7.7738680e-02
   1.5910000e-01   7.7741708e-02
   1.5920000e-01   7.7744691e-02
   1.5930000e-01   7.7747629e-02
   1.5940000e-01   7.7750522e-02
   1.5950000e-01   7.7753370e-02
   1.5960000e-01   7.7756174e-02
   1.5970000e-01   7.7758932e-02
   1.5980000e-01   7.7761646e-02
   1.5990000e-01   7.7764316e-02
   1.6000000e-01   7.7766940e-02
   1.6010000e-01   7.7769521e-02
   1.6020000e-01   7.7772056e-02
   1.6030000e-01   7.7774548e-02
   1.6040000e-01   7.7776995e-02
   1.6050000e-01   7.7779398e-02
   1.6060000e-01   7.7781756e-02
   1.6070000e-01   7.7784071e-02
   1.6080000e-01   7.7786341e-02
   1.6090000e-01   7.7788567e-02
   1.6100000e-01   7.7790750e-02
   1.6110000e-01   7.7792888e-02
   1.6120000e-01   7.7794982e-02
   1.6130000e-01   7.7797033e-02
   1.6140000e-01   7.7799040e-02
   1.6150000e-01   7.7801003e-02
   1.6160000e-01   7.7802923e-02
   1.6170000e-01   7.7804799e-02
   1.6180000e-01   7.7806631e-02
   1.6190000e-01   7.7808420e-02
   1.6200000e-01   7.7810165e-02
   1.6210000e-01   7.7811867e-02
   1.6220000e-01   7.7813526e-02
   1.6230000e-01   7.7815142e-02
   1.6240000e-01   7.7816714e-02
   1.6250000e-01   7.7818243e-02
   1.6260000e-01   7.7819729e-02
   1.6270000e-01   7.7821172e-02
   1.6280000e-01   7.7822572e-02
   1.6290000e-01   7.7823929e-02
   1.6300000e-01   7.7825244e-02
   1.6310000e-01   7.7826515e-02
   1.6320000e-01   7.7827744e-02
   1.6330000e-01   7.7828930e-02
   1.6340000e-01   7.7830073e-02
   1.6350000e-01   7.7831174e-02
   1.6360000e-01   7.7832232e-02
   1.6370000e-01   7.7833248e-02
   1.6380000e-01   7.7834221e-02
   1.6390000e-01   7.7835152e-02
   1.6400000e-01   7.7836040e-02
   1.6410000e-01   7.7836886e-02
   1.6420000e-01   7.7837691e-02
   1.6430000e-01   7.7838452e-02
   1.6440000e-01   7.7839172e-02
   1.6450000e-01   7.7839850e-02
   1.6460000e-01   7.7840486e-02
   1.6470000e-01   7.7841079e-02
   1.6480000e-01   7.7841631e-02
   1.6490000e-01   7.7842141e-02
   1.6500000e-01   7.7842610e-02
   1.6510000e-01   7.7843036e-02
   1.6520000e-01   7.7843421e-02
   1.6530000e-01   7.7843764e-02
   1.6540000e-01   7.7844066e-02
   1.6550000e-01   7.7844326e-02
   1.6560000e-01   7.7844545e-02
   1.6570000e-01   7.7844722e-02
   1.6580000e-01   7.7844858e-02
   1.6590000e-01   7.7844952e-02
   1.6600000e-01   7.7845006e-02
   1.6610000e-01   7.7845018e-02
   1.6620000e-01   7.7844989e-02
   1.6630000e-01   7.7844919e-02
   1.6640000e-01   7.7844808e-02
   1.6650000e-01   7.7844655e-02
   1.6660000e-01   7.7844462e-02
   1.6670000e-01   7.7844228e-02
   1.6680000e-01   7.7843954e-02
   1.6690000e-01   7.7843638e-02
   1.6700000e-01   7.7843282e-02
   1.6710000e-01   7.7842885e-02
   1.6720000e-01   7.7842447e-02
   1.6730000e-01   7.7841969e-02
   1.6740000e-01   7.7841450e-02
   1.6750000e-01   7.7840891e-02
   1.6760000e-01   7.7840291e-02
   1.6770000e-01   7.7839651e-02
   1.6780000e-01   7.7838971e-02
   1.6790000e-01   7.7838250e-02
   1.6800000e-01   7.7837489e-02
   1.6810000e-01   7.7836689e-02
   1.6820000e-01   7.7835847e-02
   1.6830000e-01   7.7834966e-02
   1.6840000e-01   7.7834045e-02
   1.6850000e-01   7.7833084e-02
   1.6860000e-01   7.7832083e-02
   1.6870000e-01   7.7831042e-02
   1.6880000e-01   7.7829961e-02
   1.6890000e-01   7.7828841e-02
   1.6900000e-01   7.7827681e-02
   1.6910000e-01   7.7826481e-02
   1.6920000e-01   7.7825242e-02
   1.6930000e-01   7.7823963e-02
   1.6940000e-01   7.7822644e-02
   1.6950000e-01   7.7821286e-02
   1.6960000e-01   7.7819889e-02
   1.6970000e-01   7.7818452e-02
   1.6980000e-01   7.7816976e-02
   1.6990000e-01   7.7815461e-02
   1.7000000e-01   7.7813906e-02
   1.7010000e-01   7.7812313e-02
   1.7020000e-01   7.7810680e-02
   1.7030000e-01   7.7809008e-02
   1.7040000e-01   7.7807297e-02
   1.7050000e-01   7.7805547e-02
   1.7060000e-01   7.7803759e-02
   1.7070000e-01   7.7801931e-02
   1.7080000e-01   7.7800065e-02
   1.7090000e-01   7.7798160e-02
   1.7100000e-01   7.7796216e-02
   1.7110000e-01   7.7794233e-02
   1.7120000e-01   7.7792212e-02
   1.7130000e-01   7.7790152e-02
   1.7140000e-01   7.7788054e-02
   1.7150000e-01   7.7785917e-02
   1.7160000e-01   7.7783742e-02
   1.7170000e-01   7.7781529e-02
   1.7180000e-01   7.7779277e-02
   1.7190000e-01   7.7776987e-02
   1.7200000e-01   7.7774658e-02
   1.7210000e-01   7.7772292e-02
   1.7220000e-01   7.7769887e-02
   1.7230000e-01   7.7767445e-02
   1.7240000e-01   7.7764964e-02
   1.7250000e-01   7.7762445e-02
   1.7260000e-01   7.7759888e-02
   1.7270000e-01   7.7757294e-02
   1.7280000e-01   7.7754661e-02
   1.7290000e-01   7.7751991e-02
   1.7300000e-01   7.7749283e-02
   1.7310000e-01   7.7746537e-02
   1.7320000e-01   7.7743754e-02
   1.7330000e-01   7.7740933e-02
   1.7340000e-01   7.7738074e-02
   1.7350000e-01   7.7735178e-02
   1.7360000e-01   7.7732245e-02
   1.7370000e-01   7.7729274e-02
   1.7380000e-01   7.7726266e-02
   1.7390000e-01   7.7723220e-02
   1.7400000e-01   7.7720137e-02
   1.7410000e-01   7.7717017e-02
   1.7420000e-01   7.7713859e-02
   1.7430000e-01   7.7710665e-02
   1.7440000e-01   7.7707433e-02
   1.7450000e-01   7.7704165e-02
   1.7460000e-01   7.7700859e-02
   1.7470000e-01   7.7697517e-02
   1.7480000e-01   7.7694137e-02
   1.7490000e-01   7.7690721e-02
   1.7500000e-01   7.7687268e-02
   1.7510000e-01   7.7683778e-02
   1.7520000e-01   7.7680251e-02
   1.7530000e-01   7.7676688e-02
   1.7540000e-01   7.7673088e-02
   1.7550000e-01   7.7669451e-02
   1.7560000e-01   7.7665778e-02
   1.7570000e-01   7.7662068e-02
   1.7580000e-01   7.7658322e-02
   1.7590000e-01   7.7654540e-02
   1.7600000e-01   7.7650721e-02
   1.7610000e-01   7.7646866e-02
   1.7620000e-01   7.7642975e-02
   1.7630000e-01   7.7639047e-02
   1.7640000e-01   7.7635083e-02
   1.7650000e-01   7.7631083e-02
   1.7660000e-01   7.7627047e-02
   1.7670000e-01   7.7622975e-02
   1.7680000e-01   7.7618867e-02
   1.7690000e-01   7.7614723e-02
   1.7700000e-01   7.7610543e-02
   1.7710000e-01   7.7606327e-02
   1.7720000e-01   7.7602076e-02
   1.7730000e-01   7.7597789e-02
   1.7740000e-01   7.7593465e-02
   1.7750000e-01   7.7589107e-02
   1.7760000e-01   7.7584712e-02
   1.7770000e-01   7.7580282e-02
   1.7780000e-01   7.7575817e-02
   1.7790000e-01   7.7571316e-02
   1.7800000e-01   7.7566779e-02
   1.7810000e-01   7.7562207e-02
   1.7820000e-01   7.7557600e-02
   1.7830000e-01   7.7552957e-02
   1.7840000e-01   7.7548279e-02
   1.7850000e-01   7.7543566e-02
   1.7860000e-01   7.7538818e-02
   1.7870000e-01   7.7534034e-02
   1.7880000e-01   7.7529216e-02
   1.7890000e-01   7.7524362e-02
   1.7900000e-01   7.7519473e-02
   1.7910000e-01   7.7514549e-02
   1.7920000e-01   7.7509591e-02
   1.7930000e-01   7.7504597e-02
   1.7940000e-01   7.7499569e-02
   1.7950000e-01   7.7494506e-02
   1.7960000e-01   7.7489408e-02
   1.7970000e-01   7.7484275e-02
   1.7980000e-01   7.7479108e-02
   1.7990000e-01   7.7473906e-02
   1.8000000e-01   7.7468669e-02
   1.8010000e-01   7.7463398e-02
   1.8020000e-01   7.7458092e-02
   1.8030000e-01   7.7452752e-02
   1.8040000e-01   7.7447378e-02
   1.8050000e-01   7.7441969e-02
   1.8060000e-01   7.7436525e-02
   1.8070000e-01   7.7431048e-02
   1.8080000e-01   7.7425536e-02
   1.8090000e-01   7.7419990e-02
   1.8100000e-01   7.7414410e-02
   1.8110000e-01   7.7408796e-02
   1.8120000e-01   7.7403147e-02
   1.8130000e-01   7.7397465e-02
   1.8140000e-01   7.7391748e-02
   1.8150000e-01   7.7385998e-02
   1.8160000e-01   7.7380214e-02
   1.8170000e-01   7.7374395e-02
   1.8180000e-01   7.7368543e-02
   1.8190000e-01   7.7362658e-02
   1.8200000e-01   7.7356738e-02
   1.8210000e-01   7.7350785e-02
   1.8220000e-01   7.7344798e-02
   1.8230000e-01   7.7338777e-02
   1.8240000e-01   7.7332723e-02
   1.8250000e-01   7.7326636e-02
   1.8260000e-01   7.7320515e-02
   1.8270000e-01   7.7314360e-02
   1.8280000e-01   7.7308172e-02
   1.8290000e-01   7.7301951e-02
   1.8300000e-01   7.7295696e-02
   1.8310000e-01   7.7289408e-02
   1.8320000e-01   7.7283087e-02
   1.8330000e-01   7.7276732e-02
   1.8340000e-01   7.7270344e-02
   1.8350000e-01   7.7263924e-02
   1.8360000e-01   7.7257470e-02
   1.8370000e-01   7.7250983e-02
   1.8380000e-01   7.7244463e-02
   1.8390000e-01   7.7237910e-02
   1.8400000e-01   7.7231324e-02
   1.8410000e-01   7.7224706e-02
   1.8420000e-01   7.7218054e-02
   1.8430000e-01   7.7211370e-02
   1.8440000e-01   7.7204653e-02
   1.8450000e-01   7.7197903e-02
   1.8460000e-01   7.7191120e-02
   1.8470000e-01   7.7184305e-02
   1.8480000e-01   7.7177457e-02
   1.8490000e-01   7.7170577e-02
   1.8500000e-01   7.7163664e-02
   1.8510000e-01   7.7156719e-02
   1.8520000e-01   7.7149741e-02
   1.8530000e-01   7.7142731e-02
   1.8540000e-01   7.7135688e-02
   1.8550000e-01   7.7128613e-02
   1.8560000e-01   7.7121506e-02
   1.8570000e-01   7.7114367e-02
   1.8580000e-01   7.7107195e-02
   1.8590000e-01   7.7099991e-02
   1.8600000e-01   7.7092755e-02
   1.8610000e-01   7.7085487e-02
   1.8620000e-01   7.7078187e-02
   1.8630000e-01   7.7070855e-02
   1.8640000e-01   7.7063491e-02
   1.8650000e-01   7.7056095e-02
   1.8660000e-01   7.7048667e-02
   1.8670000e-01   7.7041208e-02
   1.8680000e-01   7.7033716e-02
   1.8690000e-01   7.7026193e-02
   1.8700000e-01   7.7018638e-02
   1.8710000e-01   7.7011051e-02
   1.8720000e-01   7.7003433e-02
   1.8730000e-01   7.6995783e-02
   1.8740000e-01   7.6988101e-02
   1.8750000e-01   7.6980388e-02
   1.8760000e-01   7.6972643e-02
   1.8770000e-01   7.6964867e-02
   1.8780000e-01   7.6957060e-02
   1.8790000e-01   7.6949221e-02
   1.8800000e-01   7.6941351e-02
   1.8810000e-01   7.6933449e-02
   1.8820000e-01   7.6925516e-02
   1.8830000e-01   7.6917552e-02
   1.8840000e-01   7.6909557e-02
   1.8850000e-01   7.6901530e-02
   1.8860000e-01   7.6893473e-02
   1.8870000e-01   7.6885384e-02
   1.8880000e-01   7.6877264e-02
   1.8890000e-01   7.6869114e-02
   1.8900000e-01   7.6860932e-02
   1.8910000e-01   7.6852719e-02
   1.8920000e-01   7.6844476e-02
   1.8930000e-01   7.6836201e-02
   1.8940000e-01   7.6827896e-02
   1.8950000e-01   7.6819560e-02
   1.8960000e-01   7.6811194e-02
   1.8970000e-01   7.6802796e-02
   1.8980000e-01   7.6794368e-02
   1.8990000e-01   7.6785909e-02
   1.9000000e-01   7.6777420e-02
   1.9010000e-01   7.6768900e-02
   1.9020000e-01   7.6760350e-02
   1.9030000e-01   7.6751769e-02
   1.9040000e-01   7.6743157e-02
   1.9050000e-01   7.6734516e-02
   1.9060000e-01   7.6725843e-02
   1.9070000e-01   7.6717141e-02
   1.9080000e-01   7.6708408e-02
   1.9090000e-01   7.6699645e-02
   1.9100000e-01   7.6690852e-02
   1.9110000e-01   7.6682028e-02
   1.9120000e-01   7.6673175e-02
   1.9130000e-01   7.6664291e-02
   1.9140000e-01   7.6655377e-02
   1.9150000e-01   7.6646433e-02
   1.9160000e-01   7.6637460e-02
   1.9170000e-01   7.6628456e-02
   1.9180000e-01   7.6619422e-02
   1.9190000e-01   7.6610358e-02
   1.9200000e-01   7.6601265e-02
   1.9210000e-01   7.6592141e-02
   1.9220000e-01   7.6582988e-02
   1.9230000e-01   7.6573805e-02
   1.9240000e-01   7.6564593e-02
   1.9250000e-01   7.6555350e-02
   1.9260000e-01   7.6546078e-02
   1.9270000e-01   7.6536777e-02
   1.9280000e-01   7.6527446e-02
   1.9290000e-01   7.6518085e-02
   1.9300000e-01   7.6508695e-02
   1.9310000e-01   7.6499275e-02
   1.9320000e-01   7.6489826e-02
   1.9330000e-01   7.6480348e-02
   1.9340000e-01   7.6470840e-02
   1.9350000e-01   7.6461303e-02
   1.9360000e-01   7.6451736e-02
   1.9370000e-01   7.6442141e-02
   1.9380000e-01   7.6432516e-02
   1.9390000e-01   7.6422861e-02
   1.9400000e-01   7.6413178e-02
   1.9410000e-01   7.6403466e-02
   1.9420000e-01   7.6393724e-02
   1.9430000e-01   7.6383954e-02
   1.9440000e-01   7.6374154e-02
   1.9450000e-01   7.6364326e-02
   1.9460000e-01   7.6354469e-02
   1.9470000e-01   7.6344582e-02
   1.9480000e-01   7.6334667e-02
   1.9490000e-01   7.6324723e-02
   1.9500000e-01   7.6314750e-02
   1.9510000e-01   7.6304749e-02
   1.9520000e-01   7.6294718e-02
   1.9530000e-01   7.6284659e-02
   1.9540000e-01   7.6274572e-02
   1.9550000e-01   7.6264455e-02
   1.9560000e-01   7.6254310e-02
   1.9570000e-01   7.6244137e-02
   1.9580000e-01   7.6233935e-02
   1.9590000e-01   7.6223704e-02
   1.9600000e-01   7.6213446e-02
   1.9610000e-01   7.6203158e-02
   1.9620000e-01   7.6192842e-02
   1.9630000e-01   7.6182498e-02
   1.9640000e-01   7.6172126e-02
   1.9650000e-01   7.6161725e-02
   1.9660000e-01   7.6151296e-02
   1.9670000e-01   7.6140839e-02
   1.9680000e-01   7.6130354e-02
   1.9690000e-01   7.6119840e-02
   1.9700000e-01   7.6109299e-02
   1.9710000e-01   7.6098729e-02
   1.9720000e-01   7.6088131e-02
   1.9730000e-01   7.6077506e-02
   1.9740000e-01   7.6066852e-02
   1.9750000e-01   7.6056170e-02
   1.9760000e-01   7.6045461e-02
   1.9770000e-01   7.6034723e-02
   1.9780000e-01   7.6023958e-02
   1.9790000e-01   7.6013165e-02
   1.9800000e-01   7.6002344e-02
   1.9810000e-01   7.5991495e-02
   1.9820000e-01   7.5980619e-02
   1.9830000e-01   7.5969715e-02
   1.9840000e-01   7.5958783e-02
   1.9850000e-01   7.5947824e-02
   1.9860000e-01   7.5936837e-02
   1.9870000e-01   7.5925823e-02
   1.9880000e-01   7.5914781e-02
   1.9890000e-01   7.5903711e-02
   1.9900000e-01   7.5892615e-02
   1.9910000e-01   7.5881490e-02
   1.9920000e-01   7.5870339e-02
   1.9930000e-01   7.5859160e-02
   1.9940000e-01   7.5847953e-02
   1.9950000e-01   7.5836720e-02
   1.9960000e-01   7.5825459e-02
   1.9970000e-01   7.5814171e-02
   1.9980000e-01   7.5802856e-02
   1.9990000e-01   7.5791513e-02
   2.0000000e-01   7.5780144e-02
   2.0010000e-01   7.5768747e-02
   2.0020000e-01   7.5757323e-02
   2.0030000e-01   7.5745873e-02
   2.0040000e-01   7.5734395e-02
   2.0050000e-01   7.5722890e-02
   2.0060000e-01   7.5711359e-02
   2.0070000e-01   7.5699800e-02
   2.0080000e-01   7.5688215e-02
   2.0090000e-01   7.5676603e-02
   2.0100000e-01   7.5664964e-02
   2.0110000e-01   7.5653298e-02
   2.0120000e-01   7.5641605e-02
   2.0130000e-01   7.5629886e-02
   2.0140000e-01   7.5618140e-02
   2.0150000e-01   7.5606368e-02
   2.0160000e-01   7.5594569e-02
   2.0170000e-01   7.5582743e-02
   2.0180000e-01   7.5570891e-02
   2.0190000e-01   7.5559012e-02
   2.0200000e-01   7.5547107e-02
   2.0210000e-01   7.5535175e-02
   2.0220000e-01   7.5523217e-02
   2.0230000e-01   7.5511232e-02
   2.0240000e-01   7.5499222e-02
   2.0250000e-01   7.5487184e-02
   2.0260000e-01   7.5475121e-02
   2.0270000e-01   7.5463031e-02
   2.0280000e-01   7.5450915e-02
   2.0290000e-01   7.5438773e-02
   2.0300000e-01   7.5426605e-02
   2.0310000e-01   7.5414410e-02
   2.0320000e-01   7.5402190e-02
   2.0330000e-01   7.5389943e-02
   2.0340000e-01   7.5377670e-02
   2.0350000e-01   7.5365372e-02
   2.0360000e-01   7.5353047e-02
   2.0370000e-01   7.5340696e-02
   2.0380000e-01   7.5328320e-02
   2.0390000e-01   7.5315917e-02
   2.0400000e-01   7.5303489e-02
   2.0410000e-01   7.5291035e-02
   2.0420000e-01   7.5278555e-02
   2.0430000e-01   7.5266049e-02
   2.0440000e-01   7.5253518e-02
   2.0450000e-01   7.5240961e-02
   2.0460000e-01   7.5228378e-02
   2.0470000e-01   7.5215770e-02
   2.0480000e-01   7.5203135e-02
   2.0490000e-01   7.5190476e-02
   2.0500000e-01   7.5177791e-02
   2.0510000e-01   7.5165080e-02
   2.0520000e-01   7.5152344e-02
   2.0530000e-01   7.5139582e-02
   2.0540000e-01   7.5126795e-02
   2.0550000e-01   7.5113982e-02
   2.0560000e-01   7.5101144e-02
   2.0570000e-01   7.5088281e-02
   2.0580000e-01   7.5075393e-02
   2.0590000e-01   7.5062479e-02
   2.0600000e-01   7.5049540e-02
   2.0610000e-01   7.5036575e-02
   2.0620000e-01   7.5023586e-02
   2.0630000e-01   7.5010571e-02
   2.0640000e-01   7.4997531e-02
   2.0650000e-01   7.4984466e-02
   2.0660000e-01   7.4971376e-02
   2.0670000e-01   7.4958261e-02
   2.0680000e-01   7.4945121e-02
   2.0690000e-01   7.4931956e-02
   2.0700000e-01   7.4918766e-02
   2.0710000e-01   7.4905551e-02
   2.0720000e-01   7.4892312e-02
   2.0730000e-01   7.4879047e-02
   2.0740000e-01   7.4865757e-02
   2.0750000e-01   7.4852443e-02
   2.0760000e-01   7.4839104e-02
   2.0770000e-01   7.4825740e-02
   2.0780000e-01   7.4812352e-02
   2.0790000e-01   7.4798938e-02
   2.0800000e-01   7.4785500e-02
   2.0810000e-01   7.4772038e-02
   2.0820000e-01   7.4758551e-02
   2.0830000e-01   7.4745039e-02
   2.0840000e-01   7.4731503e-02
   2.0850000e-01   7.4717942e-02
   2.0860000e-01   7.4704356e-02
   2.0870000e-01   7.4690747e-02
   2.0880000e-01   7.4677113e-02
   2.0890000e-01   7.4663454e-02
   2.0900000e-01   7.4649771e-02
   2.0910000e-01   7.4636064e-02
   2.0920000e-01   7.4622332e-02
   2.0930000e-01   7.4608576e-02
   2.0940000e-01   7.4594796e-02
   2.0950000e-01   7.4580992e-02
   2.0960000e-01   7.4567163e-02
   2.0970000e-01   7.4553310e-02
   2.0980000e-01   7.4539433e-02
   2.0990000e-01   7.4525532e-02
   2.1000000e-01   7.4511607e-02
   2.1010000e-01   7.4497658e-02
   2.1020000e-01   7.4483685e-02
   2.1030000e-01   7.4469688e-02
   2.1040000e-01   7.4455666e-02
   2.1050000e-01   7.4441621e-02
   2.1060000e-01   7.4427552e-02
   2.1070000e-01   7.4413459e-02
   2.1080000e-01   7.4399342e-02
   2.1090000e-01   7.4385202e-02
   2.1100000e-01   7.4371037e-02
   2.1110000e-01   7.4356849e-02
   2.1120000e-01   7.4342637e-02
   2.1130000e-01   7.4328401e-02
   2.1140000e-01   7.4314142e-02
   2.1150000e-01   7.4299859e-02
   2.1160000e-01   7.4285552e-02
   2.1170000e-01   7.4271222e-02
   2.1180000e-01   7.4256868e-02
   2.1190000e-01   7.4242491e-02
   2.1200000e-01   7.4228090e-02
   2.1210000e-01   7.4213665e-02
   2.1220000e-01   7.4199217e-02
   2.1230000e-01   7.4184746e-02
   2.1240000e-01   7.4170251e-02
   2.1250000e-01   7.4155733e-02
   2.1260000e-01   7.4141191e-02
   2.1270000e-01   7.4126627e-02
   2.1280000e-01   7.4112038e-02
   2.1290000e-01   7.4097427e-02
   2.1300000e-01   7.4082792e-02
   2.1310000e-01   7.4068134e-02
   2.1320000e-01   7.4053453e-02
   2.1330000e-01   7.4038749e-02
   2.1340000e-01   7.4024021e-02
   2.1350000e-01   7.4009271e-02
   2.1360000e-01   7.3994497e-02
   2.1370000e-01   7.3979700e-02
   2.1380000e-01   7.3964880e-02
   2.1390000e-01   7.3950038e-02
   2.1400000e-01   7.3935172e-02
   2.1410000e-01   7.3920283e-02
   2.1420000e-01   7.3905372e-02
   2.1430000e-01   7.3890437e-02
   2.1440000e-01   7.3875480e-02
   2.1450000e-01   7.3860499e-02
   2.1460000e-01   7.3845496e-02
   2.1470000e-01   7.3830470e-02
   2.1480000e-01   7.3815422e-02
   2.1490000e-01   7.3800350e-02
   2.1500000e-01   7.3785256e-02
   2.1510000e-01   7.3770139e-02
   2.1520000e-01   7.3755000e-02
   2.1530000e-01   7.3739838e-02
   2.1540000e-01   7.3724653e-02
   2.1550000e-01   7.3709446e-02
   2.1560000e-01   7.3694216e-02
   2.1570000e-01   7.3678964e-02
   2.1580000e-01   7.3663689e-02
   2.1590000e-01   7.3648391e-02
   2.1600000e-01   7.3633072e-02
   2.1610000e-01   7.3617729e-02
   2.1620000e-01   7.3602365e-02
   2.1630000e-01   7.3586978e-02
   2.1640000e-01   7.3571568e-02
   2.1650000e-01   7.3556137e-02
   2.1660000e-01   7.3540683e-02
   2.1670000e-01   7.3525207e-02
   2.1680000e-01   7.3509708e-02
   2.1690000e-01   7.3494187e-02
   2.1700000e-01   7.3478645e-02
   2.1710000e-01   7.3463079e-02
   2.1720000e-01   7.3447492e-02
   2.1730000e-01   7.3431883e-02
   2.1740000e-01   7.3416252e-02
   2.1750000e-01   7.3400598e-02
   2.1760000e-01   7.3384923e-02
   2.1770000e-01   7.3369225e-02
   2.1780000e-01   7.3353506e-02
   2.1790000e-01   7.3337764e-02
   2.1800000e-01   7.3322001e-02
   2.1810000e-01   7.3306216e-02
   2.1820000e-01   7.3290409e-02
   2.1830000e-01   7.3274580e-02
   2.1840000e-01   7.3258729e-02
   2.1850000e-01   7.3242856e-02
   2.1860000e-01   7.3226962e-02
   2.1870000e-01   7.3211046e-02
   2.1880000e-01   7.3195108e-02
   2.1890000e-01   7.3179148e-02
   2.1900000e-01   7.3163167e-02
   2.1910000e-01   7.3147164e-02
   2.1920000e-01   7.3131139e-02
   2.1930000e-01   7.3115093e-02
   2.1940000e-01   7.3099025e-02
   2.1950000e-01   7.3082936e-02
   2.1960000e-01   7.3066825e-02
   2.1970000e-01   7.3050693e-02
   2.1980000e-01   7.3034539e-02
   2.1990000e-01   7.3018364e-02
   2.2000000e-01   7.3002167e-02
   2.2010000e-01   7.2985949e-02
   2.2020000e-01   7.2969710e-02
   2.2030000e-01   7.2953449e-02
   2.2040000e-01   7.2937167e-02
   2.2050000e-01   7.2920863e-02
   2.2060000e-01   7.2904539e-02
   2.2070000e-01   7.2888193e-02
   2.2080000e-01   7.2871825e-02
   2.2090000e-01   7.2855437e-02
   2.2100000e-01   7.2839027e-02
   2.2110000e-01   7.2822597e-02
   2.2120000e-01   7.2806145e-02
   2.2130000e-01   7.2789672e-02
   2.2140000e-01   7.2773178e-02
   2.2150000e-01   7.2756662e-02
   2.2160000e-01   7.2740126e-02
   2.2170000e-01   7.2723569e-02
   2.2180000e-01   7.2706991e-02
   2.2190000e-01   7.2690392e-02
   2.2200000e-01   7.2673772e-02
   2.2210000e-01   7.2657131e-02
   2.2220000e-01   7.2640469e-02
   2.2230000e-01   7.2623786e-02
   2.2240000e-01   7.2607083e-02
   2.2250000e-01   7.2590358e-02
   2.2260000e-01   7.2573613e-02
   2.2270000e-01   7.2556847e-02
   2.2280000e-01   7.2540061e-02
   2.2290000e-01   7.2523253e-02
   2.2300000e-01   7.2506425e-02
   2.2310000e-01   7.2489576e-02
   2.2320000e-01   7.2472707e-02
   2.2330000e-01   7.2455817e-02
   2.2340000e-01   7.2438906e-02
   2.2350000e-01   7.2421975e-02
   2.2360000e-01   7.2405023e-02
   2.2370000e-01   7.2388051e-02
   2.2380000e-01   7.2371058e-02
   2.2390000e-01   7.2354045e-02
   2.2400000e-01   7.2337011e-02
   2.2410000e-01   7.2319957e-02
   2.2420000e-01   7.2302883e-02
   2.2430000e-01   7.2285788e-02
   2.2440000e-01   7.2268672e-02
   2.2450000e-01   7.2251537e-02
   2.2460000e-01   7.2234381e-02
   2.2470000e-01   7.2217204e-02
   2.2480000e-01   7.2200008e-02
   2.2490000e-01   7.2182791e-02
   2.2500000e-01   7.2165554e-02
   2.2510000e-01   7.2148297e-02
   2.2520000e-01   7.2131020e-02
   2.2530000e-01   7.2113722e-02
   2.2540000e-01   7.2096405e-02
   2.2550000e-01   7.2079067e-02
   2.2560000e-01   7.2061709e-02
   2.2570000e-01   7.2044331e-02
   2.2580000e-01   7.2026933e-02
   2.2590000e-01   7.2009515e-02
   2.2600000e-01   7.1992077e-02
   2.2610000e-01   7.1974619e-02
   2.2620000e-01   7.1957142e-02
   2.2630000e-01   7.1939644e-02
   2.2640000e-01   7.1922126e-02
   2.2650000e-01   7.1904589e-02
   2.2660000e-01   7.1887031e-02
   2.2670000e-01   7.1869454e-02
   2.2680000e-01   7.1851857e-02
   2.2690000e-01   7.1834240e-02
   2.2700000e-01   7.1816604e-02
   2.2710000e-01   7.1798948e-02
   2.2720000e-01   7.1781272e-02
   2.2730000e-01   7.1763576e-02
   2.2740000e-01   7.1745861e-02
   2.2750000e-01   7.1728126e-02
   2.2760000e-01   7.1710371e-02
   2.2770000e-01   7.1692597e-02
   2.2780000e-01   7.1674803e-02
   2.2790000e-01   7.1656990e-02
   2.2800000e-01   7.1639157e-02
   2.2810000e-01   7.1621304e-02
   2.2820000e-01   7.1603432e-02
   2.2830000e-01   7.1585541e-02
   2.2840000e-01   7.1567630e-02
   2.2850000e-01   7.1549700e-02
   2.2860000e-01   7.1531751e-02
   2.2870000e-01   7.1513782e-02
   2.2880000e-01   7.1495793e-02
   2.2890000e-01   7.1477786e-02
   2.2900000e-01   7.1459759e-02
   2.2910000e-01   7.1441712e-02
   2.2920000e-01   7.1423647e-02
   2.2930000e-01   7.1405562e-02
   2.2940000e-01   7.1387458e-02
   2.2950000e-01   7.1369335e-02
   2.2960000e-01   7.1351192e-02
   2.2970000e-01   7.1333031e-02
   2.2980000e-01   7.1314850e-02
   2.2990000e-01   7.1296651e-02
   2.3000000e-01   7.1278432e-02
   2.3010000e-01   7.1260194e-02
   2.3020000e-01   7.1241937e-02
   2.3030000e-01   7.1223661e-02
   2.3040000e-01   7.1205366e-02
   2.3050000e-01   7.1187052e-02
   2.3060000e-01   7.1168719e-02
   2.3070000e-01   7.1150367e-02
   2.3080000e-01   7.1131996e-02
   2.3090000e-01   7.1113607e-02
   2.3100000e-01   7.1095198e-02
   2.3110000e-01   7.1076771e-02
   2.3120000e-01   7.1058325e-02
   2.3130000e-01   7.1039860e-02
   2.3140000e-01   7.1021376e-02
   2.3150000e-01   7.1002873e-02
   2.3160000e-01   7.0984352e-02
   2.3170000e-01   7.0965812e-02
   2.3180000e-01   7.0947253e-02
   2.3190000e-01   7.0928676e-02
   2.3200000e-01   7.0910080e-02
   2.3210000e-01   7.0891465e-02
   2.3220000e-01   7.0872832e-02
   2.3230000e-01   7.0854180e-02
   2.3240000e-01   7.0835510e-02
   2.3250000e-01   7.0816821e-02
   2.3260000e-01   7.0798113e-02
   2.3270000e-01   7.0779387e-02
   2.3280000e-01   7.0760642e-02
   2.3290000e-01   7.0741880e-02
   2.3300000e-01   7.0723098e-02
   2.3310000e-01   7.0704298e-02
   2.3320000e-01   7.0685480e-02
   2.3330000e-01   7.0666643e-02
   2.3340000e-01   7.0647788e-02
   2.3350000e-01   7.0628915e-02
   2.3360000e-01   7.0610024e-02
   2.3370000e-01   7.0591114e-02
   2.3380000e-01   7.0572185e-02
   2.3390000e-01   7.0553239e-02
   2.3400000e-01   7.0534274e-02
   2.3410000e-01   7.0515292e-02
   2.3420000e-01   7.0496290e-02
   2.3430000e-01   7.0477271e-02
   2.3440000e-01   7.0458234e-02
   2.3450000e-01   7.0439178e-02
   2.3460000e-01   7.0420105e-02
   2.3470000e-01   7.0401013e-02
   2.3480000e-01   7.0381903e-02
   2.3490000e-01   7.0362775e-02
   2.3500000e-01   7.0343630e-02
   2.3510000e-01   7.0324466e-02
   2.3520000e-01   7.0305284e-02
   2.3530000e-01   7.0286084e-02
   2.3540000e-01   7.0266866e-02
   2.3550000e-01   7.0247631e-02
   2.3560000e-01   7.0228377e-02
   2.3570000e-01   7.0209106e-02
   2.3580000e-01   7.0189817e-02
   2.3590000e-01   7.0170509e-02
   2.3600000e-01   7.0151184e-02
   2.3610000e-01   7.0131842e-02
   2.3620000e-01   7.0112481e-02
   2.3630000e-01   7.0093103e-02
   2.3640000e-01   7.0073707e-02
   2.3650000e-01   7.0054293e-02
   2.3660000e-01   7.0034862e-02
   2.3670000e-01   7.0015413e-02
   2.3680000e-01   6.9995946e-02
   2.3690000e-01   6.9976461e-02
   2.3700000e-01   6.9956959e-02
   2.3710000e-01   6.9937440e-02
   2.3720000e-01   6.9917903e-02
   2.3730000e-01   6.9898348e-02
   2.3740000e-01   6.9878776e-02
   2.3750000e-01   6.9859186e-02
   2.3760000e-01   6.9839579e-02
   2.3770000e-01   6.9819954e-02
   2.3780000e-01   6.9800312e-02
   2.3790000e-01   6.9780652e-02
   2.3800000e-01   6.9760975e-02
   2.3810000e-01   6.9741280e-02
   2.3820000e-01   6.9721569e-02
   2.3830000e-01   6.9701839e-02
   2.3840000e-01   6.9682093e-02
   2.3850000e-01   6.9662329e-02
   2.3860000e-01   6.9642548e-02
   2.3870000e-01   6.9622749e-02
   2.3880000e-01   6.9602934e-02
   2.3890000e-01   6.9583101e-02
   2.3900000e-01   6.9563251e-02
   2.3910000e-01   6.9543383e-02
   2.3920000e-01   6.9523499e-02
   2.3930000e-01   6.9503597e-02
   2.3940000e-01   6.9483678e-02
   2.3950000e-01   6.9463742e-02
   2.3960000e-01   6.9443789e-02
   2.3970000e-01   6.9423819e-02
   2.3980000e-01   6.9403832e-02
   2.3990000e-01   6.9383828e-02
   2.4000000e-01   6.9363807e-02
   2.4010000e-01   6.9343768e-02
   2.4020000e-01   6.9323713e-02
   2.4030000e-01   6.9303641e-02
   2.4040000e-01   6.9283552e-02
   2.4050000e-01   6.9263446e-02
   2.4060000e-01   6.9243323e-02
   2.4070000e-01   6.9223183e-02
   2.4080000e-01   6.9203026e-02
   2.4090000e-01   6.9182853e-02
   2.4100000e-01   6.9162662e-02
   2.4110000e-01   6.9142455e-02
   2.4120000e-01   6.9122231e-02
   2.4130000e-01   6.9101990e-02
   2.4140000e-01   6.9081733e-02
   2.4150000e-01   6.9061458e-02
   2.4160000e-01   6.9041167e-02
   2.4170000e-01   6.9020860e-02
   2.4180000e-01   6.9000535e-02
   2.4190000e-01   6.8980194e-02
   2.4200000e-01   6.8959837e-02
   2.4210000e-01   6.8939462e-02
   2.4220000e-01   6.8919072e-02
   2.4230000e-01   6.8898664e-02
   2.4240000e-01   6.8878240e-02
   2.4250000e-01   6.8857800e-02
   2.4260000e-01   6.8837342e-02
   2.4270000e-01   6.8816869e-02
   2.4280000e-01   6.8796379e-02
   2.4290000e-01   6.8775872e-02
   2.4300000e-01   6.8755349e-02
   2.4310000e-01   6.8734810e-02
   2.4320000e-01   6.8714254e-02
   2.4330000e-01   6.8693682e-02
   2.4340000e-01   6.8673093e-02
   2.4350000e-01   6.8652488e-02
   2.4360000e-01   6.8631867e-02
   2.4370000e-01   6.8611229e-02
   2.4380000e-01   6.8590575e-02
   2.4390000e-01   6.8569905e-02
   2.4400000e-01   6.8549218e-02
   2.4410000e-01   6.8528516e-02
   2.4420000e-01   6.8507797e-02
   2.4430000e-01   6.8487061e-02
   2.4440000e-01   6.8466310e-02
   2.4450000e-01   6.8445543e-02
   2.4460000e-01   6.8424759e-02
   2.4470000e-01   6.8403959e-02
   2.4480000e-01   6.8383143e-02
   2.4490000e-01   6.8362311e-02
   2.4500000e-01   6.8341463e-02
   2.4510000e-01   6.8320599e-02
   2.4520000e-01   6.8299718e-02
   2.4530000e-01   6.8278822e-02
   2.4540000e-01   6.8257910e-02
   2.4550000e-01   6.8236982e-02
   2.4560000e-01   6.8216037e-02
   2.4570000e-01   6.8195077e-02
   2.4580000e-01   6.8174101e-02
   2.4590000e-01   6.8153109e-02
   2.4600000e-01   6.8132101e-02
   2.4610000e-01   6.8111077e-02
   2.4620000e-01   6.8090038e-02
   2.4630000e-01   6.8068982e-02
   2.4640000e-01   6.8047911e-02
   2.4650000e-01   6.8026824e-02
   2.4660000e-01   6.8005721e-02
   2.4670000e-01   6.7984602e-02
   2.4680000e-01   6.7963467e-02
   2.4690000e-01   6.7942317e-02
   2.4700000e-01   6.7921151e-02
   2.4710000e-01   6.7899970e-02
   2.4720000e-01   6.7878772e-02
   2.4730000e-01   6.7857559e-02
   2.4740000e-01   6.7836331e-02
   2.4750000e-01   6.7815086e-02
   2.4760000e-01   6.7793826e-02
   2.4770000e-01   6.7772551e-02
   2.4780000e-01   6.7751260e-02
   2.4790000e-01   6.7729953e-02
   2.4800000e-01   6.7708631e-02
   2.4810000e-01   6.7687293e-02
   2.4820000e-01   6.7665940e-02
   2.4830000e-01   6.7644572e-02
   2.4840000e-01   6.7623187e-02
   2.4850000e-01   6.7601788e-02
   2.4860000e-01   6.7580373e-02
   2.4870000e-01   6.7558942e-02
   2.4880000e-01   6.7537496e-02
   2.4890000e-01   6.7516035e-02
   2.4900000e-01   6.7494558e-02
   2.4910000e-01   6.7473067e-02
   2.4920000e-01   6.7451559e-02
   2.4930000e-01   6.7430037e-02
   2.4940000e-01   6.7408499e-02
   2.4950000e-01   6.7386945e-02
   2.4960000e-01   6.7365377e-02
   2.4970000e-01   6.7343793e-02
   2.4980000e-01   6.7322194e-02
   2.4990000e-01   6.7300580e-02
   2.5000000e-01   6.7278951e-02
   2.5010000e-01   6.7257306e-02
   2.5020000e-01   6.7235647e-02
   2.5030000e-01   6.7213972e-02
   2.5040000e-01   6.7192282e-02
   2.5050000e-01   6.7170577e-02
   2.5060000e-01   6.7148857e-02
   2.5070000e-01   6.7127121e-02
   2.5080000e-01   6.7105371e-02
   2.5090000e-01   6.7083606e-02
   2.5100000e-01   6.7061825e-02
   2.5110000e-01   6.7040030e-02
   2.5120000e-01   6.7018220e-02
   2.5130000e-01   6.6996394e-02
   2.5140000e-01   6.6974554e-02
   2.5150000e-01   6.6952699e-02
   2.5160000e-01   6.6930829e-02
   2.5170000e-01   6.6908944e-02
   2.5180000e-01   6.6887044e-02
   2.5190000e-01   6.6865129e-02
   2.5200000e-01   6.6843199e-02
   2.5210000e-01   6.6821255e-02
   2.5220000e-01   6.6799296e-02
   2.5230000e-01   6.6777322e-02
   2.5240000e-01   6.6755333e-02
   2.5250000e-01   6.6733329e-02
   2.5260000e-01   6.6711311e-02
   2.5270000e-01   6.6689277e-02
   2.5280000e-01   6.6667230e-02
   2.5290000e-01   6.6645167e-02
   2.5300000e-01   6.6623090e-02
   2.5310000e-01   6.6600998e-02
   2.5320000e-01   6.6578891e-02
   2.5330000e-01   6.6556770e-02
   2.5340000e-01   6.6534634e-02
   2.5350000e-01   6.6512484e-02
   2.5360000e-01   6.6490319e-02
   2.5370000e-01   6.6468139e-02
   2.5380000e-01   6.6445945e-02
   2.5390000e-01   6.6423736e-02
   2.5400000e-01   6.6401513e-02
   2.5410000e-01   6.6379275e-02
   2.5420000e-01   6.6357023e-02
   2.5430000e-01   6.6334756e-02
   2.5440000e-01   6.6312475e-02
   2.5450000e-01   6.6290180e-02
   2.5460000e-01   6.6267870e-02
   2.5470000e-01   6.6245545e-02
   2.5480000e-01   6.6223206e-02
   2.5490000e-01   6.6200853e-02
   2.5500000e-01   6.6178486e-02
   2.5510000e-01   6.6156104e-02
   2.5520000e-01   6.6133708e-02
   2.5530000e-01   6.6111297e-02
   2.5540000e-01   6.6088872e-02
   2.5550000e-01   6.6066433e-02
   2.5560000e-01   6.6043980e-02
   2.5570000e-01   6.6021512e-02
   2.5580000e-01   6.5999030e-02
   2.5590000e-01   6.5976534e-02
   2.5600000e-01   6.5954024e-02
   2.5610000e-01   6.5931500e-02
   2.5620000e-01   6.5908961e-02
   2.5630000e-01   6.5886408e-02
   2.5640000e-01   6.5863842e-02
   2.5650000e-01   6.5841261e-02
   2.5660000e-01   6.5818665e-02
   2.5670000e-01   6.5796056e-02
   2.5680000e-01   6.5773433e-02
   2.5690000e-01   6.5750796e-02
   2.5700000e-01   6.5728144e-02
   2.5710000e-01   6.5705479e-02
   2.5720000e-01   6.5682800e-02
   2.5730000e-01   6.5660106e-02
   2.5740000e-01   6.5637399e-02
   2.5750000e-01   6.5614678e-02
   2.5760000e-01   6.5591943e-02
   2.5770000e-01   6.5569193e-02
   2.5780000e-01   6.5546430e-02
   2.5790000e-01   6.5523653e-02
   2.5800000e-01   6.5500863e-02
   2.5810000e-01   6.5478058e-02
   2.5820000e-01   6.5455239e-02
   2.5830000e-01   6.5432407e-02
   2.5840000e-01   6.5409561e-02
   2.5850000e-01   6.5386701e-02
   2.5860000e-01   6.5363827e-02
   2.5870000e-01   6.5340939e-02
   2.5880000e-01   6.5318038e-02
   2.5890000e-01   6.5295123e-02
   2.5900000e-01   6.5272194e-02
   2.5910000e-01   6.5249252e-02
   2.5920000e-01   6.5226296e-02
   2.5930000e-01   6.5203326e-02
   2.5940000e-01   6.5180342e-02
   2.5950000e-01   6.5157345e-02
   2.5960000e-01   6.5134334e-02
   2.5970000e-01   6.5111310e-02
   2.5980000e-01   6.5088272e-02
   2.5990000e-01   6.5065220e-02
   2.6000000e-01   6.5042155e-02
   2.6010000e-01   6.5019076e-02
   2.6020000e-01   6.4995984e-02
   2.6030000e-01   6.4972878e-02
   2.6040000e-01   6.4949759e-02
   2.6050000e-01   6.4926626e-02
   2.6060000e-01   6.4903480e-02
   2.6070000e-01   6.4880320e-02
   2.6080000e-01   6.4857147e-02
   2.6090000e-01   6.4833960e-02
   2.6100000e-01   6.4810760e-02
   2.6110000e-01   6.4787547e-02
   2.6120000e-01   6.4764320e-02
   2.6130000e-01   6.4741080e-02
   2.6140000e-01   6.4717826e-02
   2.6150000e-01   6.4694559e-02
   2.6160000e-01   6.4671279e-02
   2.6170000e-01   6.4647986e-02
   2.6180000e-01   6.4624679e-02
   2.6190000e-01   6.4601359e-02
   2.6200000e-01   6.4578025e-02
   2.6210000e-01   6.4554679e-02
   2.6220000e-01   6.4531319e-02
   2.6230000e-01   6.4507946e-02
   2.6240000e-01   6.4484559e-02
   2.6250000e-01   6.4461160e-02
   2.6260000e-01   6.4437747e-02
   2.6270000e-01   6.4414321e-02
   2.6280000e-01   6.4390882e-02
   2.6290000e-01   6.4367430e-02
   2.6300000e-01   6.4343965e-02
   2.6310000e-01   6.4320486e-02
   2.6320000e-01   6.4296995e-02
   2.6330000e-01   6.4273491e-02
   2.6340000e-01   6.4249973e-02
   2.6350000e-01   6.4226442e-02
   2.6360000e-01   6.4202899e-02
   2.6370000e-01   6.4179342e-02
   2.6380000e-01   6.4155772e-02
   2.6390000e-01   6.4132190e-02
   2.6400000e-01   6.4108594e-02
   2.6410000e-01   6.4084985e-02
   2.6420000e-01   6.4061364e-02
   2.6430000e-01   6.4037729e-02
   2.6440000e-01   6.4014082e-02
   2.6450000e-01   6.3990422e-02
   2.6460000e-01   6.3966749e-02
   2.6470000e-01   6.3943063e-02
   2.6480000e-01   6.3919364e-02
   2.6490000e-01   6.3895652e-02
   2.6500000e-01   6.3871928e-02
   2.6510000e-01   6.3848190e-02
   2.6520000e-01   6.3824440e-02
   2.6530000e-01   6.3800677e-02
   2.6540000e-01   6.3776901e-02
   2.6550000e-01   6.3753113e-02
   2.6560000e-01   6.3729312e-02
   2.6570000e-01   6.3705498e-02
   2.6580000e-01   6.3681671e-02
   2.6590000e-01   6.3657832e-02
   2.6600000e-01   6.3633980e-02
   2.6610000e-01   6.3610115e-02
   2.6620000e-01   6.3586238e-02
   2.6630000e-01   6.3562348e-02
   2.6640000e-01   6.3538445e-02
   2.6650000e-01   6.3514530e-02
   2.6660000e-01   6.3490602e-02
   2.6670000e-01   6.3466662e-02
   2.6680000e-01   6.3442709e-02
   2.6690000e-01   6.3418743e-02
   2.6700000e-01   6.3394765e-02
   2.6710000e-01   6.3370774e-02
   2.6720000e-01   6.3346771e-02
   2.6730000e-01   6.3322756e-02
   2.6740000e-01   6.3298728e-02
   2.6750000e-01   6.3274687e-02
   2.6760000e-01   6.3250634e-02
   2.6770000e-01   6.3226569e-02
   2.6780000e-01   6.3202491e-02
   2.6790000e-01   6.3178400e-02
   2.6800000e-01   6.3154298e-02
   2.6810000e-01   6.3130183e-02
   2.6820000e-01   6.3106055e-02
   2.6830000e-01   6.3081915e-02
   2.6840000e-01   6.3057763e-02
   2.6850000e-01   6.3033599e-02
   2.6860000e-01   6.3009422e-02
   2.6870000e-01   6.2985233e-02
   2.6880000e-01   6.2961031e-02
   2.6890000e-01   6.2936818e-02
   2.6900000e-01   6.2912592e-02
   2.6910000e-01   6.2888353e-02
   2.6920000e-01   6.2864103e-02
   2.6930000e-01   6.2839840e-02
   2.6940000e-01   6.2815566e-02
   2.6950000e-01   6.2791279e-02
   2.6960000e-01   6.2766979e-02
   2.6970000e-01   6.2742668e-02
   2.6980000e-01   6.2718344e-02
   2.6990000e-01   6.2694009e-02
   2.7000000e-01   6.2669661e-02
   2.7010000e-01   6.2645301e-02
   2.7020000e-01   6.2620929e-02
   2.7030000e-01   6.2596545e-02
   2.7040000e-01   6.2572149e-02
   2.7050000e-01   6.2547740e-02
   2.7060000e-01   6.2523320e-02
   2.7070000e-01   6.2498888e-02
   2.7080000e-01   6.2474444e-02
   2.7090000e-01   6.2449987e-02
   2.7100000e-01   6.2425519e-02
   2.7110000e-01   6.2401039e-02
   2.7120000e-01   6.2376546e-02
   2.7130000e-01   6.2352042e-02
   2.7140000e-01   6.2327526e-02
   2.7150000e-01   6.2302998e-02
   2.7160000e-01   6.2278458e-02
   2.7170000e-01   6.2253906e-02
   2.7180000e-01   6.2229343e-02
   2.7190000e-01   6.2204767e-02
   2.7200000e-01   6.2180180e-02
   2.7210000e-01   6.2155580e-02
   2.7220000e-01   6.2130969e-02
   2.7230000e-01   6.2106346e-02
   2.7240000e-01   6.2081711e-02
   2.7250000e-01   6.2057065e-02
   2.7260000e-01   6.2032407e-02
   2.7270000e-01   6.2007737e-02
   2.7280000e-01   6.1983055e-02
   2.7290000e-01   6.1958361e-02
   2.7300000e-01   6.1933656e-02
   2.7310000e-01   6.1908939e-02
   2.7320000e-01   6.1884210e-02
   2.7330000e-01   6.1859470e-02
   2.7340000e-01   6.1834718e-02
   2.7350000e-01   6.1809954e-02
   2.7360000e-01   6.1785179e-02
   2.7370000e-01   6.1760392e-02
   2.7380000e-01   6.1735593e-02
   2.7390000e-01   6.1710783e-02
   2.7400000e-01   6.1685961e-02
   2.7410000e-01   6.1661128e-02
   2.7420000e-01   6.1636283e-02
   2.7430000e-01   6.1611427e-02
   2.7440000e-01   6.1586559e-02
   2.7450000e-01   6.1561679e-02
   2.7460000e-01   6.1536788e-02
   2.7470000e-01   6.1511886e-02
   2.7480000e-01   6.1486972e-02
   2.7490000e-01   6.1462046e-02
   2.7500000e-01   6.1437109e-02
   2.7510000e-01   6.1412161e-02
   2.7520000e-01   6.1387201e-02
   2.7530000e-01   6.1362230e-02
   2.7540000e-01   6.1337247e-02
   2.7550000e-01   6.1312253e-02
   2.7560000e-01   6.1287248e-02
   2.7570000e-01   6.1262231e-02
   2.7580000e-01   6.1237203e-02
   2.7590000e-01   6.1212163e-02
   2.7600000e-01   6.1187112e-02
   2.7610000e-01   6.1162050e-02
   2.7620000e-01   6.1136977e-02
   2.7630000e-01   6.1111892e-02
   2.7640000e-01   6.1086796e-02
   2.7650000e-01   6.1061688e-02
   2.7660000e-01   6.1036570e-02
   2.7670000e-01   6.1011440e-02
   2.7680000e-01   6.0986299e-02
   2.7690000e-01   6.0961147e-02
   2.7700000e-01   6.0935983e-02
   2.7710000e-01   6.0910808e-02
   2.7720000e-01   6.0885623e-02
   2.7730000e-01   6.0860426e-02
   2.7740000e-01   6.0835217e-02
   2.7750000e-01   6.0809998e-02
   2.7760000e-01   6.0784768e-02
   2.7770000e-01   6.0759526e-02
   2.7780000e-01   6.0734273e-02
   2.7790000e-01   6.0709010e-02
   2.7800000e-01   6.0683735e-02
   2.7810000e-01   6.0658449e-02
   2.7820000e-01   6.0633152e-02
   2.7830000e-01   6.0607844e-02
   2.7840000e-01   6.0582525e-02
   2.7850000e-01   6.0557195e-02
   2.7860000e-01   6.0531854e-02
   2.7870000e-01   6.0506502e-02
   2.7880000e-01   6.0481139e-02
   2.7890000e-01   6.0455765e-02
   2.7900000e-01   6.0430380e-02
   2.7910000e-01   6.0404984e-02
   2.7920000e-01   6.0379577e-02
   2.7930000e-01   6.0354159e-02
   2.7940000e-01   6.0328730e-02
   2.7950000e-01   6.0303291e-02
   2.7960000e-01   6.0277840e-02
   2.7970000e-01   6.0252379e-02
   2.7980000e-01   6.0226907e-02
   2.7990000e-01   6.0201424e-02
   2.8000000e-01   6.0175930e-02
   2.8010000e-01   6.0150425e-02
   2.8020000e-01   6.0124910e-02
   2.8030000e-01   6.0099384e-02
   2.8040000e-01   6.0073846e-02
   2.8050000e-01   6.0048299e-02
   2.8060000e-01   6.0022740e-02
   2.8070000e-01   5.9997171e-02
   2.8080000e-01   5.9971591e-02
   2.8090000e-01   5.9946000e-02
   2.8100000e-01   5.9920398e-02
   2.8110000e-01   5.9894786e-02
   2.8120000e-01   5.9869163e-02
   2.8130000e-01   5.9843529e-02
   2.8140000e-01   5.9817885e-02
   2.8150000e-01   5.9792230e-02
   2.8160000e-01   5.9766565e-02
   2.8170000e-01   5.9740889e-02
   2.8180000e-01   5.9715202e-02
   2.8190000e-01   5.9689504e-02
   2.8200000e-01   5.9663796e-02
   2.8210000e-01   5.9638078e-02
   2.8220000e-01   5.9612349e-02
   2.8230000e-01   5.9586609e-02
   2.8240000e-01   5.9560859e-02
   2.8250000e-01   5.9535098e-02
   2.8260000e-01   5.9509327e-02
   2.8270000e-01   5.9483545e-02
   2.8280000e-01   5.9457753e-02
   2.8290000e-01   5.9431950e-02
   2.8300000e-01   5.9406137e-02
   2.8310000e-01   5.9380313e-02
   2.8320000e-01   5.9354479e-02
   2.8330000e-01   5.9328634e-02
   2.8340000e-01   5.9302779e-02
   2.8350000e-01   5.9276914e-02
   2.8360000e-01   5.9251038e-02
   2.8370000e-01   5.9225152e-02
   2.8380000e-01   5.9199255e-02
   2.8390000e-01   5.9173348e-02
   2.8400000e-01   5.9147431e-02
   2.8410000e-01   5.9121503e-02
   2.8420000e-01   5.9095565e-02
   2.8430000e-01   5.9069617e-02
   2.8440000e-01   5.9043658e-02
   2.8450000e-01   5.9017689e-02
   2.8460000e-01   5.8991710e-02
   2.8470000e-01   5.8965720e-02
   2.8480000e-01   5.8939720e-02
   2.8490000e-01   5.8913710e-02
   2.8500000e-01   5.8887690e-02
   2.8510000e-01   5.8861660e-02
   2.8520000e-01   5.8835619e-02
   2.8530000e-01   5.8809568e-02
   2.8540000e-01   5.8783507e-02
   2.8550000e-01   5.8757435e-02
   2.8560000e-01   5.8731354e-02
   2.8570000e-01   5.8705262e-02
   2.8580000e-01   5.8679161e-02
   2.8590000e-01   5.8653049e-02
   2.8600000e-01   5.8626927e-02
   2.8610000e-01   5.8600794e-02
   2.8620000e-01   5.8574652e-02
   2.8630000e-01   5.8548500e-02
   2.8640000e-01   5.8522337e-02
   2.8650000e-01   5.8496165e-02
   2.8660000e-01   5.8469982e-02
   2.8670000e-01   5.8443790e-02
   2.8680000e-01   5.8417587e-02
   2.8690000e-01   5.8391375e-02
   2.8700000e-01   5.8365152e-02
   2.8710000e-01   5.8338919e-02
   2.8720000e-01   5.8312677e-02
   2.8730000e-01   5.8286424e-02
   2.8740000e-01   5.8260161e-02
   2.8750000e-01   5.8233889e-02
   2.8760000e-01   5.8207606e-02
   2.8770000e-01   5.8181314e-02
   2.8780000e-01   5.8155011e-02
   2.8790000e-01   5.8128699e-02
   2.8800000e-01   5.8102377e-02
   2.8810000e-01   5.8076045e-02
   2.8820000e-01   5.8049703e-02
   2.8830000e-01   5.8023351e-02
   2.8840000e-01   5.7996990e-02
   2.8850000e-01   5.7970618e-02
   2.8860000e-01   5.7944237e-02
   2.8870000e-01   5.7917846e-02
   2.8880000e-01   5.7891445e-02
   2.8890000e-01   5.7865034e-02
   2.8900000e-01   5.7838613e-02
   2.8910000e-01   5.7812183e-02
   2.8920000e-01   5.7785743e-02
   2.8930000e-01   5.7759293e-02
   2.8940000e-01   5.7732833e-02
   2.8950000e-01   5.7706364e-02
   2.8960000e-01   5.7679885e-02
   2.8970000e-01   5.7653396e-02
   2.8980000e-01   5.7626898e-02
   2.8990000e-01   5.7600390e-02
   2.9000000e-01   5.7573872e-02
   2.9010000e-01   5.7547344e-02
   2.9020000e-01   5.7520807e-02
   2.9030000e-01   5.7494260e-02
   2.9040000e-01   5.7467704e-02
   2.9050000e-01   5.7441138e-02
   2.9060000e-01   5.7414562e-02
   2.9070000e-01   5.7387977e-02
   2.9080000e-01   5.7361382e-02
   2.9090000e-01   5.7334777e-02
   2.9100000e-01   5.7308163e-02
   2.9110000e-01   5.7281540e-02
   2.9120000e-01   5.7254907e-02
   2.9130000e-01   5.7228264e-02
   2.9140000e-01   5.7201612e-02
   2.9150000e-01   5.7174950e-02
   2.9160000e-01   5.7148279e-02
   2.9170000e-01   5.7121598e-02
   2.9180000e-01   5.7094908e-02
   2.9190000e-01   5.7068208e-02
   2.9200000e-01   5.7041499e-02
   2.9210000e-01   5.7014781e-02
   2.9220000e-01   5.6988053e-02
   2.9230000e-01   5.6961315e-02
   2.9240000e-01   5.6934568e-02
   2.9250000e-01   5.6907812e-02
   2.9260000e-01   5.6881046e-02
   2.9270000e-01   5.6854271e-02
   2.9280000e-01   5.6827487e-02
   2.9290000e-01   5.6800693e-02
   2.9300000e-01   5.6773890e-02
   2.9310000e-01   5.6747077e-02
   2.9320000e-01   5.6720256e-02
   2.9330000e-01   5.6693424e-02
   2.9340000e-01   5.6666584e-02
   2.9350000e-01   5.6639734e-02
   2.9360000e-01   5.6612875e-02
   2.9370000e-01   5.6586007e-02
   2.9380000e-01   5.6559129e-02
   2.9390000e-01   5.6532242e-02
   2.9400000e-01   5.6505346e-02
   2.9410000e-01   5.6478441e-02
   2.9420000e-01   5.6451526e-02
   2.9430000e-01   5.6424602e-02
   2.9440000e-01   5.6397669e-02
   2.9450000e-01   5.6370727e-02
   2.9460000e-01   5.6343775e-02
   2.9470000e-01   5.6316815e-02
   2.9480000e-01   5.6289845e-02
   2.9490000e-01   5.6262866e-02
   2.9500000e-01   5.6235878e-02
   2.9510000e-01   5.6208881e-02
   2.9520000e-01   5.6181874e-02
   2.9530000e-01   5.6154859e-02
   2.9540000e-01   5.6127834e-02
   2.9550000e-01   5.6100801e-02
   2.9560000e-01   5.6073758e-02
   2.9570000e-01   5.6046706e-02
   2.9580000e-01   5.6019645e-02
   2.9590000e-01   5.5992575e-02
   2.9600000e-01   5.5965496e-02
   2.9610000e-01   5.5938408e-02
   2.9620000e-01   5.5911311e-02
   2.9630000e-01   5.5884205e-02
   2.9640000e-01   5.5857090e-02
   2.9650000e-01   5.5829966e-02
   2.9660000e-01   5.5802833e-02
   2.9670000e-01   5.5775691e-02
   2.9680000e-01   5.5748540e-02
   2.9690000e-01   5.5721380e-02
   2.9700000e-01   5.5694211e-02
   2.9710000e-01   5.5667034e-02
   2.9720000e-01   5.5639847e-02
   2.9730000e-01   5.5612651e-02
   2.9740000e-01   5.5585447e-02
   2.9750000e-01   5.5558233e-02
   2.9760000e-01   5.5531011e-02
   2.9770000e-01   5.5503780e-02
   2.9780000e-01   5.5476540e-02
   2.9790000e-01   5.5449291e-02
   2.9800000e-01   5.5422033e-02
   2.9810000e-01   5.5394767e-02
   2.9820000e-01   5.5367491e-02
   2.9830000e-01   5.5340207e-02
   2.9840000e-01   5.5312914e-02
   2.9850000e-01   5.5285612e-02
   2.9860000e-01   5.5258302e-02
   2.9870000e-01   5.5230983e-02
   2.9880000e-01   5.5203654e-02
   2.9890000e-01   5.5176318e-02
   2.9900000e-01   5.5148972e-02
   2.9910000e-01   5.5121618e-02
   2.9920000e-01   5.5094255e-02
   2.9930000e-01   5.5066883e-02
   2.9940000e-01   5.5039503e-02
   2.9950000e-01   5.5012113e-02
   2.9960000e-01   5.4984716e-02
   2.9970000e-01   5.4957309e-02
   2.9980000e-01   5.4929894e-02
   2.9990000e-01   5.4902470e-02
   3.0000000e-01   5.4875038e-02
   3.0010000e-01   5.4847597e-02
   3.0020000e-01   5.4820147e-02
   3.0030000e-01   5.4792689e-02
   3.0040000e-01   5.4765222e-02
   3.0050000e-01   5.4737746e-02
   3.0060000e-01   5.4710262e-02
   3.0070000e-01   5.4682769e-02
   3.0080000e-01   5.4655268e-02
   3.0090000e-01   5.4627758e-02
   3.0100000e-01   5.4600240e-02
   3.0110000e-01   5.4572713e-02
   3.0120000e-01   5.4545178e-02
   3.0130000e-01   5.4517634e-02
   3.0140000e-01   5.4490081e-02
   3.0150000e-01   5.4462520e-02
   3.0160000e-01   5.4434951e-02
   3.0170000e-01   5.4407373e-02
   3.0180000e-01   5.4379787e-02
   3.0190000e-01   5.4352192e-02
   3.0200000e-01   5.4324589e-02
   3.0210000e-01   5.4296977e-02
   3.0220000e-01   5.4269357e-02
   3.0230000e-01   5.4241728e-02
   3.0240000e-01   5.4214091e-02
   3.0250000e-01   5.4186446e-02
   3.0260000e-01   5.4158792e-02
   3.0270000e-01   5.4131130e-02
   3.0280000e-01   5.4103460e-02
   3.0290000e-01   5.4075781e-02
   3.0300000e-01   5.4048093e-02
   3.0310000e-01   5.4020398e-02
   3.0320000e-01   5.3992694e-02
   3.0330000e-01   5.3964982e-02
   3.0340000e-01   5.3937261e-02
   3.0350000e-01   5.3909532e-02
   3.0360000e-01   5.3881795e-02
   3.0370000e-01   5.3854050e-02
   3.0380000e-01   5.3826296e-02
   3.0390000e-01   5.3798534e-02
   3.0400000e-01   5.3770764e-02
   3.0410000e-01   5.3742985e-02
   3.0420000e-01   5.3715199e-02
   3.0430000e-01   5.3687404e-02
   3.0440000e-01   5.3659601e-02
   3.0450000e-01   5.3631789e-02
   3.0460000e-01   5.3603970e-02
   3.0470000e-01   5.3576142e-02
   3.0480000e-01   5.3548306e-02
   3.0490000e-01   5.3520462e-02
   3.0500000e-01   5.3492609e-02
   3.0510000e-01   5.3464749e-02
   3.0520000e-01   5.3436880e-02
   3.0530000e-01   5.3409004e-02
   3.0540000e-01   5.3381119e-02
   3.0550000e-01   5.3353226e-02
   3.0560000e-01   5.3325325e-02
   3.0570000e-01   5.3297416e-02
   3.0580000e-01   5.3269498e-02
   3.0590000e-01   5.3241573e-02
   3.0600000e-01   5.3213639e-02
   3.0610000e-01   5.3185698e-02
   3.0620000e-01   5.3157748e-02
   3.0630000e-01   5.3129791e-02
   3.0640000e-01   5.3101825e-02
   3.0650000e-01   5.3073852e-02
   3.0660000e-01   5.3045870e-02
   3.0670000e-01   5.3017880e-02
   3.0680000e-01   5.2989882e-02
   3.0690000e-01   5.2961877e-02
   3.0700000e-01   5.2933863e-02
   3.0710000e-01   5.2905842e-02
   3.0720000e-01   5.2877812e-02
   3.0730000e-01   5.2849774e-02
   3.0740000e-01   5.2821729e-02
   3.0750000e-01   5.2793675e-02
   3.0760000e-01   5.2765614e-02
   3.0770000e-01   5.2737545e-02
   3.0780000e-01   5.2709468e-02
   3.0790000e-01   5.2681383e-02
   3.0800000e-01   5.2653290e-02
   3.0810000e-01   5.2625189e-02
   3.0820000e-01   5.2597080e-02
   3.0830000e-01   5.2568963e-02
   3.0840000e-01   5.2540839e-02
   3.0850000e-01   5.2512707e-02
   3.0860000e-01   5.2484567e-02
   3.0870000e-01   5.2456419e-02
   3.0880000e-01   5.2428263e-02
   3.0890000e-01   5.2400099e-02
   3.0900000e-01   5.2371928e-02
   3.0910000e-01   5.2343749e-02
   3.0920000e-01   5.2315562e-02
   3.0930000e-01   5.2287367e-02
   3.0940000e-01   5.2259165e-02
   3.0950000e-01   5.2230954e-02
   3.0960000e-01   5.2202736e-02
   3.0970000e-01   5.2174511e-02
   3.0980000e-01   5.2146277e-02
   3.0990000e-01   5.2118036e-02
   3.1000000e-01   5.2089787e-02
   3.1010000e-01   5.2061531e-02
   3.1020000e-01   5.2033266e-02
   3.1030000e-01   5.2004994e-02
   3.1040000e-01   5.1976715e-02
   3.1050000e-01   5.1948427e-02
   3.1060000e-01   5.1920132e-02
   3.1070000e-01   5.1891830e-02
   3.1080000e-01   5.1863519e-02
   3.1090000e-01   5.1835202e-02
   3.1100000e-01   5.1806876e-02
   3.1110000e-01   5.1778543e-02
   3.1120000e-01   5.1750202e-02
   3.1130000e-01   5.1721854e-02
   3.1140000e-01   5.1693498e-02
   3.1150000e-01   5.1665134e-02
   3.1160000e-01   5.1636763e-02
   3.1170000e-01   5.1608385e-02
   3.1180000e-01   5.1579998e-02
   3.1190000e-01   5.1551605e-02
   3.1200000e-01   5.1523203e-02
   3.1210000e-01   5.1494795e-02
   3.1220000e-01   5.1466378e-02
   3.1230000e-01   5.1437954e-02
   3.1240000e-01   5.1409523e-02
   3.1250000e-01   5.1381084e-02
   3.1260000e-01   5.1352638e-02
   3.1270000e-01   5.1324184e-02
   3.1280000e-01   5.1295723e-02
   3.1290000e-01   5.1267254e-02
   3.1300000e-01   5.1238778e-02
   3.1310000e-01   5.1210294e-02
   3.1320000e-01   5.1181803e-02
   3.1330000e-01   5.1153305e-02
   3.1340000e-01   5.1124799e-02
   3.1350000e-01   5.1096286e-02
   3.1360000e-01   5.1067765e-02
   3.1370000e-01   5.1039237e-02
   3.1380000e-01   5.1010701e-02
   3.1390000e-01   5.0982158e-02
   3.1400000e-01   5.0953608e-02
   3.1410000e-01   5.0925051e-02
   3.1420000e-01   5.0896486e-02
   3.1430000e-01   5.0867913e-02
   3.1440000e-01   5.0839334e-02
   3.1450000e-01   5.0810747e-02
   3.1460000e-01   5.0782153e-02
   3.1470000e-01   5.0753551e-02
   3.1480000e-01   5.0724942e-02
   3.1490000e-01   5.0696326e-02
   3.1500000e-01   5.0667703e-02
   3.1510000e-01   5.0639072e-02
   3.1520000e-01   5.0610434e-02
   3.1530000e-01   5.0581789e-02
   3.1540000e-01   5.0553136e-02
   3.1550000e-01   5.0524477e-02
   3.1560000e-01   5.0495810e-02
   3.1570000e-01   5.0467136e-02
   3.1580000e-01   5.0438454e-02
   3.1590000e-01   5.0409766e-02
   3.1600000e-01   5.0381070e-02
   3.1610000e-01   5.0352367e-02
   3.1620000e-01   5.0323657e-02
   3.1630000e-01   5.0294939e-02
   3.1640000e-01   5.0266215e-02
   3.1650000e-01   5.0237483e-02
   3.1660000e-01   5.0208745e-02
   3.1670000e-01   5.0179999e-02
   3.1680000e-01   5.0151246e-02
   3.1690000e-01   5.0122485e-02
   3.1700000e-01   5.0093718e-02
   3.1710000e-01   5.0064944e-02
   3.1720000e-01   5.0036162e-02
   3.1730000e-01   5.0007374e-02
   3.1740000e-01   4.9978578e-02
   3.1750000e-01   4.9949775e-02
   3.1760000e-01   4.9920965e-02
   3.1770000e-01   4.9892148e-02
   3.1780000e-01   4.9863324e-02
   3.1790000e-01   4.9834493e-02
   3.1800000e-01   4.9805655e-02
   3.1810000e-01   4.9776810e-02
   3.1820000e-01   4.9747958e-02
   3.1830000e-01   4.9719099e-02
   3.1840000e-01   4.9690233e-02
   3.1850000e-01   4.9661360e-02
   3.1860000e-01   4.9632480e-02
   3.1870000e-01   4.9603593e-02
   3.1880000e-01   4.9574699e-02
   3.1890000e-01   4.9545798e-02
   3.1900000e-01   4.9516890e-02
   3.1910000e-01   4.9487975e-02
   3.1920000e-01   4.9459054e-02
   3.1930000e-01   4.9430125e-02
   3.1940000e-01   4.9401189e-02
   3.1950000e-01   4.9372247e-02
   3.1960000e-01   4.9343297e-02
   3.1970000e-01   4.9314341e-02
   3.1980000e-01   4.9285378e-02
   3.1990000e-01   4.9256407e-02
   3.2000000e-01   4.9227430e-02
   3.2010000e-01   4.9198447e-02
   3.2020000e-01   4.9169456e-02
   3.2030000e-01   4.9140458e-02
   3.2040000e-01   4.9111454e-02
   3.2050000e-01   4.9082443e-02
   3.2060000e-01   4.9053425e-02
   3.2070000e-01   4.9024400e-02
   3.2080000e-01   4.8995368e-02
   3.2090000e-01   4.8966329e-02
   3.2100000e-01   4.8937284e-02
   3.2110000e-01   4.8908232e-02
   3.2120000e-01   4.8879173e-02
   3.2130000e-01   4.8850108e-02
   3.2140000e-01   4.8821035e-02
   3.2150000e-01   4.8791956e-02
   3.2160000e-01   4.8762870e-02
   3.2170000e-01   4.8733777e-02
   3.2180000e-01   4.8704678e-02
   3.2190000e-01   4.8675572e-02
   3.2200000e-01   4.8646459e-02
   3.2210000e-01   4.8617340e-02
   3.2220000e-01   4.8588213e-02
   3.2230000e-01   4.8559081e-02
   3.2240000e-01   4.8529941e-02
   3.2250000e-01   4.8500795e-02
   3.2260000e-01   4.8471642e-02
   3.2270000e-01   4.8442482e-02
   3.2280000e-01   4.8413316e-02
   3.2290000e-01   4.8384143e-02
   3.2300000e-01   4.8354963e-02
   3.2310000e-01   4.8325777e-02
   3.2320000e-01   4.8296584e-02
   3.2330000e-01   4.8267385e-02
   3.2340000e-01   4.8238179e-02
   3.2350000e-01   4.8208966e-02
   3.2360000e-01   4.8179747e-02
   3.2370000e-01   4.8150521e-02
   3.2380000e-01   4.8121289e-02
   3.2390000e-01   4.8092050e-02
   3.2400000e-01   4.8062805e-02
   3.2410000e-01   4.8033552e-02
   3.2420000e-01   4.8004294e-02
   3.2430000e-01   4.7975029e-02
   3.2440000e-01   4.7945757e-02
   3.2450000e-01   4.7916479e-02
   3.2460000e-01   4.7887194e-02
   3.2470000e-01   4.7857903e-02
   3.2480000e-01   4.7828605e-02
   3.2490000e-01   4.7799301e-02
   3.2500000e-01   4.7769990e-02
   3.2510000e-01   4.7740673e-02
   3.2520000e-01   4.7711349e-02
   3.2530000e-01   4.7682019e-02
   3.2540000e-01   4.7652683e-02
   3.2550000e-01   4.7623340e-02
   3.2560000e-01   4.7593990e-02
   3.2570000e-01   4.7564634e-02
   3.2580000e-01   4.7535272e-02
   3.2590000e-01   4.7505903e-02
   3.2600000e-01   4.7476528e-02
   3.2610000e-01   4.7447147e-02
   3.2620000e-01   4.7417759e-02
   3.2630000e-01   4.7388364e-02
   3.2640000e-01   4.7358964e-02
   3.2650000e-01   4.7329557e-02
   3.2660000e-01   4.7300143e-02
   3.2670000e-01   4.7270723e-02
   3.2680000e-01   4.7241297e-02
   3.2690000e-01   4.7211865e-02
   3.2700000e-01   4.7182426e-02
   3.2710000e-01   4.7152981e-02
   3.2720000e-01   4.7123529e-02
   3.2730000e-01   4.7094071e-02
   3.2740000e-01   4.7064607e-02
   3.2750000e-01   4.7035137e-02
   3.2760000e-01   4.7005660e-02
   3.2770000e-01   4.6976177e-02
   3.2780000e-01   4.6946688e-02
   3.2790000e-01   4.6917192e-02
   3.2800000e-01   4.6887691e-02
   3.2810000e-01   4.6858183e-02
   3.2820000e-01   4.6828668e-02
   3.2830000e-01   4.6799148e-02
   3.2840000e-01   4.6769621e-02
   3.2850000e-01   4.6740088e-02
   3.2860000e-01   4.6710549e-02
   3.2870000e-01   4.6681003e-02
   3.2880000e-01   4.6651452e-02
   3.2890000e-01   4.6621894e-02
   3.2900000e-01   4.6592330e-02
   3.2910000e-01   4.6562760e-02
   3.2920000e-01   4.6533183e-02
   3.2930000e-01   4.6503601e-02
   3.2940000e-01   4.6474012e-02
   3.2950000e-01   4.6444417e-02
   3.2960000e-01   4.6414816e-02
   3.2970000e-01   4.6385209e-02
   3.2980000e-01   4.6355596e-02
   3.2990000e-01   4.6325976e-02
   3.3000000e-01   4.6296351e-02
   3.3010000e-01   4.6266719e-02
   3.3020000e-01   4.6237082e-02
   3.3030000e-01   4.6207438e-02
   3.3040000e-01   4.6177788e-02
   3.3050000e-01   4.6148132e-02
   3.3060000e-01   4.6118470e-02
   3.3070000e-01   4.6088802e-02
   3.3080000e-01   4.6059127e-02
   3.3090000e-01   4.6029447e-02
   3.3100000e-01   4.5999761e-02
   3.3110000e-01   4.5970069e-02
   3.3120000e-01   4.5940370e-02
   3.3130000e-01   4.5910666e-02
   3.3140000e-01   4.5880955e-02
   3.3150000e-01   4.5851239e-02
   3.3160000e-01   4.5821517e-02
   3.3170000e-01   4.5791788e-02
   3.3180000e-01   4.5762054e-02
   3.3190000e-01   4.5732313e-02
   3.3200000e-01   4.5702567e-02
   3.3210000e-01   4.5672815e-02
   3.3220000e-01   4.5643057e-02
   3.3230000e-01   4.5613292e-02
   3.3240000e-01   4.5583522e-02
   3.3250000e-01   4.5553746e-02
   3.3260000e-01   4.5523964e-02
   3.3270000e-01   4.5494176e-02
   3.3280000e-01   4.5464382e-02
   3.3290000e-01   4.5434582e-02
   3.3300000e-01   4.5404777e-02
   3.3310000e-01   4.5374965e-02
   3.3320000e-01   4.5345147e-02
   3.3330000e-01   4.5315324e-02
   3.3340000e-01   4.5285495e-02
   3.3350000e-01   4.5255660e-02
   3.3360000e-01   4.5225819e-02
   3.3370000e-01   4.5195972e-02
   3.3380000e-01   4.5166119e-02
   3.3390000e-01   4.5136261e-02
   3.3400000e-01   4.5106396e-02
   3.3410000e-01   4.5076526e-02
   3.3420000e-01   4.5046650e-02
   3.3430000e-01   4.5016768e-02
   3.3440000e-01   4.4986880e-02
   3.3450000e-01   4.4956987e-02
   3.3460000e-01   4.4927088e-02
   3.3470000e-01   4.4897183e-02
   3.3480000e-01   4.4867272e-02
   3.3490000e-01   4.4837355e-02
   3.3500000e-01   4.4807433e-02
   3.3510000e-01   4.4777505e-02
   3.3520000e-01   4.4747571e-02
   3.3530000e-01   4.4717631e-02
   3.3540000e-01   4.4687686e-02
   3.3550000e-01   4.4657735e-02
   3.3560000e-01   4.4627778e-02
   3.3570000e-01   4.4597815e-02
   3.3580000e-01   4.4567847e-02
   3.3590000e-01   4.4537873e-02
   3.3600000e-01   4.4507894e-02
   3.3610000e-01   4.4477908e-02
   3.3620000e-01   4.4447917e-02
   3.3630000e-01   4.4417921e-02
   3.3640000e-01   4.4387918e-02
   3.3650000e-01   4.4357910e-02
   3.3660000e-01   4.4327896e-02
   3.3670000e-01   4.4297877e-02
   3.3680000e-01   4.4267852e-02
   3.3690000e-01   4.4237821e-02
   3.3700000e-01   4.4207785e-02
   3.3710000e-01   4.4177743e-02
   3.3720000e-01   4.4147696e-02
   3.3730000e-01   4.4117643e-02
   3.3740000e-01   4.4087584e-02
   3.3750000e-01   4.4057520e-02
   3.3760000e-01   4.4027450e-02
   3.3770000e-01   4.3997374e-02
   3.3780000e-01   4.3967293e-02
   3.3790000e-01   4.3937206e-02
   3.3800000e-01   4.3907114e-02
   3.3810000e-01   4.3877016e-02
   3.3820000e-01   4.3846913e-02
   3.3830000e-01   4.3816804e-02
   3.3840000e-01   4.3786690e-02
   3.3850000e-01   4.3756570e-02
   3.3860000e-01   4.3726444e-02
   3.3870000e-01   4.3696313e-02
   3.3880000e-01   4.3666177e-02
   3.3890000e-01   4.3636035e-02
   3.3900000e-01   4.3605887e-02
   3.3910000e-01   4.3575734e-02
   3.3920000e-01   4.3545576e-02
   3.3930000e-01   4.3515412e-02
   3.3940000e-01   4.3485242e-02
   3.3950000e-01   4.3455068e-02
   3.3960000e-01   4.3424887e-02
   3.3970000e-01   4.3394701e-02
   3.3980000e-01   4.3364510e-02
   3.3990000e-01   4.3334313e-02
   3.4000000e-01   4.3304111e-02
   3.4010000e-01   4.3273904e-02
   3.4020000e-01   4.3243691e-02
   3.4030000e-01   4.3213472e-02
   3.4040000e-01   4.3183249e-02
   3.4050000e-01   4.3153019e-02
   3.4060000e-01   4.3122785e-02
   3.4070000e-01   4.3092545e-02
   3.4080000e-01   4.3062299e-02
   3.4090000e-01   4.3032049e-02
   3.4100000e-01   4.3001793e-02
   3.4110000e-01   4.2971531e-02
   3.4120000e-01   4.2941264e-02
   3.4130000e-01   4.2910992e-02
   3.4140000e-01   4.2880715e-02
   3.4150000e-01   4.2850432e-02
   3.4160000e-01   4.2820143e-02
   3.4170000e-01   4.2789850e-02
   3.4180000e-01   4.2759551e-02
   3.4190000e-01   4.2729247e-02
   3.4200000e-01   4.2698938e-02
   3.4210000e-01   4.2668623e-02
   3.4220000e-01   4.2638303e-02
   3.4230000e-01   4.2607977e-02
   3.4240000e-01   4.2577647e-02
   3.4250000e-01   4.2547311e-02
   3.4260000e-01   4.2516970e-02
   3.4270000e-01   4.2486623e-02
   3.4280000e-01   4.2456272e-02
   3.4290000e-01   4.2425915e-02
   3.4300000e-01   4.2395553e-02
   3.4310000e-01   4.2365185e-02
   3.4320000e-01   4.2334813e-02
   3.4330000e-01   4.2304435e-02
   3.4340000e-01   4.2274052e-02
   3.4350000e-01   4.2243663e-02
   3.4360000e-01   4.2213270e-02
   3.4370000e-01   4.2182871e-02
   3.4380000e-01   4.2152467e-02
   3.4390000e-01   4.2122058e-02
   3.4400000e-01   4.2091644e-02
   3.4410000e-01   4.2061225e-02
   3.4420000e-01   4.2030800e-02
   3.4430000e-01   4.2000371e-02
   3.4440000e-01   4.1969936e-02
   3.4450000e-01   4.1939496e-02
   3.4460000e-01   4.1909050e-02
   3.4470000e-01   4.1878600e-02
   3.4480000e-01   4.1848145e-02
   3.4490000e-01   4.1817684e-02
   3.4500000e-01   4.1787218e-02
   3.4510000e-01   4.1756748e-02
   3.4520000e-01   4.1726272e-02
   3.4530000e-01   4.1695791e-02
   3.4540000e-01   4.1665305e-02
   3.4550000e-01   4.1634814e-02
   3.4560000e-01   4.1604317e-02
   3.4570000e-01   4.1573816e-02
   3.4580000e-01   4.1543310e-02
   3.4590000e-01   4.1512798e-02
   3.4600000e-01   4.1482282e-02
   3.4610000e-01   4.1451760e-02
   3.4620000e-01   4.1421234e-02
   3.4630000e-01   4.1390702e-02
   3.4640000e-01   4.1360165e-02
   3.4650000e-01   4.1329624e-02
   3.4660000e-01   4.1299077e-02
   3.4670000e-01   4.1268525e-02
   3.4680000e-01   4.1237969e-02
   3.4690000e-01   4.1207407e-02
   3.4700000e-01   4.1176840e-02
   3.4710000e-01   4.1146268e-02
   3.4720000e-01   4.1115692e-02
   3.4730000e-01   4.1085110e-02
   3.4740000e-01   4.1054523e-02
   3.4750000e-01   4.1023932e-02
   3.4760000e-01   4.0993335e-02
   3.4770000e-01   4.0962734e-02
   3.4780000e-01   4.0932127e-02
   3.4790000e-01   4.0901516e-02
   3.4800000e-01   4.0870900e-02
   3.4810000e-01   4.0840278e-02
   3.4820000e-01   4.0809652e-02
   3.4830000e-01   4.0779021e-02
   3.4840000e-01   4.0748385e-02
   3.4850000e-01   4.0717744e-02
   3.4860000e-01   4.0687098e-02
   3.4870000e-01   4.0656448e-02
   3.4880000e-01   4.0625792e-02
   3.4890000e-01   4.0595132e-02
   3.4900000e-01   4.0564466e-02
   3.4910000e-01   4.0533796e-02
   3.4920000e-01   4.0503121e-02
   3.4930000e-01   4.0472441e-02
   3.4940000e-01   4.0441756e-02
   3.4950000e-01   4.0411067e-02
   3.4960000e-01   4.0380372e-02
   3.4970000e-01   4.0349673e-02
   3.4980000e-01   4.0318969e-02
   3.4990000e-01   4.0288260e-02
   3.5000000e-01   4.0257546e-02
   3.5010000e-01   4.0226828e-02
   3.5020000e-01   4.0196104e-02
   3.5030000e-01   4.0165376e-02
   3.5040000e-01   4.0134643e-02
   3.5050000e-01   4.0103905e-02
   3.5060000e-01   4.0073163e-02
   3.5070000e-01   4.0042416e-02
   3.5080000e-01   4.0011664e-02
   3.5090000e-01   3.9980907e-02
   3.5100000e-01   3.9950145e-02
   3.5110000e-01   3.9919379e-02
   3.5120000e-01   3.9888608e-02
   3.5130000e-01   3.9857832e-02
   3.5140000e-01   3.9827051e-02
   3.5150000e-01   3.9796266e-02
   3.5160000e-01   3.9765476e-02
   3.5170000e-01   3.9734681e-02
   3.5180000e-01   3.9703882e-02
   3.5190000e-01   3.9673078e-02
   3.5200000e-01   3.9642269e-02
   3.5210000e-01   3.9611456e-02
   3.5220000e-01   3.9580637e-02
   3.5230000e-01   3.9549814e-02
   3.5240000e-01   3.9518987e-02
   3.5250000e-01   3.9488155e-02
   3.5260000e-01   3.9457318e-02
   3.5270000e-01   3.9426476e-02
   3.5280000e-01   3.9395630e-02
   3.5290000e-01   3.9364779e-02
   3.5300000e-01   3.9333924e-02
   3.5310000e-01   3.9303064e-02
   3.5320000e-01   3.9272199e-02
   3.5330000e-01   3.9241329e-02
   3.5340000e-01   3.9210455e-02
   3.5350000e-01   3.9179577e-02
   3.5360000e-01   3.9148694e-02
   3.5370000e-01   3.9117806e-02
   3.5380000e-01   3.9086913e-02
   3.5390000e-01   3.9056016e-02
   3.5400000e-01   3.9025115e-02
   3.5410000e-01   3.8994209e-02
   3.5420000e-01   3.8963298e-02
   3.5430000e-01   3.8932383e-02
   3.5440000e-01   3.8901463e-02
   3.5450000e-01   3.8870538e-02
   3.5460000e-01   3.8839609e-02
   3.5470000e-01   3.8808676e-02
   3.5480000e-01   3.8777738e-02
   3.5490000e-01   3.8746795e-02
   3.5500000e-01   3.8715848e-02
   3.5510000e-01   3.8684896e-02
   3.5520000e-01   3.8653940e-02
   3.5530000e-01   3.8622980e-02
   3.5540000e-01   3.8592014e-02
   3.5550000e-01   3.8561045e-02
   3.5560000e-01   3.8530071e-02
   3.5570000e-01   3.8499092e-02
   3.5580000e-01   3.8468109e-02
   3.5590000e-01   3.8437121e-02
   3.5600000e-01   3.8406129e-02
   3.5610000e-01   3.8375133e-02
   3.5620000e-01   3.8344131e-02
   3.5630000e-01   3.8313126e-02
   3.5640000e-01   3.8282116e-02
   3.5650000e-01   3.8251102e-02
   3.5660000e-01   3.8220083e-02
   3.5670000e-01   3.8189060e-02
   3.5680000e-01   3.8158032e-02
   3.5690000e-01   3.8127000e-02
   3.5700000e-01   3.8095963e-02
   3.5710000e-01   3.8064923e-02
   3.5720000e-01   3.8033877e-02
   3.5730000e-01   3.8002827e-02
   3.5740000e-01   3.7971773e-02
   3.5750000e-01   3.7940715e-02
   3.5760000e-01   3.7909652e-02
   3.5770000e-01   3.7878585e-02
   3.5780000e-01   3.7847513e-02
   3.5790000e-01   3.7816437e-02
   3.5800000e-01   3.7785357e-02
   3.5810000e-01   3.7754272e-02
   3.5820000e-01   3.7723183e-02
   3.5830000e-01   3.7692089e-02
   3.5840000e-01   3.7660992e-02
   3.5850000e-01   3.7629890e-02
   3.5860000e-01   3.7598783e-02
   3.5870000e-01   3.7567672e-02
   3.5880000e-01   3.7536557e-02
   3.5890000e-01   3.7505438e-02
   3.5900000e-01   3.7474314e-02
   3.5910000e-01   3.7443186e-02
   3.5920000e-01   3.7412054e-02
   3.5930000e-01   3.7380917e-02
   3.5940000e-01   3.7349777e-02
   3.5950000e-01   3.7318631e-02
   3.5960000e-01   3.7287482e-02
   3.5970000e-01   3.7256328e-02
   3.5980000e-01   3.7225170e-02
   3.5990000e-01   3.7194008e-02
   3.6000000e-01   3.7162842e-02
   3.6010000e-01   3.7131671e-02
   3.6020000e-01   3.7100496e-02
   3.6030000e-01   3.7069317e-02
   3.6040000e-01   3.7038133e-02
   3.6050000e-01   3.7006946e-02
   3.6060000e-01   3.6975754e-02
   3.6070000e-01   3.6944558e-02
   3.6080000e-01   3.6913357e-02
   3.6090000e-01   3.6882153e-02
   3.6100000e-01   3.6850944e-02
   3.6110000e-01   3.6819731e-02
   3.6120000e-01   3.6788514e-02
   3.6130000e-01   3.6757293e-02
   3.6140000e-01   3.6726067e-02
   3.6150000e-01   3.6694838e-02
   3.6160000e-01   3.6663604e-02
   3.6170000e-01   3.6632366e-02
   3.6180000e-01   3.6601124e-02
   3.6190000e-01   3.6569877e-02
   3.6200000e-01   3.6538627e-02
   3.6210000e-01   3.6507372e-02
   3.6220000e-01   3.6476114e-02
   3.6230000e-01   3.6444851e-02
   3.6240000e-01   3.6413584e-02
   3.6250000e-01   3.6382313e-02
   3.6260000e-01   3.6351037e-02
   3.6270000e-01   3.6319758e-02
   3.6280000e-01   3.6288475e-02
   3.6290000e-01   3.6257187e-02
   3.6300000e-01   3.6225895e-02
   3.6310000e-01   3.6194600e-02
   3.6320000e-01   3.6163300e-02
   3.6330000e-01   3.6131996e-02
   3.6340000e-01   3.6100688e-02
   3.6350000e-01   3.6069376e-02
   3.6360000e-01   3.6038060e-02
   3.6370000e-01   3.6006740e-02
   3.6380000e-01   3.5975415e-02
   3.6390000e-01   3.5944087e-02
   3.6400000e-01   3.5912755e-02
   3.6410000e-01   3.5881418e-02
   3.6420000e-01   3.5850078e-02
   3.6430000e-01   3.5818734e-02
   3.6440000e-01   3.5787385e-02
   3.6450000e-01   3.5756033e-02
   3.6460000e-01   3.5724676e-02
   3.6470000e-01   3.5693316e-02
   3.6480000e-01   3.5661951e-02
   3.6490000e-01   3.5630583e-02
   3.6500000e-01   3.5599210e-02
   3.6510000e-01   3.5567834e-02
   3.6520000e-01   3.5536453e-02
   3.6530000e-01   3.5505069e-02
   3.6540000e-01   3.5473680e-02
   3.6550000e-01   3.5442288e-02
   3.6560000e-01   3.5410892e-02
   3.6570000e-01   3.5379491e-02
   3.6580000e-01   3.5348087e-02
   3.6590000e-01   3.5316679e-02
   3.6600000e-01   3.5285267e-02
   3.6610000e-01   3.5253851e-02
   3.6620000e-01   3.5222431e-02
   3.6630000e-01   3.5191007e-02
   3.6640000e-01   3.5159579e-02
   3.6650000e-01   3.5128147e-02
   3.6660000e-01   3.5096711e-02
   3.6670000e-01   3.5065272e-02
   3.6680000e-01   3.5033828e-02
   3.6690000e-01   3.5002381e-02
   3.6700000e-01   3.4970930e-02
   3.6710000e-01   3.4939474e-02
   3.6720000e-01   3.4908015e-02
   3.6730000e-01   3.4876552e-02
   3.6740000e-01   3.4845086e-02
   3.6750000e-01   3.4813615e-02
   3.6760000e-01   3.4782140e-02
   3.6770000e-01   3.4750662e-02
   3.6780000e-01   3.4719180e-02
   3.6790000e-01   3.4687694e-02
   3.6800000e-01   3.4656204e-02
   3.6810000e-01   3.4624710e-02
   3.6820000e-01   3.4593212e-02
   3.6830000e-01   3.4561711e-02
   3.6840000e-01   3.4530206e-02
   3.6850000e-01   3.4498696e-02
   3.6860000e-01   3.4467184e-02
   3.6870000e-01   3.4435667e-02
   3.6880000e-01   3.4404146e-02
   3.6890000e-01   3.4372622e-02
   3.6900000e-01   3.4341094e-02
   3.6910000e-01   3.4309562e-02
   3.6920000e-01   3.4278026e-02
   3.6930000e-01   3.4246487e-02
   3.6940000e-01   3.4214944e-02
   3.6950000e-01   3.4183397e-02
   3.6960000e-01   3.4151846e-02
   3.6970000e-01   3.4120291e-02
   3.6980000e-01   3.4088733e-02
   3.6990000e-01   3.4057171e-02
   3.7000000e-01   3.4025605e-02
   3.7010000e-01   3.3994036e-02
   3.7020000e-01   3.3962462e-02
   3.7030000e-01   3.3930885e-02
   3.7040000e-01   3.3899305e-02
   3.7050000e-01   3.3867720e-02
   3.7060000e-01   3.3836132e-02
   3.7070000e-01   3.3804540e-02
   3.7080000e-01   3.3772945e-02
   3.7090000e-01   3.3741345e-02
   3.7100000e-01   3.3709742e-02
   3.7110000e-01   3.3678136e-02
   3.7120000e-01   3.3646525e-02
   3.7130000e-01   3.3614911e-02
   3.7140000e-01   3.3583294e-02
   3.7150000e-01   3.3551672e-02
   3.7160000e-01   3.3520047e-02
   3.7170000e-01   3.3488419e-02
   3.7180000e-01   3.3456786e-02
   3.7190000e-01   3.3425150e-02
   3.7200000e-01   3.3393510e-02
   3.7210000e-01   3.3361867e-02
   3.7220000e-01   3.3330220e-02
   3.7230000e-01   3.3298570e-02
   3.7240000e-01   3.3266915e-02
   3.7250000e-01   3.3235258e-02
   3.7260000e-01   3.3203596e-02
   3.7270000e-01   3.3171931e-02
   3.7280000e-01   3.3140262e-02
   3.7290000e-01   3.3108590e-02
   3.7300000e-01   3.3076914e-02
   3.7310000e-01   3.3045235e-02
   3.7320000e-01   3.3013552e-02
   3.7330000e-01   3.2981865e-02
   3.7340000e-01   3.2950175e-02
   3.7350000e-01   3.2918481e-02
   3.7360000e-01   3.2886783e-02
   3.7370000e-01   3.2855082e-02
   3.7380000e-01   3.2823378e-02
   3.7390000e-01   3.2791670e-02
   3.7400000e-01   3.2759958e-02
   3.7410000e-01   3.2728243e-02
   3.7420000e-01   3.2696524e-02
   3.7430000e-01   3.2664802e-02
   3.7440000e-01   3.2633076e-02
   3.7450000e-01   3.2601347e-02
   3.7460000e-01   3.2569614e-02
   3.7470000e-01   3.2537877e-02
   3.7480000e-01   3.2506137e-02
   3.7490000e-01   3.2474394e-02
   3.7500000e-01   3.2442647e-02
   3.7510000e-01   3.2410897e-02
   3.7520000e-01   3.2379143e-02
   3.7530000e-01   3.2347385e-02
   3.7540000e-01   3.2315624e-02
   3.7550000e-01   3.2283860e-02
   3.7560000e-01   3.2252092e-02
   3.7570000e-01   3.2220321e-02
   3.7580000e-01   3.2188546e-02
   3.7590000e-01   3.2156767e-02
   3.7600000e-01   3.2124986e-02
   3.7610000e-01   3.2093200e-02
   3.7620000e-01   3.2061412e-02
   3.7630000e-01   3.2029620e-02
   3.7640000e-01   3.1997824e-02
   3.7650000e-01   3.1966025e-02
   3.7660000e-01   3.1934222e-02
   3.7670000e-01   3.1902417e-02
   3.7680000e-01   3.1870607e-02
   3.7690000e-01   3.1838795e-02
   3.7700000e-01   3.1806978e-02
   3.7710000e-01   3.1775159e-02
   3.7720000e-01   3.1743336e-02
   3.7730000e-01   3.1711509e-02
   3.7740000e-01   3.1679680e-02
   3.7750000e-01   3.1647847e-02
   3.7760000e-01   3.1616010e-02
   3.7770000e-01   3.1584170e-02
   3.7780000e-01   3.1552327e-02
   3.7790000e-01   3.1520480e-02
   3.7800000e-01   3.1488630e-02
   3.7810000e-01   3.1456777e-02
   3.7820000e-01   3.1424920e-02
   3.7830000e-01   3.1393060e-02
   3.7840000e-01   3.1361196e-02
   3.7850000e-01   3.1329329e-02
   3.7860000e-01   3.1297459e-02
   3.7870000e-01   3.1265585e-02
   3.7880000e-01   3.1233709e-02
   3.7890000e-01   3.1201828e-02
   3.7900000e-01   3.1169945e-02
   3.7910000e-01   3.1138058e-02
   3.7920000e-01   3.1106168e-02
   3.7930000e-01   3.1074274e-02
   3.7940000e-01   3.1042378e-02
   3.7950000e-01   3.1010477e-02
   3.7960000e-01   3.0978574e-02
   3.7970000e-01   3.0946667e-02
   3.7980000e-01   3.0914757e-02
   3.7990000e-01   3.0882844e-02
   3.8000000e-01   3.0850928e-02
   3.8010000e-01   3.0819008e-02
   3.8020000e-01   3.0787085e-02
   3.8030000e-01   3.0755158e-02
   3.8040000e-01   3.0723229e-02
   3.8050000e-01   3.0691296e-02
   3.8060000e-01   3.0659359e-02
   3.8070000e-01   3.0627420e-02
   3.8080000e-01   3.0595477e-02
   3.8090000e-01   3.0563532e-02
   3.8100000e-01   3.0531582e-02
   3.8110000e-01   3.0499630e-02
   3.8120000e-01   3.0467674e-02
   3.8130000e-01   3.0435716e-02
   3.8140000e-01   3.0403754e-02
   3.8150000e-01   3.0371788e-02
   3.8160000e-01   3.0339820e-02
   3.8170000e-01   3.0307848e-02
   3.8180000e-01   3.0275873e-02
   3.8190000e-01   3.0243895e-02
   3.8200000e-01   3.0211914e-02
   3.8210000e-01   3.0179929e-02
   3.8220000e-01   3.0147942e-02
   3.8230000e-01   3.0115951e-02
   3.8240000e-01   3.0083957e-02
   3.8250000e-01   3.0051960e-02
   3.8260000e-01   3.0019959e-02
   3.8270000e-01   2.9987956e-02
   3.8280000e-01   2.9955949e-02
   3.8290000e-01   2.9923939e-02
   3.8300000e-01   2.9891926e-02
   3.8310000e-01   2.9859910e-02
   3.8320000e-01   2.9827891e-02
   3.8330000e-01   2.9795868e-02
   3.8340000e-01   2.9763843e-02
   3.8350000e-01   2.9731814e-02
   3.8360000e-01   2.9699782e-02
   3.8370000e-01   2.9667747e-02
   3.8380000e-01   2.9635709e-02
   3.8390000e-01   2.9603668e-02
   3.8400000e-01   2.9571624e-02
   3.8410000e-01   2.9539576e-02
   3.8420000e-01   2.9507526e-02
   3.8430000e-01   2.9475472e-02
   3.8440000e-01   2.9443416e-02
   3.8450000e-01   2.9411356e-02
   3.8460000e-01   2.9379293e-02
   3.8470000e-01   2.9347227e-02
   3.8480000e-01   2.9315158e-02
   3.8490000e-01   2.9283086e-02
   3.8500000e-01   2.9251011e-02
   3.8510000e-01   2.9218933e-02
   3.8520000e-01   2.9186852e-02
   3.8530000e-01   2.9154767e-02
   3.8540000e-01   2.9122680e-02
   3.8550000e-01   2.9090589e-02
   3.8560000e-01   2.9058496e-02
   3.8570000e-01   2.9026400e-02
   3.8580000e-01   2.8994300e-02
   3.8590000e-01   2.8962197e-02
   3.8600000e-01   2.8930092e-02
   3.8610000e-01   2.8897983e-02
   3.8620000e-01   2.8865872e-02
   3.8630000e-01   2.8833757e-02
   3.8640000e-01   2.8801639e-02
   3.8650000e-01   2.8769519e-02
   3.8660000e-01   2.8737395e-02
   3.8670000e-01   2.8705269e-02
   3.8680000e-01   2.8673139e-02
   3.8690000e-01   2.8641006e-02
   3.8700000e-01   2.8608871e-02
   3.8710000e-01   2.8576732e-02
   3.8720000e-01   2.8544591e-02
   3.8730000e-01   2.8512446e-02
   3.8740000e-01   2.8480299e-02
   3.8750000e-01   2.8448148e-02
   3.8760000e-01   2.8415995e-02
   3.8770000e-01   2.8383838e-02
   3.8780000e-01   2.8351679e-02
   3.8790000e-01   2.8319517e-02
   3.8800000e-01   2.8287352e-02
   3.8810000e-01   2.8255183e-02
   3.8820000e-01   2.8223012e-02
   3.8830000e-01   2.8190838e-02
   3.8840000e-01   2.8158661e-02
   3.8850000e-01   2.8126482e-02
   3.8860000e-01   2.8094299e-02
   3.8870000e-01   2.8062113e-02
   3.8880000e-01   2.8029924e-02
   3.8890000e-01   2.7997733e-02
   3.8900000e-01   2.7965539e-02
   3.8910000e-01   2.7933341e-02
   3.8920000e-01   2.7901141e-02
   3.8930000e-01   2.7868938e-02
   3.8940000e-01   2.7836732e-02
   3.8950000e-01   2.7804523e-02
   3.8960000e-01   2.7772311e-02
   3.8970000e-01   2.7740097e-02
   3.8980000e-01   2.7707879e-02
   3.8990000e-01   2.7675659e-02
   3.9000000e-01   2.7643436e-02
   3.9010000e-01   2.7611210e-02
   3.9020000e-01   2.7578981e-02
   3.9030000e-01   2.7546749e-02
   3.9040000e-01   2.7514515e-02
   3.9050000e-01   2.7482277e-02
   3.9060000e-01   2.7450037e-02
   3.9070000e-01   2.7417794e-02
   3.9080000e-01   2.7385548e-02
   3.9090000e-01   2.7353299e-02
   3.9100000e-01   2.7321047e-02
   3.9110000e-01   2.7288793e-02
   3.9120000e-01   2.7256536e-02
   3.9130000e-01   2.7224276e-02
   3.9140000e-01   2.7192013e-02
   3.9150000e-01   2.7159747e-02
   3.9160000e-01   2.7127479e-02
   3.9170000e-01   2.7095208e-02
   3.9180000e-01   2.7062934e-02
   3.9190000e-01   2.7030657e-02
   3.9200000e-01   2.6998377e-02
   3.9210000e-01   2.6966095e-02
   3.9220000e-01   2.6933810e-02
   3.9230000e-01   2.6901522e-02
   3.9240000e-01   2.6869231e-02
   3.9250000e-01   2.6836938e-02
   3.9260000e-01   2.6804642e-02
   3.9270000e-01   2.6772343e-02
   3.9280000e-01   2.6740041e-02
   3.9290000e-01   2.6707737e-02
   3.9300000e-01   2.6675429e-02
   3.9310000e-01   2.6643119e-02
   3.9320000e-01   2.6610807e-02
   3.9330000e-01   2.6578491e-02
   3.9340000e-01   2.6546173e-02
   3.9350000e-01   2.6513852e-02
   3.9360000e-01   2.6481529e-02
   3.9370000e-01   2.6449203e-02
   3.9380000e-01   2.6416874e-02
   3.9390000e-01   2.6384542e-02
   3.9400000e-01   2.6352208e-02
   3.9410000e-01   2.6319870e-02
   3.9420000e-01   2.6287531e-02
   3.9430000e-01   2.6255188e-02
   3.9440000e-01   2.6222843e-02
   3.9450000e-01   2.6190495e-02
   3.9460000e-01   2.6158145e-02
   3.9470000e-01   2.6125791e-02
   3.9480000e-01   2.6093436e-02
   3.9490000e-01   2.6061077e-02
   3.9500000e-01   2.6028716e-02
   3.9510000e-01   2.5996352e-02
   3.9520000e-01   2.5963985e-02
   3.9530000e-01   2.5931616e-02
   3.9540000e-01   2.5899244e-02
   3.9550000e-01   2.5866870e-02
   3.9560000e-01   2.5834493e-02
   3.9570000e-01   2.5802113e-02
   3.9580000e-01   2.5769731e-02
   3.9590000e-01   2.5737346e-02
   3.9600000e-01   2.5704958e-02
   3.9610000e-01   2.5672568e-02
   3.9620000e-01   2.5640175e-02
   3.9630000e-01   2.5607779e-02
   3.9640000e-01   2.5575381e-02
   3.9650000e-01   2.5542980e-02
   3.9660000e-01   2.5510577e-02
   3.9670000e-01   2.5478171e-02
   3.9680000e-01   2.5445763e-02
   3.9690000e-01   2.5413352e-02
   3.9700000e-01   2.5380938e-02
   3.9710000e-01   2.5348522e-02
   3.9720000e-01   2.5316103e-02
   3.9730000e-01   2.5283681e-02
   3.9740000e-01   2.5251257e-02
   3.9750000e-01   2.5218831e-02
   3.9760000e-01   2.5186401e-02
   3.9770000e-01   2.5153970e-02
   3.9780000e-01   2.5121535e-02
   3.9790000e-01   2.5089099e-02
   3.9800000e-01   2.5056659e-02
   3.9810000e-01   2.5024217e-02
   3.9820000e-01   2.4991773e-02
   3.9830000e-01   2.4959326e-02
   3.9840000e-01   2.4926876e-02
   3.9850000e-01   2.4894424e-02
   3.9860000e-01   2.4861970e-02
   3.9870000e-01   2.4829512e-02
   3.9880000e-01   2.4797053e-02
   3.9890000e-01   2.4764591e-02
   3.9900000e-01   2.4732126e-02
   3.9910000e-01   2.4699659e-02
   3.9920000e-01   2.4667189e-02
   3.9930000e-01   2.4634717e-02
   3.9940000e-01   2.4602242e-02
   3.9950000e-01   2.4569765e-02
   3.9960000e-01   2.4537285e-02
   3.9970000e-01   2.4504803e-02
   3.9980000e-01   2.4472318e-02
   3.9990000e-01   2.4439831e-02
   4.0000000e-01   2.4407341e-02
   4.0010000e-01   2.4374849e-02
   4.0020000e-01   2.4342355e-02
   4.0030000e-01   2.4309858e-02
   4.0040000e-01   2.4277358e-02
   4.0050000e-01   2.4244856e-02
   4.0060000e-01   2.4212352e-02
   4.0070000e-01   2.4179845e-02
   4.0080000e-01   2.4147335e-02
   4.0090000e-01   2.4114824e-02
   4.0100000e-01   2.4082309e-02
   4.0110000e-01   2.4049793e-02
   4.0120000e-01   2.4017274e-02
   4.0130000e-01   2.3984752e-02
   4.0140000e-01   2.3952228e-02
   4.0150000e-01   2.3919702e-02
   4.0160000e-01   2.3887173e-02
   4.0170000e-01   2.3854642e-02
   4.0180000e-01   2.3822108e-02
   4.0190000e-01   2.3789572e-02
   4.0200000e-01   2.3757034e-02
   4.0210000e-01   2.3724493e-02
   4.0220000e-01   2.3691950e-02
   4.0230000e-01   2.3659404e-02
   4.0240000e-01   2.3626856e-02
   4.0250000e-01   2.3594306e-02
   4.0260000e-01   2.3561753e-02
   4.0270000e-01   2.3529198e-02
   4.0280000e-01   2.3496640e-02
   4.0290000e-01   2.3464080e-02
   4.0300000e-01   2.3431518e-02
   4.0310000e-01   2.3398954e-02
   4.0320000e-01   2.3366387e-02
   4.0330000e-01   2.3333817e-02
   4.0340000e-01   2.3301245e-02
   4.0350000e-01   2.3268671e-02
   4.0360000e-01   2.3236095e-02
   4.0370000e-01   2.3203516e-02
   4.0380000e-01   2.3170935e-02
   4.0390000e-01   2.3138352e-02
   4.0400000e-01   2.3105766e-02
   4.0410000e-01   2.3073178e-02
   4.0420000e-01   2.3040587e-02
   4.0430000e-01   2.3007995e-02
   4.0440000e-01   2.2975400e-02
   4.0450000e-01   2.2942802e-02
   4.0460000e-01   2.2910202e-02
   4.0470000e-01   2.2877600e-02
   4.0480000e-01   2.2844996e-02
   4.0490000e-01   2.2812389e-02
   4.0500000e-01   2.2779781e-02
   4.0510000e-01   2.2747169e-02
   4.0520000e-01   2.2714556e-02
   4.0530000e-01   2.2681940e-02
   4.0540000e-01   2.2649322e-02
   4.0550000e-01   2.2616702e-02
   4.0560000e-01   2.2584079e-02
   4.0570000e-01   2.2551454e-02
   4.0580000e-01   2.2518827e-02
   4.0590000e-01   2.2486198e-02
   4.0600000e-01   2.2453566e-02
   4.0610000e-01   2.2420932e-02
   4.0620000e-01   2.2388296e-02
   4.0630000e-01   2.2355657e-02
   4.0640000e-01   2.2323016e-02
   4.0650000e-01   2.2290373e-02
   4.0660000e-01   2.2257728e-02
   4.0670000e-01   2.2225081e-02
   4.0680000e-01   2.2192431e-02
   4.0690000e-01   2.2159779e-02
   4.0700000e-01   2.2127125e-02
   4.0710000e-01   2.2094469e-02
   4.0720000e-01   2.2061810e-02
   4.0730000e-01   2.2029149e-02
   4.0740000e-01   2.1996486e-02
   4.0750000e-01   2.1963821e-02
   4.0760000e-01   2.1931153e-02
   4.0770000e-01   2.1898484e-02
   4.0780000e-01   2.1865812e-02
   4.0790000e-01   2.1833138e-02
   4.0800000e-01   2.1800462e-02
   4.0810000e-01   2.1767783e-02
   4.0820000e-01   2.1735103e-02
   4.0830000e-01   2.1702420e-02
   4.0840000e-01   2.1669735e-02
   4.0850000e-01   2.1637048e-02
   4.0860000e-01   2.1604358e-02
   4.0870000e-01   2.1571667e-02
   4.0880000e-01   2.1538973e-02
   4.0890000e-01   2.1506277e-02
   4.0900000e-01   2.1473579e-02
   4.0910000e-01   2.1440879e-02
   4.0920000e-01   2.1408177e-02
   4.0930000e-01   2.1375472e-02
   4.0940000e-01   2.1342765e-02
   4.0950000e-01   2.1310057e-02
   4.0960000e-01   2.1277346e-02
   4.0970000e-01   2.1244633e-02
   4.0980000e-01   2.1211918e-02
   4.0990000e-01   2.1179200e-02
   4.1000000e-01   2.1146481e-02
   4.1010000e-01   2.1113759e-02
   4.1020000e-01   2.1081036e-02
   4.1030000e-01   2.1048310e-02
   4.1040000e-01   2.1015582e-02
   4.1050000e-01   2.0982852e-02
   4.1060000e-01   2.0950120e-02
   4.1070000e-01   2.0917385e-02
   4.1080000e-01   2.0884649e-02
   4.1090000e-01   2.0851911e-02
   4.1100000e-01   2.0819170e-02
   4.1110000e-01   2.0786427e-02
   4.1120000e-01   2.0753683e-02
   4.1130000e-01   2.0720936e-02
   4.1140000e-01   2.0688187e-02
   4.1150000e-01   2.0655436e-02
   4.1160000e-01   2.0622683e-02
   4.1170000e-01   2.0589928e-02
   4.1180000e-01   2.0557171e-02
   4.1190000e-01   2.0524412e-02
   4.1200000e-01   2.0491650e-02
   4.1210000e-01   2.0458887e-02
   4.1220000e-01   2.0426121e-02
   4.1230000e-01   2.0393354e-02
   4.1240000e-01   2.0360585e-02
   4.1250000e-01   2.0327813e-02
   4.1260000e-01   2.0295039e-02
   4.1270000e-01   2.0262264e-02
   4.1280000e-01   2.0229486e-02
   4.1290000e-01   2.0196706e-02
   4.1300000e-01   2.0163925e-02
   4.1310000e-01   2.0131141e-02
   4.1320000e-01   2.0098355e-02
   4.1330000e-01   2.0065567e-02
   4.1340000e-01   2.0032778e-02
   4.1350000e-01   1.9999986e-02
   4.1360000e-01   1.9967192e-02
   4.1370000e-01   1.9934396e-02
   4.1380000e-01   1.9901598e-02
   4.1390000e-01   1.9868798e-02
   4.1400000e-01   1.9835997e-02
   4.1410000e-01   1.9803193e-02
   4.1420000e-01   1.9770387e-02
   4.1430000e-01   1.9737579e-02
   4.1440000e-01   1.9704769e-02
   4.1450000e-01   1.9671958e-02
   4.1460000e-01   1.9639144e-02
   4.1470000e-01   1.9606328e-02
   4.1480000e-01   1.9573510e-02
   4.1490000e-01   1.9540691e-02
   4.1500000e-01   1.9507869e-02
   4.1510000e-01   1.9475046e-02
   4.1520000e-01   1.9442220e-02
   4.1530000e-01   1.9409392e-02
   4.1540000e-01   1.9376563e-02
   4.1550000e-01   1.9343732e-02
   4.1560000e-01   1.9310898e-02
   4.1570000e-01   1.9278063e-02
   4.1580000e-01   1.9245226e-02
   4.1590000e-01   1.9212387e-02
   4.1600000e-01   1.9179546e-02
   4.1610000e-01   1.9146703e-02
   4.1620000e-01   1.9113858e-02
   4.1630000e-01   1.9081011e-02
   4.1640000e-01   1.9048162e-02
   4.1650000e-01   1.9015311e-02
   4.1660000e-01   1.8982459e-02
   4.1670000e-01   1.8949604e-02
   4.1680000e-01   1.8916748e-02
   4.1690000e-01   1.8883889e-02
   4.1700000e-01   1.8851029e-02
   4.1710000e-01   1.8818167e-02
   4.1720000e-01   1.8785303e-02
   4.1730000e-01   1.8752437e-02
   4.1740000e-01   1.8719569e-02
   4.1750000e-01   1.8686700e-02
   4.1760000e-01   1.8653828e-02
   4.1770000e-01   1.8620955e-02
   4.1780000e-01   1.8588079e-02
   4.1790000e-01   1.8555202e-02
   4.1800000e-01   1.8522323e-02
   4.1810000e-01   1.8489442e-02
   4.1820000e-01   1.8456559e-02
   4.1830000e-01   1.8423675e-02
   4.1840000e-01   1.8390788e-02
   4.1850000e-01   1.8357900e-02
   4.1860000e-01   1.8325009e-02
   4.1870000e-01   1.8292117e-02
   4.1880000e-01   1.8259223e-02
   4.1890000e-01   1.8226328e-02
   4.1900000e-01   1.8193430e-02
   4.1910000e-01   1.8160531e-02
   4.1920000e-01   1.8127629e-02
   4.1930000e-01   1.8094726e-02
   4.1940000e-01   1.8061821e-02
   4.1950000e-01   1.8028915e-02
   4.1960000e-01   1.7996006e-02
   4.1970000e-01   1.7963096e-02
   4.1980000e-01   1.7930184e-02
   4.1990000e-01   1.7897269e-02
   4.2000000e-01   1.7864354e-02
   4.2010000e-01   1.7831436e-02
   4.2020000e-01   1.7798517e-02
   4.2030000e-01   1.7765595e-02
   4.2040000e-01   1.7732672e-02
   4.2050000e-01   1.7699748e-02
   4.2060000e-01   1.7666821e-02
   4.2070000e-01   1.7633893e-02
   4.2080000e-01   1.7600962e-02
   4.2090000e-01   1.7568031e-02
   4.2100000e-01   1.7535097e-02
   4.2110000e-01   1.7502161e-02
   4.2120000e-01   1.7469224e-02
   4.2130000e-01   1.7436285e-02
   4.2140000e-01   1.7403344e-02
   4.2150000e-01   1.7370402e-02
   4.2160000e-01   1.7337457e-02
   4.2170000e-01   1.7304511e-02
   4.2180000e-01   1.7271563e-02
   4.2190000e-01   1.7238614e-02
   4.2200000e-01   1.7205662e-02
   4.2210000e-01   1.7172709e-02
   4.2220000e-01   1.7139755e-02
   4.2230000e-01   1.7106798e-02
   4.2240000e-01   1.7073840e-02
   4.2250000e-01   1.7040880e-02
   4.2260000e-01   1.7007918e-02
   4.2270000e-01   1.6974954e-02
   4.2280000e-01   1.6941989e-02
   4.2290000e-01   1.6909022e-02
   4.2300000e-01   1.6876054e-02
   4.2310000e-01   1.6843083e-02
   4.2320000e-01   1.6810111e-02
   4.2330000e-01   1.6777137e-02
   4.2340000e-01   1.6744162e-02
   4.2350000e-01   1.6711185e-02
   4.2360000e-01   1.6678206e-02
   4.2370000e-01   1.6645225e-02
   4.2380000e-01   1.6612243e-02
   4.2390000e-01   1.6579259e-02
   4.2400000e-01   1.6546273e-02
   4.2410000e-01   1.6513286e-02
   4.2420000e-01   1.6480297e-02
   4.2430000e-01   1.6447306e-02
   4.2440000e-01   1.6414314e-02
   4.2450000e-01   1.6381320e-02
   4.2460000e-01   1.6348324e-02
   4.2470000e-01   1.6315327e-02
   4.2480000e-01   1.6282328e-02
   4.2490000e-01   1.6249327e-02
   4.2500000e-01   1.6216325e-02
   4.2510000e-01   1.6183321e-02
   4.2520000e-01   1.6150315e-02
   4.2530000e-01   1.6117308e-02
   4.2540000e-01   1.6084299e-02
   4.2550000e-01   1.6051288e-02
   4.2560000e-01   1.6018276e-02
   4.2570000e-01   1.5985262e-02
   4.2580000e-01   1.5952246e-02
   4.2590000e-01   1.5919229e-02
   4.2600000e-01   1.5886210e-02
   4.2610000e-01   1.5853190e-02
   4.2620000e-01   1.5820168e-02
   4.2630000e-01   1.5787144e-02
   4.2640000e-01   1.5754119e-02
   4.2650000e-01   1.5721092e-02
   4.2660000e-01   1.5688063e-02
   4.2670000e-01   1.5655033e-02
   4.2680000e-01   1.5622002e-02
   4.2690000e-01   1.5588968e-02
   4.2700000e-01   1.5555933e-02
   4.2710000e-01   1.5522897e-02
   4.2720000e-01   1.5489859e-02
   4.2730000e-01   1.5456819e-02
   4.2740000e-01   1.5423778e-02
   4.2750000e-01   1.5390735e-02
   4.2760000e-01   1.5357690e-02
   4.2770000e-01   1.5324644e-02
   4.2780000e-01   1.5291597e-02
   4.2790000e-01   1.5258547e-02
   4.2800000e-01   1.5225497e-02
   4.2810000e-01   1.5192444e-02
   4.2820000e-01   1.5159390e-02
   4.2830000e-01   1.5126335e-02
   4.2840000e-01   1.5093278e-02
   4.2850000e-01   1.5060219e-02
   4.2860000e-01   1.5027159e-02
   4.2870000e-01   1.4994097e-02
   4.2880000e-01   1.4961034e-02
   4.2890000e-01   1.4927969e-02
   4.2900000e-01   1.4894903e-02
   4.2910000e-01   1.4861835e-02
   4.2920000e-01   1.4828765e-02
   4.2930000e-01   1.4795695e-02
   4.2940000e-01   1.4762622e-02
   4.2950000e-01   1.4729548e-02
   4.2960000e-01   1.4696472e-02
   4.2970000e-01   1.4663395e-02
   4.2980000e-01   1.4630317e-02
   4.2990000e-01   1.4597237e-02
   4.3000000e-01   1.4564155e-02
   4.3010000e-01   1.4531072e-02
   4.3020000e-01   1.4497987e-02
   4.3030000e-01   1.4464901e-02
   4.3040000e-01   1.4431813e-02
   4.3050000e-01   1.4398724e-02
   4.3060000e-01   1.4365633e-02
   4.3070000e-01   1.4332541e-02
   4.3080000e-01   1.4299448e-02
   4.3090000e-01   1.4266352e-02
   4.3100000e-01   1.4233256e-02
   4.3110000e-01   1.4200158e-02
   4.3120000e-01   1.4167058e-02
   4.3130000e-01   1.4133957e-02
   4.3140000e-01   1.4100854e-02
   4.3150000e-01   1.4067750e-02
   4.3160000e-01   1.4034645e-02
   4.3170000e-01   1.4001538e-02
   4.3180000e-01   1.3968429e-02
   4.3190000e-01   1.3935319e-02
   4.3200000e-01   1.3902208e-02
   4.3210000e-01   1.3869095e-02
   4.3220000e-01   1.3835981e-02
   4.3230000e-01   1.3802865e-02
   4.3240000e-01   1.3769748e-02
   4.3250000e-01   1.3736629e-02
   4.3260000e-01   1.3703509e-02
   4.3270000e-01   1.3670388e-02
   4.3280000e-01   1.3637265e-02
   4.3290000e-01   1.3604140e-02
   4.3300000e-01   1.3571015e-02
   4.3310000e-01   1.3537887e-02
   4.3320000e-01   1.3504759e-02
   4.3330000e-01   1.3471629e-02
   4.3340000e-01   1.3438497e-02
   4.3350000e-01   1.3405364e-02
   4.3360000e-01   1.3372230e-02
   4.3370000e-01   1.3339094e-02
   4.3380000e-01   1.3305957e-02
   4.3390000e-01   1.3272818e-02
   4.3400000e-01   1.3239678e-02
   4.3410000e-01   1.3206537e-02
   4.3420000e-01   1.3173394e-02
   4.3430000e-01   1.3140250e-02
   4.3440000e-01   1.3107104e-02
   4.3450000e-01   1.3073957e-02
   4.3460000e-01   1.3040809e-02
   4.3470000e-01   1.3007659e-02
   4.3480000e-01   1.2974508e-02
   4.3490000e-01   1.2941355e-02
   4.3500000e-01   1.2908201e-02
   4.3510000e-01   1.2875046e-02
   4.3520000e-01   1.2841889e-02
   4.3530000e-01   1.2808731e-02
   4.3540000e-01   1.2775572e-02
   4.3550000e-01   1.2742411e-02
   4.3560000e-01   1.2709249e-02
   4.3570000e-01   1.2676085e-02
   4.3580000e-01   1.2642920e-02
   4.3590000e-01   1.2609754e-02
   4.3600000e-01   1.2576587e-02
   4.3610000e-01   1.2543418e-02
   4.3620000e-01   1.2510247e-02
   4.3630000e-01   1.2477076e-02
   4.3640000e-01   1.2443903e-02
   4.3650000e-01   1.2410728e-02
   4.3660000e-01   1.2377553e-02
   4.3670000e-01   1.2344376e-02
   4.3680000e-01   1.2311197e-02
   4.3690000e-01   1.2278018e-02
   4.3700000e-01   1.2244837e-02
   4.3710000e-01   1.2211655e-02
   4.3720000e-01   1.2178471e-02
   4.3730000e-01   1.2145286e-02
   4.3740000e-01   1.2112100e-02
   4.3750000e-01   1.2078912e-02
   4.3760000e-01   1.2045723e-02
   4.3770000e-01   1.2012533e-02
   4.3780000e-01   1.1979342e-02
   4.3790000e-01   1.1946149e-02
   4.3800000e-01   1.1912955e-02
   4.3810000e-01   1.1879759e-02
   4.3820000e-01   1.1846563e-02
   4.3830000e-01   1.1813365e-02
   4.3840000e-01   1.1780166e-02
   4.3850000e-01   1.1746965e-02
   4.3860000e-01   1.1713763e-02
   4.3870000e-01   1.1680560e-02
   4.3880000e-01   1.1647356e-02
   4.3890000e-01   1.1614150e-02
   4.3900000e-01   1.1580943e-02
   4.3910000e-01   1.1547735e-02
   4.3920000e-01   1.1514525e-02
   4.3930000e-01   1.1481315e-02
   4.3940000e-01   1.1448103e-02
   4.3950000e-01   1.1414889e-02
   4.3960000e-01   1.1381675e-02
   4.3970000e-01   1.1348459e-02
   4.3980000e-01   1.1315242e-02
   4.3990000e-01   1.1282024e-02
   4.4000000e-01   1.1248804e-02
   4.4010000e-01   1.1215583e-02
   4.4020000e-01   1.1182361e-02
   4.4030000e-01   1.1149138e-02
   4.4040000e-01   1.1115913e-02
   4.4050000e-01   1.1082688e-02
   4.4060000e-01   1.1049461e-02
   4.4070000e-01   1.1016232e-02
   4.4080000e-01   1.0983003e-02
   4.4090000e-01   1.0949772e-02
   4.4100000e-01   1.0916540e-02
   4.4110000e-01   1.0883307e-02
   4.4120000e-01   1.0850073e-02
   4.4130000e-01   1.0816837e-02
   4.4140000e-01   1.0783601e-02
   4.4150000e-01   1.0750363e-02
   4.4160000e-01   1.0717123e-02
   4.4170000e-01   1.0683883e-02
   4.4180000e-01   1.0650642e-02
   4.4190000e-01   1.0617399e-02
   4.4200000e-01   1.0584155e-02
   4.4210000e-01   1.0550910e-02
   4.4220000e-01   1.0517663e-02
   4.4230000e-01   1.0484416e-02
   4.4240000e-01   1.0451167e-02
   4.4250000e-01   1.0417917e-02
   4.4260000e-01   1.0384666e-02
   4.4270000e-01   1.0351413e-02
   4.4280000e-01   1.0318160e-02
   4.4290000e-01   1.0284905e-02
   4.4300000e-01   1.0251649e-02
   4.4310000e-01   1.0218392e-02
   4.4320000e-01   1.0185134e-02
   4.4330000e-01   1.0151875e-02
   4.4340000e-01   1.0118614e-02
   4.4350000e-01   1.0085353e-02
   4.4360000e-01   1.0052090e-02
   4.4370000e-01   1.0018826e-02
   4.4380000e-01   9.9855607e-03
   4.4390000e-01   9.9522944e-03
   4.4400000e-01   9.9190270e-03
   4.4410000e-01   9.8857584e-03
   4.4420000e-01   9.8524887e-03
   4.4430000e-01   9.8192178e-03
   4.4440000e-01   9.7859458e-03
   4.4450000e-01   9.7526727e-03
   4.4460000e-01   9.7193984e-03
   4.4470000e-01   9.6861230e-03
   4.4480000e-01   9.6528464e-03
   4.4490000e-01   9.6195688e-03
   4.4500000e-01   9.5862900e-03
   4.4510000e-01   9.5530101e-03
   4.4520000e-01   9.5197291e-03
   4.4530000e-01   9.4864469e-03
   4.4540000e-01   9.4531636e-03
   4.4550000e-01   9.4198793e-03
   4.4560000e-01   9.3865938e-03
   4.4570000e-01   9.3533072e-03
   4.4580000e-01   9.3200195e-03
   4.4590000e-01   9.2867307e-03
   4.4600000e-01   9.2534408e-03
   4.4610000e-01   9.2201498e-03
   4.4620000e-01   9.1868577e-03
   4.4630000e-01   9.1535646e-03
   4.4640000e-01   9.1202703e-03
   4.4650000e-01   9.0869749e-03
   4.4660000e-01   9.0536785e-03
   4.4670000e-01   9.0203810e-03
   4.4680000e-01   8.9870824e-03
   4.4690000e-01   8.9537827e-03
   4.4700000e-01   8.9204819e-03
   4.4710000e-01   8.8871801e-03
   4.4720000e-01   8.8538772e-03
   4.4730000e-01   8.8205732e-03
   4.4740000e-01   8.7872682e-03
   4.4750000e-01   8.7539621e-03
   4.4760000e-01   8.7206549e-03
   4.4770000e-01   8.6873467e-03
   4.4780000e-01   8.6540374e-03
   4.4790000e-01   8.6207271e-03
   4.4800000e-01   8.5874157e-03
   4.4810000e-01   8.5541033e-03
   4.4820000e-01   8.5207898e-03
   4.4830000e-01   8.4874753e-03
   4.4840000e-01   8.4541597e-03
   4.4850000e-01   8.4208431e-03
   4.4860000e-01   8.3875255e-03
   4.4870000e-01   8.3542068e-03
   4.4880000e-01   8.3208871e-03
   4.4890000e-01   8.2875663e-03
   4.4900000e-01   8.2542446e-03
   4.4910000e-01   8.2209218e-03
   4.4920000e-01   8.1875980e-03
   4.4930000e-01   8.1542731e-03
   4.4940000e-01   8.1209473e-03
   4.4950000e-01   8.0876204e-03
   4.4960000e-01   8.0542925e-03
   4.4970000e-01   8.0209636e-03
   4.4980000e-01   7.9876337e-03
   4.4990000e-01   7.9543028e-03
   4.5000000e-01   7.9209709e-03
   4.5010000e-01   7.8876379e-03
   4.5020000e-01   7.8543040e-03
   4.5030000e-01   7.8209691e-03
   4.5040000e-01   7.7876332e-03
   4.5050000e-01   7.7542963e-03
   4.5060000e-01   7.7209584e-03
   4.5070000e-01   7.6876195e-03
   4.5080000e-01   7.6542796e-03
   4.5090000e-01   7.6209388e-03
   4.5100000e-01   7.5875969e-03
   4.5110000e-01   7.5542541e-03
   4.5120000e-01   7.5209103e-03
   4.5130000e-01   7.4875656e-03
   4.5140000e-01   7.4542198e-03
   4.5150000e-01   7.4208731e-03
   4.5160000e-01   7.3875254e-03
   4.5170000e-01   7.3541768e-03
   4.5180000e-01   7.3208272e-03
   4.5190000e-01   7.2874766e-03
   4.5200000e-01   7.2541251e-03
   4.5210000e-01   7.2207726e-03
   4.5220000e-01   7.1874192e-03
   4.5230000e-01   7.1540648e-03
   4.5240000e-01   7.1207095e-03
   4.5250000e-01   7.0873532e-03
   4.5260000e-01   7.0539960e-03
   4.5270000e-01   7.0206378e-03
   4.5280000e-01   6.9872787e-03
   4.5290000e-01   6.9539187e-03
   4.5300000e-01   6.9205577e-03
   4.5310000e-01   6.8871958e-03
   4.5320000e-01   6.8538329e-03
   4.5330000e-01   6.8204692e-03
   4.5340000e-01   6.7871045e-03
   4.5350000e-01   6.7537389e-03
   4.5360000e-01   6.7203723e-03
   4.5370000e-01   6.6870049e-03
   4.5380000e-01   6.6536365e-03
   4.5390000e-01   6.6202672e-03
   4.5400000e-01   6.5868970e-03
   4.5410000e-01   6.5535259e-03
   4.5420000e-01   6.5201538e-03
   4.5430000e-01   6.4867809e-03
   4.5440000e-01   6.4534071e-03
   4.5450000e-01   6.4200323e-03
   4.5460000e-01   6.3866567e-03
   4.5470000e-01   6.3532802e-03
   4.5480000e-01   6.3199027e-03
   4.5490000e-01   6.2865244e-03
   4.5500000e-01   6.2531452e-03
   4.5510000e-01   6.2197651e-03
   4.5520000e-01   6.1863841e-03
   4.5530000e-01   6.1530023e-03
   4.5540000e-01   6.1196195e-03
   4.5550000e-01   6.0862359e-03
   4.5560000e-01   6.0528514e-03
   4.5570000e-01   6.0194660e-03
   4.5580000e-01   5.9860798e-03
   4.5590000e-01   5.9526927e-03
   4.5600000e-01   5.9193047e-03
   4.5610000e-01   5.8859158e-03
   4.5620000e-01   5.8525261e-03
   4.5630000e-01   5.8191355e-03
   4.5640000e-01   5.7857441e-03
   4.5650000e-01   5.7523518e-03
   4.5660000e-01   5.7189587e-03
   4.5670000e-01   5.6855647e-03
   4.5680000e-01   5.6521698e-03
   4.5690000e-01   5.6187741e-03
   4.5700000e-01   5.5853776e-03
   4.5710000e-01   5.5519802e-03
   4.5720000e-01   5.5185819e-03
   4.5730000e-01   5.4851829e-03
   4.5740000e-01   5.4517830e-03
   4.5750000e-01   5.4183822e-03
   4.5760000e-01   5.3849807e-03
   4.5770000e-01   5.3515783e-03
   4.5780000e-01   5.3181750e-03
   4.5790000e-01   5.2847710e-03
   4.5800000e-01   5.2513661e-03
   4.5810000e-01   5.2179604e-03
   4.5820000e-01   5.1845539e-03
   4.5830000e-01   5.1511465e-03
   4.5840000e-01   5.1177384e-03
   4.5850000e-01   5.0843294e-03
   4.5860000e-01   5.0509196e-03
   4.5870000e-01   5.0175090e-03
   4.5880000e-01   4.9840976e-03
   4.5890000e-01   4.9506854e-03
   4.5900000e-01   4.9172724e-03
   4.5910000e-01   4.8838586e-03
   4.5920000e-01   4.8504440e-03
   4.5930000e-01   4.8170286e-03
   4.5940000e-01   4.7836124e-03
   4.5950000e-01   4.7501955e-03
   4.5960000e-01   4.7167777e-03
   4.5970000e-01   4.6833591e-03
   4.5980000e-01   4.6499398e-03
   4.5990000e-01   4.6165197e-03
   4.6000000e-01   4.5830988e-03
   4.6010000e-01   4.5496771e-03
   4.6020000e-01   4.5162546e-03
   4.6030000e-01   4.4828314e-03
   4.6040000e-01   4.4494074e-03
   4.6050000e-01   4.4159826e-03
   4.6060000e-01   4.3825571e-03
   4.6070000e-01   4.3491308e-03
   4.6080000e-01   4.3157037e-03
   4.6090000e-01   4.2822758e-03
   4.6100000e-01   4.2488473e-03
   4.6110000e-01   4.2154179e-03
   4.6120000e-01   4.1819878e-03
   4.6130000e-01   4.1485569e-03
   4.6140000e-01   4.1151253e-03
   4.6150000e-01   4.0816930e-03
   4.6160000e-01   4.0482599e-03
   4.6170000e-01   4.0148260e-03
   4.6180000e-01   3.9813914e-03
   4.6190000e-01   3.9479561e-03
   4.6200000e-01   3.9145200e-03
   4.6210000e-01   3.8810832e-03
   4.6220000e-01   3.8476457e-03
   4.6230000e-01   3.8142074e-03
   4.6240000e-01   3.7807684e-03
   4.6250000e-01   3.7473286e-03
   4.6260000e-01   3.7138882e-03
   4.6270000e-01   3.6804470e-03
   4.6280000e-01   3.6470051e-03
   4.6290000e-01   3.6135625e-03
   4.6300000e-01   3.5801191e-03
   4.6310000e-01   3.5466751e-03
   4.6320000e-01   3.5132303e-03
   4.6330000e-01   3.4797849e-03
   4.6340000e-01   3.4463387e-03
   4.6350000e-01   3.4128918e-03
   4.6360000e-01   3.3794442e-03
   4.6370000e-01   3.3459959e-03
   4.6380000e-01   3.3125469e-03
   4.6390000e-01   3.2790972e-03
   4.6400000e-01   3.2456468e-03
   4.6410000e-01   3.2121957e-03
   4.6420000e-01   3.1787439e-03
   4.6430000e-01   3.1452914e-03
   4.6440000e-01   3.1118383e-03
   4.6450000e-01   3.0783844e-03
   4.6460000e-01   3.0449299e-03
   4.6470000e-01   3.0114747e-03
   4.6480000e-01   2.9780188e-03
   4.6490000e-01   2.9445622e-03
   4.6500000e-01   2.9111049e-03
   4.6510000e-01   2.8776470e-03
   4.6520000e-01   2.8441884e-03
   4.6530000e-01   2.8107292e-03
   4.6540000e-01   2.7772692e-03
   4.6550000e-01   2.7438086e-03
   4.6560000e-01   2.7103474e-03
   4.6570000e-01   2.6768854e-03
   4.6580000e-01   2.6434229e-03
   4.6590000e-01   2.6099596e-03
   4.6600000e-01   2.5764957e-03
   4.6610000e-01   2.5430312e-03
   4.6620000e-01   2.5095660e-03
   4.6630000e-01   2.4761001e-03
   4.6640000e-01   2.4426336e-03
   4.6650000e-01   2.4091665e-03
   4.6660000e-01   2.3756987e-03
   4.6670000e-01   2.3422303e-03
   4.6680000e-01   2.3087612e-03
   4.6690000e-01   2.2752915e-03
   4.6700000e-01   2.2418212e-03
   4.6710000e-01   2.2083502e-03
   4.6720000e-01   2.1748786e-03
   4.6730000e-01   2.1414064e-03
   4.6740000e-01   2.1079335e-03
   4.6750000e-01   2.0744600e-03
   4.6760000e-01   2.0409859e-03
   4.6770000e-01   2.0075112e-03
   4.6780000e-01   1.9740358e-03
   4.6790000e-01   1.9405599e-03
   4.6800000e-01   1.9070833e-03
   4.6810000e-01   1.8736061e-03
   4.6820000e-01   1.8401283e-03
   4.6830000e-01   1.8066499e-03
   4.6840000e-01   1.7731708e-03
   4.6850000e-01   1.7396912e-03
   4.6860000e-01   1.7062110e-03
   4.6870000e-01   1.6727301e-03
   4.6880000e-01   1.6392487e-03
   4.6890000e-01   1.6057667e-03
   4.6900000e-01   1.5722841e-03
   4.6910000e-01   1.5388008e-03
   4.6920000e-01   1.5053170e-03
   4.6930000e-01   1.4718326e-03
   4.6940000e-01   1.4383476e-03
   4.6950000e-01   1.4048621e-03
   4.6960000e-01   1.3713759e-03
   4.6970000e-01   1.3378892e-03
   4.6980000e-01   1.3044019e-03
   4.6990000e-01   1.2709140e-03
   4.7000000e-01   1.2374255e-03
   4.7010000e-01   1.2039365e-03
   4.7020000e-01   1.1704468e-03
   4.7030000e-01   1.1369567e-03
   4.7040000e-01   1.1034659e-03
   4.7050000e-01   1.0699746e-03
   4.7060000e-01   1.0364827e-03
   4.7070000e-01   1.0029903e-03
   4.7080000e-01   9.6949727e-04
   4.7090000e-01   9.3600371e-04
   4.7100000e-01   9.0250959e-04
   4.7110000e-01   8.6901492e-04
   4.7120000e-01   8.3551969e-04
   4.7130000e-01   8.0202392e-04
   4.7140000e-01   7.6852760e-04
   4.7150000e-01   7.3503073e-04
   4.7160000e-01   7.0153332e-04
   4.7170000e-01   6.6803536e-04
   4.7180000e-01   6.3453686e-04
   4.7190000e-01   6.0103783e-04
   4.7200000e-01   5.6753826e-04
   4.7210000e-01   5.3403815e-04
   4.7220000e-01   5.0053751e-04
   4.7230000e-01   4.6703634e-04
   4.7240000e-01   4.3353464e-04
   4.7250000e-01   4.0003242e-04
   4.7260000e-01   3.6652967e-04
   4.7270000e-01   3.3302639e-04
   4.7280000e-01   2.9952260e-04
   4.7290000e-01   2.6601828e-04
   4.7300000e-01   2.3251345e-04
   4.7310000e-01   1.9900810e-04
   4.7320000e-01   1.6550224e-04
   4.7330000e-01   1.3199587e-04
   4.7340000e-01   9.8488984e-05
   4.7350000e-01   6.4981593e-05
   4.7360000e-01   3.1473695e-05


==> data/si_data.dat <==
  -2.0000000e+01   8.7147853e+01   8.3115524e+01   7.5557195e+00   6.0490756e+00
  -1.0000000e+01   8.7133231e+01   8.3115524e+01   7.3584007e+00   6.0490756e+00
   0.0000000e+00   8.6994432e+01   8.3115524e+01   7.0496904e+00   6.0490756e+00
   1.0000000e+01   8.6156572e+01   8.3115524e+01   6.8683674e+00   6.0490756e+00
   2.0000000e+01   8.4212243e+01   8.3115524e+01   7.2682373e+00   6.0490756e+00
   3.0000000e+01   8.3247868e+01   8.3115524e+01   6.2957230e+00   6.0490756e+00


==> data/siso-se_cmp_see_eval_dist.dat <==
   5.0000000e-01   1.5108463e-05   1.5076560e-05   3.3432764e-06   5.6482248e-06
   1.0000000e+00   1.1771519e-04   1.1703462e-04   2.6961004e-05   4.5016722e-05
   1.5000000e+00   4.1062006e-04   4.0761664e-04   9.1462167e-05   1.5357519e-04
   2.0000000e+00   9.5523646e-04   9.4750804e-04   2.1129122e-04   3.5817982e-04
   2.5000000e+00   1.9089019e-03   1.8885341e-03   4.2438543e-04   7.1303039e-04
   3.0000000e+00   3.2612889e-03   3.2144283e-03   7.3835194e-04   1.2185539e-03
   3.5000000e+00   5.1155201e-03   5.0176688e-03   1.1736030e-03   1.9021522e-03
   4.0000000e+00   7.6117156e-03   7.4234509e-03   1.7945899e-03   2.8263909e-03
   4.5000000e+00   1.0637890e-02   1.0295643e-02   2.6004815e-03   3.9473828e-03
   5.0000000e+00   1.4239816e-02   1.3638253e-02   3.6412788e-03   5.2497736e-03
   5.5000000e+00   1.8554047e-02   1.7553527e-02   5.0157528e-03   6.8025027e-03
   6.0000000e+00   2.3406142e-02   2.1759142e-02   6.7936005e-03   8.5117378e-03
   6.5000000e+00   2.9231227e-02   2.6605780e-02   9.1458468e-03   1.0487333e-02
   7.0000000e+00   3.5497185e-02   3.1476876e-02   1.2045693e-02   1.2521748e-02
   7.5000000e+00   4.2789418e-02   3.6672781e-02   1.5784331e-02   1.4749362e-02
   8.0000000e+00   5.0970235e-02   4.1896267e-02   2.0128640e-02   1.7015969e-02
   8.5000000e+00   6.0109439e-02   4.6953222e-02   2.4815515e-02   1.9313679e-02
   9.0000000e+00   7.0930177e-02   5.2273139e-02   2.9820872e-02   2.1739015e-02
   9.5000000e+00   8.2758287e-02   5.7104462e-02   3.6918458e-02   2.4051516e-02


==> data/siso-se_cmp_see_eval_pow.dat <==
  -5.0000000e+01   3.6002774e-02   3.5992335e-02   3.5988072e-02   3.5992335e-02
  -4.7500000e+01   6.3930480e-02   6.3897581e-02   6.3884103e-02   6.3897581e-02
  -4.5000000e+01   1.1372612e-01   1.1362234e-01   1.1357991e-01   1.1362234e-01
  -4.2500000e+01   2.0137191e-01   2.0104764e-01   2.0091293e-01   2.0104764e-01
  -4.0000000e+01   3.5437305e-01   3.5337625e-01   3.5294241e-01   3.5337625e-01
  -3.7500000e+01   6.2197123e-01   6.1893122e-01   6.1754835e-01   6.1893122e-01
  -3.5000000e+01   1.0794794e+00   1.0703330e+00   1.0660968e+00   1.0703330e+00
  -3.2500000e+01   1.8452113e+00   1.8191490e+00   1.8056650e+00   1.8191490e+00
  -3.0000000e+01   3.0750470e+00   3.0055251e+00   2.9631436e+00   3.0055251e+00
  -2.7500000e+01   4.8974894e+00   4.7286045e+00   4.6040044e+00   4.7286045e+00
  -2.5000000e+01   7.2860581e+00   6.9241991e+00   6.5969288e+00   6.9241991e+00
  -2.2500000e+01   9.9542622e+00   9.2805914e+00   8.5532878e+00   9.2805881e+00
  -2.0000000e+01   1.2178230e+01   1.1095109e+01   9.7931901e+00   1.1067950e+01
  -1.7500000e+01   1.3229185e+01   1.1775696e+01   9.4022770e+00   1.0849356e+01
  -1.5000000e+01   1.3460597e+01   1.1861400e+01   7.0686129e+00   8.3295272e+00
  -1.2500000e+01   1.3487225e+01   1.1865451e+01   4.5612528e+00   5.6373479e+00
  -1.0000000e+01   1.3463817e+01   1.1843217e+01   2.7540307e+00   3.5601134e+00
  -7.5000000e+00   1.3463690e+01   1.1842763e+01   1.6178019e+00   2.1523895e+00
  -5.0000000e+00   1.3523615e+01   1.1901914e+01   9.4101471e-01   1.2696266e+00
  -2.5000000e+00   1.3525013e+01   1.1903489e+01   5.4289233e-01   7.3220997e-01
   0.0000000e+00   1.3462839e+01   1.1846015e+01   3.1248020e-01   4.1559625e-01
   2.5000000e+00   1.3461387e+01   1.1844517e+01   1.8203492e-01   2.3560074e-01
   5.0000000e+00   1.3480901e+01   1.1861403e+01   1.0741024e-01   1.3328775e-01
   7.5000000e+00   1.3481487e+01   1.1862122e+01   6.4002546e-02   7.5154189e-02
   1.0000000e+01   1.3496700e+01   1.1868858e+01   3.8491327e-02   4.2360726e-02


==> data/siso-se_cmp_see_eval_pow_old.dat <==
  -5.0000000e+01   3.6002774e-02   3.5992335e-02   3.5988072e-02   3.5992335e-02
  -4.5000000e+01   1.1372612e-01   1.1362234e-01   1.1357991e-01   1.1362234e-01
  -4.0000000e+01   3.5437305e-01   3.5337625e-01   3.5294241e-01   3.5337625e-01
  -3.5000000e+01   1.0794794e+00   1.0703330e+00   1.0660968e+00   1.0703330e+00
  -3.0000000e+01   3.0750470e+00   3.0055251e+00   2.9631436e+00   3.0055251e+00
  -2.5000000e+01   7.2860581e+00   6.9241991e+00   6.5969288e+00   6.9241991e+00
  -2.0000000e+01   1.2178230e+01   1.1095109e+01   9.7931901e+00   1.1067950e+01
  -1.5000000e+01   1.3460597e+01   1.1861400e+01   7.0686129e+00   8.3295272e+00
  -1.0000000e+01   1.3463817e+01   1.1843217e+01   2.7540307e+00   3.5601134e+00
  -5.0000000e+00   1.3523615e+01   1.1901914e+01   9.4101471e-01   1.2696266e+00
   0.0000000e+00   1.3462839e+01   1.1846015e+01   3.1248020e-01   4.1559625e-01
   5.0000000e+00   1.3480901e+01   1.1861403e+01   1.0741024e-01   1.3328775e-01
   1.0000000e+01   1.3496700e+01   1.1868858e+01   3.8491327e-02   4.2360726e-02


==> data/siso-se_dsee_graph.dat <==
   0.0000000e+00   2.8332185e-01  -1.2658500e-01
   1.0000000e-02   2.5198171e-01  -1.1944809e-01
   2.0000000e-02   1.9908772e-01  -1.0632247e-01
   3.0000000e-02   1.6184236e-01  -9.5241818e-02
   4.0000000e-02   1.3425135e-01  -8.5772000e-02
   5.0000000e-02   1.1304698e-01  -7.7594224e-02
   6.0000000e-02   9.6290352e-02  -7.0468935e-02
   7.0000000e-02   8.2755984e-02  -6.4212516e-02
   8.0000000e-02   7.1630355e-02  -5.8681782e-02
   9.0000000e-02   6.2351769e-02  -5.3763378e-02
   1.0000000e-01   5.4519709e-02  -4.9366358e-02
   1.1000000e-01   4.7840804e-02  -4.5416885e-02
   1.2000000e-01   4.2095213e-02  -4.1854367e-02
   1.3000000e-01   3.7114941e-02  -3.8628605e-02
   1.4000000e-01   3.2769417e-02  -3.5697649e-02
   1.5000000e-01   2.8955634e-02  -3.3026162e-02
   1.6000000e-01   2.5591262e-02  -3.0584165e-02
   1.7000000e-01   2.2609722e-02  -2.8346055e-02
   1.8000000e-01   1.9956610e-02  -2.6289834e-02
   1.9000000e-01   1.7587053e-02  -2.4396497e-02
   2.0000000e-01   1.5463720e-02  -2.2649535e-02
   2.1000000e-01   1.3555320e-02  -2.1034546e-02
   2.2000000e-01   1.1835434e-02  -1.9538901e-02
   2.3000000e-01   1.0281617e-02  -1.8151489e-02
   2.4000000e-01   8.8746835e-03  -1.6862489e-02
   2.5000000e-01   7.5981491e-03  -1.5663192e-02
   2.6000000e-01   6.4377749e-03  -1.4545851e-02
   2.7000000e-01   5.3812060e-03  -1.3503547e-02
   2.8000000e-01   4.4176751e-03  -1.2530089e-02
   2.9000000e-01   3.5377609e-03  -1.1619916e-02
   3.0000000e-01   2.7331885e-03  -1.0768022e-02
   3.1000000e-01   1.9966640e-03  -9.9698889e-03
   3.2000000e-01   1.3217375e-03  -9.2214300e-03
   3.3000000e-01   7.0268740e-04  -8.5189393e-03
   3.4000000e-01   1.3442318e-04  -7.8590493e-03
   3.5000000e-01  -3.8759637e-04  -7.2386939e-03
   3.6000000e-01  -8.6743311e-04  -6.6550761e-03
   3.7000000e-01  -1.3087290e-03  -6.1056395e-03
   3.8000000e-01  -1.7147572e-03  -5.5880434e-03
   3.9000000e-01  -2.0884658e-03  -5.1001416e-03
   4.0000000e-01  -2.4325154e-03  -4.6399623e-03
   4.1000000e-01  -2.7493126e-03  -4.2056916e-03
   4.2000000e-01  -3.0410375e-03  -3.7956586e-03
   4.3000000e-01  -3.3096691e-03  -3.4083214e-03
   4.4000000e-01  -3.5570069e-03  -3.0422559e-03
   4.5000000e-01  -3.7846894e-03  -2.6961445e-03
   4.6000000e-01  -3.9942116e-03  -2.3687669e-03
   4.7000000e-01  -4.1869387e-03  -2.0589919e-03
   4.8000000e-01  -4.3641198e-03  -1.7657690e-03
   4.9000000e-01  -4.5268991e-03  -1.4881221e-03
   5.0000000e-01  -4.6763259e-03  -1.2251432e-03
   5.1000000e-01  -4.8133640e-03  -9.7598663e-04
   5.2000000e-01  -4.9388995e-03  -7.3986408e-04
   5.3000000e-01  -5.0537481e-03  -5.1604006e-04
   5.4000000e-01  -5.1586613e-03  -3.0382768e-04
   5.5000000e-01  -5.2543325e-03  -1.0258489e-04
   5.6000000e-01  -5.3414019e-03   8.8288964e-05
   5.7000000e-01  -5.4204614e-03   2.6935624e-04
   5.8000000e-01  -5.4920584e-03   4.4114390e-04
   5.9000000e-01  -5.5566998e-03   6.0414609e-04
   6.0000000e-01  -5.6148556e-03   7.5882654e-04
   6.1000000e-01  -5.6669616e-03   9.0562075e-04
   6.2000000e-01  -5.7134223e-03   1.0449380e-03
   6.3000000e-01  -5.7546136e-03   1.1771632e-03
   6.4000000e-01  -5.7908850e-03   1.3026584e-03
   6.5000000e-01  -5.8225615e-03   1.4217648e-03
   6.6000000e-01  -5.8499458e-03   1.5348036e-03
   6.7000000e-01  -5.8733198e-03   1.6420778e-03
   6.8000000e-01  -5.8929466e-03   1.7438732e-03
   6.9000000e-01  -5.9090711e-03   1.8404595e-03
   7.0000000e-01  -5.9219224e-03   1.9320914e-03
   7.1000000e-01  -5.9317140e-03   2.0190095e-03
   7.2000000e-01  -5.9386457e-03   2.1014415e-03
   7.3000000e-01  -5.9429041e-03   2.1796024e-03
   7.4000000e-01  -5.9446639e-03   2.2536960e-03
   7.5000000e-01  -5.9440883e-03   2.3239151e-03
   7.6000000e-01  -5.9413305e-03   2.3904422e-03
   7.7000000e-01  -5.9365336e-03   2.4534504e-03
   7.8000000e-01  -5.9298319e-03   2.5131038e-03
   7.9000000e-01  -5.9213512e-03   2.5695580e-03
   8.0000000e-01  -5.9112096e-03   2.6229607e-03
   8.1000000e-01  -5.8995178e-03   2.6734519e-03
   8.2000000e-01  -5.8863797e-03   2.7211649e-03
   8.3000000e-01  -5.8718928e-03   2.7662259e-03
   8.4000000e-01  -5.8561487e-03   2.8087553e-03
   8.5000000e-01  -5.8392336e-03   2.8488672e-03
   8.6000000e-01  -5.8212282e-03   2.8866702e-03
   8.7000000e-01  -5.8022086e-03   2.9222677e-03
   8.8000000e-01  -5.7822463e-03   2.9557581e-03
   8.9000000e-01  -5.7614083e-03   2.9872350e-03
   9.0000000e-01  -5.7397581e-03   3.0167875e-03
   9.1000000e-01  -5.7173549e-03   3.0445007e-03
   9.2000000e-01  -5.6942549e-03   3.0704555e-03
   9.3000000e-01  -5.6705106e-03   3.0947290e-03
   9.4000000e-01  -5.6461717e-03   3.1173948e-03
   9.5000000e-01  -5.6212849e-03   3.1385231e-03
   9.6000000e-01  -5.5958941e-03   3.1581808e-03
   9.7000000e-01  -5.5700407e-03   3.1764319e-03
   9.8000000e-01  -5.5437638e-03   3.1933372e-03
   9.9000000e-01  -5.5171000e-03   3.2089551e-03
   1.0000000e+00  -5.4900841e-03   3.2233412e-03
   1.0100000e+00  -5.4627485e-03   3.2365484e-03
   1.0200000e+00  -5.4351241e-03   3.2486277e-03
   1.0300000e+00  -5.4072397e-03   3.2596276e-03
   1.0400000e+00  -5.3791227e-03   3.2695943e-03
   1.0500000e+00  -5.3507987e-03   3.2785723e-03
   1.0600000e+00  -5.3222919e-03   3.2866040e-03
   1.0700000e+00  -5.2936252e-03   3.2937299e-03
   1.0800000e+00  -5.2648200e-03   3.2999888e-03
   1.0900000e+00  -5.2358966e-03   3.3054180e-03
   1.1000000e+00  -5.2068740e-03   3.3100529e-03
   1.1100000e+00  -5.1777703e-03   3.3139276e-03
   1.1200000e+00  -5.1486022e-03   3.3170748e-03
   1.1300000e+00  -5.1193858e-03   3.3195256e-03
   1.1400000e+00  -5.0901360e-03   3.3213099e-03
   1.1500000e+00  -5.0608668e-03   3.3224564e-03
   1.1600000e+00  -5.0315917e-03   3.3229925e-03
   1.1700000e+00  -5.0023230e-03   3.3229447e-03
   1.1800000e+00  -4.9730725e-03   3.3223380e-03
   1.1900000e+00  -4.9438512e-03   3.3211967e-03
   1.2000000e+00  -4.9146695e-03   3.3195440e-03
   1.2100000e+00  -4.8855372e-03   3.3174021e-03
   1.2200000e+00  -4.8564632e-03   3.3147923e-03
   1.2300000e+00  -4.8274563e-03   3.3117352e-03
   1.2400000e+00  -4.7985245e-03   3.3082503e-03
   1.2500000e+00  -4.7696752e-03   3.3043565e-03
   1.2600000e+00  -4.7409156e-03   3.3000718e-03
   1.2700000e+00  -4.7122523e-03   3.2954136e-03
   1.2800000e+00  -4.6836914e-03   3.2903986e-03
   1.2900000e+00  -4.6552388e-03   3.2850428e-03
   1.3000000e+00  -4.6268997e-03   3.2793615e-03
   1.3100000e+00  -4.5986793e-03   3.2733695e-03
   1.3200000e+00  -4.5705822e-03   3.2670808e-03
   1.3300000e+00  -4.5426129e-03   3.2605092e-03
   1.3400000e+00  -4.5147752e-03   3.2536677e-03
   1.3500000e+00  -4.4870731e-03   3.2465688e-03
   1.3600000e+00  -4.4595099e-03   3.2392246e-03
   1.3700000e+00  -4.4320889e-03   3.2316466e-03
   1.3800000e+00  -4.4048131e-03   3.2238461e-03
   1.3900000e+00  -4.3776853e-03   3.2158336e-03
   1.4000000e+00  -4.3507079e-03   3.2076195e-03
   1.4100000e+00  -4.3238832e-03   3.1992136e-03
   1.4200000e+00  -4.2972134e-03   3.1906255e-03
   1.4300000e+00  -4.2707003e-03   3.1818643e-03
   1.4400000e+00  -4.2443458e-03   3.1729387e-03
   1.4500000e+00  -4.2181513e-03   3.1638571e-03
   1.4600000e+00  -4.1921184e-03   3.1546278e-03
   1.4700000e+00  -4.1662483e-03   3.1452584e-03
   1.4800000e+00  -4.1405420e-03   3.1357565e-03
   1.4900000e+00  -4.1150006e-03   3.1261293e-03
   1.5000000e+00  -4.0896249e-03   3.1163837e-03
   1.5100000e+00  -4.0644157e-03   3.1065263e-03
   1.5200000e+00  -4.0393735e-03   3.0965636e-03
   1.5300000e+00  -4.0144989e-03   3.0865018e-03
   1.5400000e+00  -3.9897924e-03   3.0763467e-03
   1.5500000e+00  -3.9652541e-03   3.0661041e-03
   1.5600000e+00  -3.9408844e-03   3.0557794e-03
   1.5700000e+00  -3.9166833e-03   3.0453779e-03
   1.5800000e+00  -3.8926510e-03   3.0349047e-03
   1.5900000e+00  -3.8687873e-03   3.0243646e-03
   1.6000000e+00  -3.8450922e-03   3.0137623e-03
   1.6100000e+00  -3.8215656e-03   3.0031024e-03
   1.6200000e+00  -3.7982071e-03   2.9923892e-03
   1.6300000e+00  -3.7750166e-03   2.9816267e-03
   1.6400000e+00  -3.7519936e-03   2.9708191e-03
   1.6500000e+00  -3.7291378e-03   2.9599702e-03
   1.6600000e+00  -3.7064486e-03   2.9490837e-03
   1.6700000e+00  -3.6839257e-03   2.9381632e-03
   1.6800000e+00  -3.6615684e-03   2.9272120e-03
   1.6900000e+00  -3.6393762e-03   2.9162334e-03
   1.7000000e+00  -3.6173484e-03   2.9052307e-03
   1.7100000e+00  -3.5954844e-03   2.8942069e-03
   1.7200000e+00  -3.5737835e-03   2.8831648e-03
   1.7300000e+00  -3.5522449e-03   2.8721073e-03
   1.7400000e+00  -3.5308679e-03   2.8610372e-03
   1.7500000e+00  -3.5096517e-03   2.8499569e-03
   1.7600000e+00  -3.4885954e-03   2.8388689e-03
   1.7700000e+00  -3.4676983e-03   2.8277758e-03
   1.7800000e+00  -3.4469595e-03   2.8166797e-03
   1.7900000e+00  -3.4263781e-03   2.8055829e-03
   1.8000000e+00  -3.4059531e-03   2.7944874e-03
   1.8100000e+00  -3.3856837e-03   2.7833954e-03
   1.8200000e+00  -3.3655690e-03   2.7723088e-03
   1.8300000e+00  -3.3456079e-03   2.7612294e-03
   1.8400000e+00  -3.3257995e-03   2.7501590e-03
   1.8500000e+00  -3.3061429e-03   2.7390995e-03
   1.8600000e+00  -3.2866369e-03   2.7280523e-03
   1.8700000e+00  -3.2672808e-03   2.7170192e-03
   1.8800000e+00  -3.2480733e-03   2.7060016e-03
   1.8900000e+00  -3.2290135e-03   2.6950011e-03
   1.9000000e+00  -3.2101004e-03   2.6840189e-03
   1.9100000e+00  -3.1913329e-03   2.6730564e-03
   1.9200000e+00  -3.1727101e-03   2.6621150e-03
   1.9300000e+00  -3.1542307e-03   2.6511958e-03
   1.9400000e+00  -3.1358939e-03   2.6403000e-03
   1.9500000e+00  -3.1176985e-03   2.6294288e-03
   1.9600000e+00  -3.0996435e-03   2.6185832e-03
   1.9700000e+00  -3.0817279e-03   2.6077642e-03
   1.9800000e+00  -3.0639505e-03   2.5969729e-03
   1.9900000e+00  -3.0463103e-03   2.5862102e-03
   2.0000000e+00  -3.0288063e-03   2.5754769e-03
   2.0100000e+00  -3.0114373e-03   2.5647740e-03
   2.0200000e+00  -2.9942024e-03   2.5541022e-03
   2.0300000e+00  -2.9771004e-03   2.5434623e-03
   2.0400000e+00  -2.9601303e-03   2.5328551e-03
   2.0500000e+00  -2.9432911e-03   2.5222813e-03
   2.0600000e+00  -2.9265816e-03   2.5117415e-03
   2.0700000e+00  -2.9100009e-03   2.5012365e-03
   2.0800000e+00  -2.8935479e-03   2.4907667e-03
   2.0900000e+00  -2.8772215e-03   2.4803327e-03
   2.1000000e+00  -2.8610207e-03   2.4699353e-03
   2.1100000e+00  -2.8449444e-03   2.4595747e-03
   2.1200000e+00  -2.8289917e-03   2.4492516e-03
   2.1300000e+00  -2.8131614e-03   2.4389664e-03
   2.1400000e+00  -2.7974526e-03   2.4287195e-03
   2.1500000e+00  -2.7818643e-03   2.4185114e-03
   2.1600000e+00  -2.7663953e-03   2.4083424e-03
   2.1700000e+00  -2.7510448e-03   2.3982130e-03
   2.1800000e+00  -2.7358117e-03   2.3881234e-03
   2.1900000e+00  -2.7206949e-03   2.3780740e-03
   2.2000000e+00  -2.7056936e-03   2.3680651e-03
   2.2100000e+00  -2.6908067e-03   2.3580970e-03
   2.2200000e+00  -2.6760332e-03   2.3481700e-03
   2.2300000e+00  -2.6613721e-03   2.3382842e-03
   2.2400000e+00  -2.6468225e-03   2.3284400e-03
   2.2500000e+00  -2.6323834e-03   2.3186375e-03
   2.2600000e+00  -2.6180539e-03   2.3088769e-03
   2.2700000e+00  -2.6038330e-03   2.2991585e-03
   2.2800000e+00  -2.5897197e-03   2.2894824e-03
   2.2900000e+00  -2.5757132e-03   2.2798486e-03
   2.3000000e+00  -2.5618124e-03   2.2702575e-03
   2.3100000e+00  -2.5480165e-03   2.2607090e-03
   2.3200000e+00  -2.5343245e-03   2.2512034e-03
   2.3300000e+00  -2.5207355e-03   2.2417406e-03
   2.3400000e+00  -2.5072487e-03   2.2323209e-03
   2.3500000e+00  -2.4938631e-03   2.2229442e-03
   2.3600000e+00  -2.4805778e-03   2.2136106e-03
   2.3700000e+00  -2.4673919e-03   2.2043201e-03
   2.3800000e+00  -2.4543046e-03   2.1950729e-03
   2.3900000e+00  -2.4413150e-03   2.1858689e-03
   2.4000000e+00  -2.4284222e-03   2.1767082e-03
   2.4100000e+00  -2.4156254e-03   2.1675908e-03
   2.4200000e+00  -2.4029238e-03   2.1585166e-03
   2.4300000e+00  -2.3903164e-03   2.1494856e-03
   2.4400000e+00  -2.3778025e-03   2.1404979e-03
   2.4500000e+00  -2.3653811e-03   2.1315535e-03
   2.4600000e+00  -2.3530516e-03   2.1226522e-03
   2.4700000e+00  -2.3408131e-03   2.1137941e-03
   2.4800000e+00  -2.3286647e-03   2.1049790e-03
   2.4900000e+00  -2.3166058e-03   2.0962071e-03
   2.5000000e+00  -2.3046354e-03   2.0874781e-03
   2.5100000e+00  -2.2927528e-03   2.0787920e-03
   2.5200000e+00  -2.2809572e-03   2.0701488e-03
   2.5300000e+00  -2.2692479e-03   2.0615484e-03
   2.5400000e+00  -2.2576241e-03   2.0529907e-03
   2.5500000e+00  -2.2460850e-03   2.0444755e-03
   2.5600000e+00  -2.2346299e-03   2.0360029e-03
   2.5700000e+00  -2.2232580e-03   2.0275727e-03
   2.5800000e+00  -2.2119685e-03   2.0191848e-03
   2.5900000e+00  -2.2007609e-03   2.0108391e-03
   2.6000000e+00  -2.1896343e-03   2.0025354e-03
   2.6100000e+00  -2.1785880e-03   1.9942738e-03
   2.6200000e+00  -2.1676213e-03   1.9860539e-03
   2.6300000e+00  -2.1567336e-03   1.9778758e-03
   2.6400000e+00  -2.1459240e-03   1.9697393e-03
   2.6500000e+00  -2.1351920e-03   1.9616443e-03
   2.6600000e+00  -2.1245368e-03   1.9535906e-03
   2.6700000e+00  -2.1139577e-03   1.9455781e-03
   2.6800000e+00  -2.1034541e-03   1.9376066e-03
   2.6900000e+00  -2.0930254e-03   1.9296760e-03
   2.7000000e+00  -2.0826708e-03   1.9217862e-03
   2.7100000e+00  -2.0723897e-03   1.9139370e-03
   2.7200000e+00  -2.0621815e-03   1.9061282e-03
   2.7300000e+00  -2.0520454e-03   1.8983597e-03
   2.7400000e+00  -2.0419810e-03   1.8906314e-03
   2.7500000e+00  -2.0319875e-03   1.8829431e-03
   2.7600000e+00  -2.0220644e-03   1.8752945e-03
   2.7700000e+00  -2.0122109e-03   1.8676857e-03
   2.7800000e+00  -2.0024266e-03   1.8601163e-03
   2.7900000e+00  -1.9927108e-03   1.8525863e-03
   2.8000000e+00  -1.9830629e-03   1.8450954e-03
   2.8100000e+00  -1.9734823e-03   1.8376436e-03
   2.8200000e+00  -1.9639684e-03   1.8302305e-03
   2.8300000e+00  -1.9545207e-03   1.8228561e-03
   2.8400000e+00  -1.9451385e-03   1.8155202e-03
   2.8500000e+00  -1.9358213e-03   1.8082226e-03
   2.8600000e+00  -1.9265685e-03   1.8009631e-03
   2.8700000e+00  -1.9173797e-03   1.7937415e-03
   2.8800000e+00  -1.9082541e-03   1.7865578e-03
   2.8900000e+00  -1.8991913e-03   1.7794116e-03
   2.9000000e+00  -1.8901907e-03   1.7723028e-03
   2.9100000e+00  -1.8812519e-03   1.7652313e-03
   2.9200000e+00  -1.8723741e-03   1.7581968e-03
   2.9300000e+00  -1.8635570e-03   1.7511992e-03
   2.9400000e+00  -1.8548001e-03   1.7442383e-03
   2.9500000e+00  -1.8461027e-03   1.7373139e-03
   2.9600000e+00  -1.8374643e-03   1.7304259e-03
   2.9700000e+00  -1.8288846e-03   1.7235739e-03
   2.9800000e+00  -1.8203629e-03   1.7167580e-03
   2.9900000e+00  -1.8118988e-03   1.7099778e-03
   3.0000000e+00  -1.8076811e-03   1.7065966e-03


==> data/siso-se_see_graph.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-02   2.8332185e-01  -1.2658500e-01
   2.0000000e-02   5.0396342e-01  -2.3889619e-01
   3.0000000e-02   6.8149730e-01  -3.3922995e-01
   4.0000000e-02   8.2764813e-01  -4.2937983e-01
   5.0000000e-02   9.5000000e-01  -5.1077395e-01
   6.0000000e-02   1.0537421e+00  -5.8456828e-01
   7.0000000e-02   1.1425807e+00  -6.5171182e-01
   8.0000000e-02   1.2192541e+00  -7.1299331e-01
   9.0000000e-02   1.2858414e+00  -7.6907538e-01
   1.0000000e-01   1.3439576e+00  -8.2052006e-01
   1.1000000e-01   1.3948808e+00  -8.6780810e-01
   1.2000000e-01   1.4396392e+00  -9.1135383e-01
   1.3000000e-01   1.4790713e+00  -9.5151683e-01
   1.4000000e-01   1.5138691e+00  -9.8861104e-01
   1.5000000e-01   1.5446101e+00  -1.0229121e+00
   1.6000000e-01   1.5717804e+00  -1.0546634e+00
   1.7000000e-01   1.5957926e+00  -1.0840805e+00
   1.8000000e-01   1.6169998e+00  -1.1113555e+00
   1.9000000e-01   1.6357058e+00  -1.1366601e+00
   2.0000000e-01   1.6521739e+00  -1.1601485e+00
   2.1000000e-01   1.6666333e+00  -1.1819592e+00
   2.2000000e-01   1.6792846e+00  -1.2022176e+00
   2.3000000e-01   1.6903041e+00  -1.2210370e+00
   2.4000000e-01   1.6998478e+00  -1.2385205e+00
   2.5000000e-01   1.7080535e+00  -1.2547620e+00
   2.6000000e-01   1.7150441e+00  -1.2698469e+00
   2.7000000e-01   1.7209291e+00  -1.2838537e+00
   2.8000000e-01   1.7258065e+00  -1.2968540e+00
   2.9000000e-01   1.7297644e+00  -1.3089139e+00
   3.0000000e-01   1.7328820e+00  -1.3200939e+00
   3.1000000e-01   1.7352308e+00  -1.3304499e+00
   3.2000000e-01   1.7368753e+00  -1.3400336e+00
   3.3000000e-01   1.7378743e+00  -1.3488928e+00
   3.4000000e-01   1.7382807e+00  -1.3570715e+00
   3.5000000e-01   1.7381431e+00  -1.3646109e+00
   3.6000000e-01   1.7375055e+00  -1.3715489e+00
   3.7000000e-01   1.7364082e+00  -1.3779210e+00
   3.8000000e-01   1.7348881e+00  -1.3837602e+00
   3.9000000e-01   1.7329787e+00  -1.3890971e+00
   4.0000000e-01   1.7307111e+00  -1.3939605e+00
   4.1000000e-01   1.7281137e+00  -1.3983770e+00
   4.2000000e-01   1.7252125e+00  -1.4023718e+00
   4.3000000e-01   1.7220316e+00  -1.4059683e+00
   4.4000000e-01   1.7185932e+00  -1.4091885e+00
   4.5000000e-01   1.7149176e+00  -1.4120529e+00
   4.6000000e-01   1.7110238e+00  -1.4145808e+00
   4.7000000e-01   1.7069292e+00  -1.4167904e+00
   4.8000000e-01   1.7026499e+00  -1.4186988e+00
   4.9000000e-01   1.6982009e+00  -1.4203219e+00
   5.0000000e-01   1.6935961e+00  -1.4216750e+00
   5.1000000e-01   1.6888483e+00  -1.4227722e+00
   5.2000000e-01   1.6839694e+00  -1.4236270e+00
   5.3000000e-01   1.6789705e+00  -1.4242519e+00
   5.4000000e-01   1.6738619e+00  -1.4246591e+00
   5.5000000e-01   1.6686532e+00  -1.4248596e+00
   5.6000000e-01   1.6633532e+00  -1.4248642e+00
   5.7000000e-01   1.6579704e+00  -1.4246830e+00
   5.8000000e-01   1.6525123e+00  -1.4243255e+00
   5.9000000e-01   1.6469863e+00  -1.4238007e+00
   6.0000000e-01   1.6413989e+00  -1.4231172e+00
   6.1000000e-01   1.6357565e+00  -1.4222831e+00
   6.2000000e-01   1.6300650e+00  -1.4213060e+00
   6.3000000e-01   1.6243297e+00  -1.4201932e+00
   6.4000000e-01   1.6185558e+00  -1.4189517e+00
   6.5000000e-01   1.6127479e+00  -1.4175879e+00
   6.6000000e-01   1.6069106e+00  -1.4161081e+00
   6.7000000e-01   1.6010480e+00  -1.4145183e+00
   6.8000000e-01   1.5951640e+00  -1.4128240e+00
   6.9000000e-01   1.5892621e+00  -1.4110305e+00
   7.0000000e-01   1.5833459e+00  -1.4091430e+00
   7.1000000e-01   1.5774183e+00  -1.4071663e+00
   7.2000000e-01   1.5714824e+00  -1.4051050e+00
   7.3000000e-01   1.5655410e+00  -1.4029635e+00
   7.4000000e-01   1.5595966e+00  -1.4007458e+00
   7.5000000e-01   1.5536517e+00  -1.3984561e+00
   7.6000000e-01   1.5477084e+00  -1.3960980e+00
   7.7000000e-01   1.5417690e+00  -1.3936752e+00
   7.8000000e-01   1.5358354e+00  -1.3911911e+00
   7.9000000e-01   1.5299094e+00  -1.3886490e+00
   8.0000000e-01   1.5239927e+00  -1.3860520e+00
   8.1000000e-01   1.5180869e+00  -1.3834031e+00
   8.2000000e-01   1.5121936e+00  -1.3807051e+00
   8.3000000e-01   1.5063142e+00  -1.3779607e+00
   8.4000000e-01   1.5004499e+00  -1.3751726e+00
   8.5000000e-01   1.4946019e+00  -1.3723432e+00
   8.6000000e-01   1.4887714e+00  -1.3694749e+00
   8.7000000e-01   1.4829594e+00  -1.3665699e+00
   8.8000000e-01   1.4771670e+00  -1.3636304e+00
   8.9000000e-01   1.4713949e+00  -1.3606584e+00
   9.0000000e-01   1.4656441e+00  -1.3576559e+00
   9.1000000e-01   1.4599154e+00  -1.3546248e+00
   9.2000000e-01   1.4542094e+00  -1.3515669e+00
   9.3000000e-01   1.4485269e+00  -1.3484839e+00
   9.4000000e-01   1.4428684e+00  -1.3453774e+00
   9.5000000e-01   1.4372346e+00  -1.3422491e+00
   9.6000000e-01   1.4316258e+00  -1.3391004e+00
   9.7000000e-01   1.4260428e+00  -1.3359327e+00
   9.8000000e-01   1.4204858e+00  -1.3327475e+00
   9.9000000e-01   1.4149552e+00  -1.3295461e+00
   1.0000000e+00   1.4094516e+00  -1.3263296e+00
   1.0100000e+00   1.4039751e+00  -1.3230994e+00
   1.0200000e+00   1.3985261e+00  -1.3198565e+00
   1.0300000e+00   1.3931048e+00  -1.3166021e+00
   1.0400000e+00   1.3877116e+00  -1.3133372e+00
   1.0500000e+00   1.3823466e+00  -1.3100629e+00
   1.0600000e+00   1.3770100e+00  -1.3067801e+00
   1.0700000e+00   1.3717020e+00  -1.3034897e+00
   1.0800000e+00   1.3664227e+00  -1.3001926e+00
   1.0900000e+00   1.3611724e+00  -1.2968897e+00
   1.1000000e+00   1.3559510e+00  -1.2935818e+00
   1.1100000e+00   1.3507586e+00  -1.2902696e+00
   1.1200000e+00   1.3455954e+00  -1.2869540e+00
   1.1300000e+00   1.3404614e+00  -1.2836355e+00
   1.1400000e+00   1.3353566e+00  -1.2803149e+00
   1.1500000e+00   1.3302811e+00  -1.2769929e+00
   1.1600000e+00   1.3252349e+00  -1.2736700e+00
   1.1700000e+00   1.3202180e+00  -1.2703469e+00
   1.1800000e+00   1.3152303e+00  -1.2670241e+00
   1.1900000e+00   1.3102718e+00  -1.2637022e+00
   1.2000000e+00   1.3053426e+00  -1.2603817e+00
   1.2100000e+00   1.3004425e+00  -1.2570631e+00
   1.2200000e+00   1.2955715e+00  -1.2537469e+00
   1.2300000e+00   1.2907295e+00  -1.2504335e+00
   1.2400000e+00   1.2859166e+00  -1.2471234e+00
   1.2500000e+00   1.2811325e+00  -1.2438170e+00
   1.2600000e+00   1.2763772e+00  -1.2405147e+00
   1.2700000e+00   1.2716507e+00  -1.2372169e+00
   1.2800000e+00   1.2669527e+00  -1.2339239e+00
   1.2900000e+00   1.2622833e+00  -1.2306361e+00
   1.3000000e+00   1.2576422e+00  -1.2273538e+00
   1.3100000e+00   1.2530295e+00  -1.2240774e+00
   1.3200000e+00   1.2484449e+00  -1.2208071e+00
   1.3300000e+00   1.2438883e+00  -1.2175432e+00
   1.3400000e+00   1.2393597e+00  -1.2142860e+00
   1.3500000e+00   1.2348588e+00  -1.2110359e+00
   1.3600000e+00   1.2303855e+00  -1.2077929e+00
   1.3700000e+00   1.2259397e+00  -1.2045574e+00
   1.3800000e+00   1.2215213e+00  -1.2013296e+00
   1.3900000e+00   1.2171301e+00  -1.1981097e+00
   1.4000000e+00   1.2127660e+00  -1.1948980e+00
   1.4100000e+00   1.2084287e+00  -1.1916945e+00
   1.4200000e+00   1.2041182e+00  -1.1884995e+00
   1.4300000e+00   1.1998343e+00  -1.1853132e+00
   1.4400000e+00   1.1955768e+00  -1.1821358e+00
   1.4500000e+00   1.1913456e+00  -1.1789674e+00
   1.4600000e+00   1.1871405e+00  -1.1758081e+00
   1.4700000e+00   1.1829613e+00  -1.1726581e+00
   1.4800000e+00   1.1788080e+00  -1.1695176e+00
   1.4900000e+00   1.1746803e+00  -1.1663866e+00
   1.5000000e+00   1.1705780e+00  -1.1632653e+00
   1.5100000e+00   1.1665010e+00  -1.1601538e+00
   1.5200000e+00   1.1624492e+00  -1.1570523e+00
   1.5300000e+00   1.1584223e+00  -1.1539607e+00
   1.5400000e+00   1.1544202e+00  -1.1508792e+00
   1.5500000e+00   1.1504427e+00  -1.1478080e+00
   1.5600000e+00   1.1464897e+00  -1.1447470e+00
   1.5700000e+00   1.1425609e+00  -1.1416964e+00
   1.5800000e+00   1.1386563e+00  -1.1386563e+00
   1.5900000e+00   1.1347756e+00  -1.1356266e+00
   1.6000000e+00   1.1309187e+00  -1.1326076e+00
   1.6100000e+00   1.1270854e+00  -1.1295991e+00
   1.6200000e+00   1.1232756e+00  -1.1266014e+00
   1.6300000e+00   1.1194890e+00  -1.1236143e+00
   1.6400000e+00   1.1157255e+00  -1.1206381e+00
   1.6500000e+00   1.1119850e+00  -1.1176727e+00
   1.6600000e+00   1.1082673e+00  -1.1147182e+00
   1.6700000e+00   1.1045721e+00  -1.1117745e+00
   1.6800000e+00   1.1008994e+00  -1.1088418e+00
   1.6900000e+00   1.0972490e+00  -1.1059201e+00
   1.7000000e+00   1.0936207e+00  -1.1030094e+00
   1.7100000e+00   1.0900143e+00  -1.1001096e+00
   1.7200000e+00   1.0864297e+00  -1.0972210e+00
   1.7300000e+00   1.0828667e+00  -1.0943433e+00
   1.7400000e+00   1.0793252e+00  -1.0914767e+00
   1.7500000e+00   1.0758050e+00  -1.0886212e+00
   1.7600000e+00   1.0723059e+00  -1.0857768e+00
   1.7700000e+00   1.0688278e+00  -1.0829435e+00
   1.7800000e+00   1.0653705e+00  -1.0801213e+00
   1.7900000e+00   1.0619339e+00  -1.0773101e+00
   1.8000000e+00   1.0585178e+00  -1.0745101e+00
   1.8100000e+00   1.0551220e+00  -1.0717212e+00
   1.8200000e+00   1.0517464e+00  -1.0689433e+00
   1.8300000e+00   1.0483908e+00  -1.0661765e+00
   1.8400000e+00   1.0450552e+00  -1.0634209e+00
   1.8500000e+00   1.0417392e+00  -1.0606762e+00
   1.8600000e+00   1.0384429e+00  -1.0579427e+00
   1.8700000e+00   1.0351660e+00  -1.0552201e+00
   1.8800000e+00   1.0319083e+00  -1.0525086e+00
   1.8900000e+00   1.0286698e+00  -1.0498081e+00
   1.9000000e+00   1.0254503e+00  -1.0471186e+00
   1.9100000e+00   1.0222496e+00  -1.0444401e+00
   1.9200000e+00   1.0190676e+00  -1.0417725e+00
   1.9300000e+00   1.0159042e+00  -1.0391159e+00
   1.9400000e+00   1.0127592e+00  -1.0364701e+00
   1.9500000e+00   1.0096324e+00  -1.0338353e+00
   1.9600000e+00   1.0065238e+00  -1.0312113e+00
   1.9700000e+00   1.0034331e+00  -1.0285981e+00
   1.9800000e+00   1.0003603e+00  -1.0259957e+00
   1.9900000e+00   9.9730522e-01  -1.0234041e+00
   2.0000000e+00   9.9426769e-01  -1.0208233e+00
   2.0100000e+00   9.9124761e-01  -1.0182532e+00
   2.0200000e+00   9.8824482e-01  -1.0156938e+00
   2.0300000e+00   9.8525920e-01  -1.0131450e+00
   2.0400000e+00   9.8229062e-01  -1.0106068e+00
   2.0500000e+00   9.7933894e-01  -1.0080793e+00
   2.0600000e+00   9.7640404e-01  -1.0055623e+00
   2.0700000e+00   9.7348578e-01  -1.0030558e+00
   2.0800000e+00   9.7058404e-01  -1.0005598e+00
   2.0900000e+00   9.6769868e-01  -9.9807426e-01
   2.1000000e+00   9.6482959e-01  -9.9559913e-01
   2.1100000e+00   9.6197664e-01  -9.9313439e-01
   2.1200000e+00   9.5913970e-01  -9.9067998e-01
   2.1300000e+00   9.5631866e-01  -9.8823588e-01
   2.1400000e+00   9.5351338e-01  -9.8580205e-01
   2.1500000e+00   9.5072375e-01  -9.8337844e-01
   2.1600000e+00   9.4794965e-01  -9.8096503e-01
   2.1700000e+00   9.4519096e-01  -9.7856176e-01
   2.1800000e+00   9.4244756e-01  -9.7616860e-01
   2.1900000e+00   9.3971934e-01  -9.7378551e-01
   2.2000000e+00   9.3700617e-01  -9.7141245e-01
   2.2100000e+00   9.3430795e-01  -9.6904938e-01
   2.2200000e+00   9.3162456e-01  -9.6669626e-01
   2.2300000e+00   9.2895588e-01  -9.6435304e-01
   2.2400000e+00   9.2630182e-01  -9.6201969e-01
   2.2500000e+00   9.2366224e-01  -9.5969616e-01
   2.2600000e+00   9.2103705e-01  -9.5738242e-01
   2.2700000e+00   9.1842613e-01  -9.5507841e-01
   2.2800000e+00   9.1582938e-01  -9.5278410e-01
   2.2900000e+00   9.1324669e-01  -9.5049944e-01
   2.3000000e+00   9.1067796e-01  -9.4822440e-01
   2.3100000e+00   9.0812307e-01  -9.4595893e-01
   2.3200000e+00   9.0558192e-01  -9.4370298e-01
   2.3300000e+00   9.0305442e-01  -9.4145652e-01
   2.3400000e+00   9.0054045e-01  -9.3921950e-01
   2.3500000e+00   8.9803992e-01  -9.3699188e-01
   2.3600000e+00   8.9555273e-01  -9.3477361e-01
   2.3700000e+00   8.9307877e-01  -9.3256466e-01
   2.3800000e+00   8.9061794e-01  -9.3036497e-01
   2.3900000e+00   8.8817016e-01  -9.2817451e-01
   2.4000000e+00   8.8573531e-01  -9.2599324e-01
   2.4100000e+00   8.8331331e-01  -9.2382110e-01
   2.4200000e+00   8.8090406e-01  -9.2165805e-01
   2.4300000e+00   8.7850746e-01  -9.1950406e-01
   2.4400000e+00   8.7612343e-01  -9.1735908e-01
   2.4500000e+00   8.7375186e-01  -9.1522307e-01
   2.4600000e+00   8.7139267e-01  -9.1309598e-01
   2.4700000e+00   8.6904576e-01  -9.1097776e-01
   2.4800000e+00   8.6671104e-01  -9.0886839e-01
   2.4900000e+00   8.6438843e-01  -9.0676781e-01
   2.5000000e+00   8.6207783e-01  -9.0467597e-01
   2.5100000e+00   8.5977916e-01  -9.0259285e-01
   2.5200000e+00   8.5749232e-01  -9.0051839e-01
   2.5300000e+00   8.5521724e-01  -8.9845255e-01
   2.5400000e+00   8.5295383e-01  -8.9639529e-01
   2.5500000e+00   8.5070199e-01  -8.9434657e-01
   2.5600000e+00   8.4846166e-01  -8.9230634e-01
   2.5700000e+00   8.4623273e-01  -8.9027456e-01
   2.5800000e+00   8.4401514e-01  -8.8825120e-01
   2.5900000e+00   8.4180880e-01  -8.8623619e-01
   2.6000000e+00   8.3961362e-01  -8.8422952e-01
   2.6100000e+00   8.3742953e-01  -8.8223112e-01
   2.6200000e+00   8.3525644e-01  -8.8024097e-01
   2.6300000e+00   8.3309429e-01  -8.7825902e-01
   2.6400000e+00   8.3094298e-01  -8.7628522e-01
   2.6500000e+00   8.2880244e-01  -8.7431954e-01
   2.6600000e+00   8.2667259e-01  -8.7236193e-01
   2.6700000e+00   8.2455336e-01  -8.7041236e-01
   2.6800000e+00   8.2244468e-01  -8.6847077e-01
   2.6900000e+00   8.2034646e-01  -8.6653714e-01
   2.7000000e+00   8.1825863e-01  -8.6461142e-01
   2.7100000e+00   8.1618111e-01  -8.6269357e-01
   2.7200000e+00   8.1411385e-01  -8.6078355e-01
   2.7300000e+00   8.1205675e-01  -8.5888131e-01
   2.7400000e+00   8.1000976e-01  -8.5698683e-01
   2.7500000e+00   8.0797279e-01  -8.5510005e-01
   2.7600000e+00   8.0594578e-01  -8.5322094e-01
   2.7700000e+00   8.0392866e-01  -8.5134946e-01
   2.7800000e+00   8.0192136e-01  -8.4948557e-01
   2.7900000e+00   7.9992381e-01  -8.4762923e-01
   2.8000000e+00   7.9793594e-01  -8.4578040e-01
   2.8100000e+00   7.9595768e-01  -8.4393904e-01
   2.8200000e+00   7.9398897e-01  -8.4210511e-01
   2.8300000e+00   7.9202974e-01  -8.4027858e-01
   2.8400000e+00   7.9007993e-01  -8.3845940e-01
   2.8500000e+00   7.8813947e-01  -8.3664754e-01
   2.8600000e+00   7.8620829e-01  -8.3484295e-01
   2.8700000e+00   7.8428633e-01  -8.3304561e-01
   2.8800000e+00   7.8237353e-01  -8.3125547e-01
   2.8900000e+00   7.8046982e-01  -8.2947250e-01
   2.9000000e+00   7.7857515e-01  -8.2769665e-01
   2.9100000e+00   7.7668944e-01  -8.2592789e-01
   2.9200000e+00   7.7481264e-01  -8.2416619e-01
   2.9300000e+00   7.7294469e-01  -8.2241150e-01
   2.9400000e+00   7.7108553e-01  -8.2066379e-01
   2.9500000e+00   7.6923509e-01  -8.1892302e-01
   2.9600000e+00   7.6739332e-01  -8.1718916e-01
   2.9700000e+00   7.6556016e-01  -8.1546217e-01
   2.9800000e+00   7.6373555e-01  -8.1374201e-01
   2.9900000e+00   7.6191944e-01  -8.1202865e-01
   3.0000000e+00   7.6011176e-01  -8.1032206e-01


==> data/siso_Pc.dat <==
  -4.0000000e+01   4.9274358e+01   4.8828889e+01   6.9562690e-02   8.1468764e-02
  -3.5000000e+01   4.1034386e+01   4.0420444e+01   1.1399704e-01   1.3427934e-01
  -3.0000000e+01   3.1092897e+01   3.0249926e+01   1.7932647e-01   2.1139080e-01
  -2.5000000e+01   2.1229835e+01   2.0067203e+01   2.7533975e-01   3.1405501e-01
  -2.0000000e+01   1.3039941e+01   1.1619954e+01   4.1090296e-01   4.3339691e-01
  -1.5000000e+01   7.2465664e+00   5.8250513e+00   5.7955571e-01   5.3804843e-01
  -1.0000000e+01   3.7018696e+00   2.5825088e+00   7.3467760e-01   5.7678729e-01
  -5.0000000e+00   1.7379312e+00   1.0362843e+00   7.5959297e-01   4.8561129e-01
   0.0000000e+00   7.5067791e-01   3.8468393e-01   5.6530946e-01   2.8923789e-01


==> data/siso_alpha.dat <==
   5.0000000e-02   2.0187493e+00   1.9792126e+00   7.9445070e-03   9.3899513e-03
   1.0000000e-01   3.3526597e+00   3.2563029e+00   2.0723586e-02   2.4423387e-02
   1.5000000e-01   4.4460374e+00   4.2833901e+00   3.6292401e-02   4.2454650e-02
   2.0000000e-01   5.3704945e+00   5.1368131e+00   5.3818981e-02   6.2370865e-02
   2.5000000e-01   6.1947850e+00   5.8852770e+00   7.2974176e-02   8.3889245e-02
   3.0000000e-01   6.9452214e+00   6.5549103e+00   9.3605737e-02   1.0668583e-01
   3.5000000e-01   7.6170112e+00   7.1462199e+00   1.1521700e-01   1.3023052e-01
   4.0000000e-01   8.2520523e+00   7.6990054e+00   1.3805046e-01   1.5488746e-01
   4.5000000e-01   8.8572083e+00   8.2194448e+00   1.6214030e-01   1.8060039e-01
   5.0000000e-01   9.4116844e+00   8.6869211e+00   1.8693039e-01   2.0661623e-01
   5.5000000e-01   9.9243144e+00   9.1114692e+00   2.1221798e-01   2.3281977e-01
   6.0000000e-01   1.0426830e+01   9.5317052e+00   2.3833058e-01   2.6021273e-01
   6.5000000e-01   1.0913820e+01   9.9274782e+00   2.6594695e-01   2.8817369e-01
   7.0000000e-01   1.1361159e+01   1.0288461e+01   2.9330994e-01   3.1603242e-01
   7.5000000e-01   1.1755827e+01   1.0599736e+01   3.2079534e-01   3.4352684e-01
   8.0000000e-01   1.2224300e+01   1.0975633e+01   3.5098021e-01   3.7379388e-01
   8.5000000e-01   1.2584290e+01   1.1252120e+01   3.7955428e-01   4.0167629e-01
   9.0000000e-01   1.3003322e+01   1.1582552e+01   4.1040694e-01   4.3218228e-01
   9.5000000e-01   1.3410976e+01   1.1896904e+01   4.4129431e-01   4.6263061e-01
   1.0000000e+00   1.3783049e+01   1.2183139e+01   4.7289385e-01   4.9331250e-01


==> data/siso_kappa_beta.dat <==
  -6.0000000e+01   1.3125648e+01   1.1592626e+01   3.1059610e-01   4.3252415e-01
  -5.5000000e+01   1.3141288e+01   1.1615178e+01   3.1655005e-01   4.3333365e-01
  -5.0000000e+01   1.3090797e+01   1.1576739e+01   3.3077843e-01   4.3189765e-01
  -4.5000000e+01   1.3092251e+01   1.1597784e+01   3.6341969e-01   4.3246775e-01
  -4.0000000e+01   1.2997742e+01   1.1579815e+01   4.0997441e-01   4.3207990e-01
  -3.5000000e+01   1.2819445e+01   1.1589357e+01   4.5296418e-01   4.3231173e-01
  -3.0000000e+01   1.2424139e+01   1.1583592e+01   4.6524080e-01   4.3219467e-01
  -2.5000000e+01   1.1966269e+01   1.1612479e+01   4.5055391e-01   4.3322941e-01
  -2.0000000e+01   1.1663561e+01   1.1603713e+01   4.3609423e-01   4.3306114e-01
  -1.5000000e+01   1.1605381e+01   1.1602137e+01   4.3312053e-01   4.3295871e-01
  -1.0000000e+01   1.1588213e+01   1.1588117e+01   4.3238028e-01   4.3237583e-01
  -5.0000000e+00   1.1577637e+01   1.1577608e+01   4.3188286e-01   4.3188164e-01
   0.0000000e+00   1.1575254e+01   1.1575254e+01   4.3197730e-01   4.3197731e-01


==> data/siso_nvar.dat <==
  -5.0000000e+01   3.6996336e+01   2.5800986e+01   1.0192503e+00   6.7809219e-01
  -4.5000000e+01   2.2932965e+01   1.8432056e+01   6.7206243e-01   5.6136790e-01
  -4.0000000e+01   1.2995981e+01   1.1575212e+01   4.1037716e-01   4.3216435e-01
  -3.5000000e+01   6.7145025e+00   6.3503763e+00   2.4238748e-01   3.1023760e-01
  -3.0000000e+01   3.1151217e+00   3.0302681e+00   1.4558116e-01   2.0793280e-01
  -2.5000000e+01   1.2947450e+00   1.2751939e+00   8.9097123e-02   1.3149390e-01
  -2.0000000e+01   4.9257730e-01   4.8838253e-01   5.1543470e-02   7.9876769e-02
  -1.5000000e+01   1.7403966e-01   1.7342655e-01   2.8417372e-02   4.6955142e-02
  -1.0000000e+01   5.9032629e-02   5.8978662e-02   1.6198420e-02   2.7060775e-02


==> data/siso_pmax.dat <==
  -5.0000000e+01   3.2428004e-02   3.2419943e-02   3.2417985e-02   3.2419943e-02
  -4.8000000e+01   5.1389786e-02   5.1369492e-02   5.1364668e-02   5.1369492e-02
  -4.6000000e+01   8.1288811e-02   8.1238428e-02   8.1225906e-02   8.1238428e-02
  -4.4000000e+01   1.2835719e-01   1.2823135e-01   1.2819970e-01   1.2823135e-01
  -4.2000000e+01   2.0342601e-01   2.0311495e-01   2.0303094e-01   2.0311495e-01
  -4.0000000e+01   3.2055657e-01   3.1977853e-01   3.1957450e-01   3.1977853e-01
  -3.8000000e+01   5.0323712e-01   5.0134129e-01   5.0080459e-01   5.0134129e-01
  -3.6000000e+01   7.8369902e-01   7.7911327e-01   7.7772344e-01   7.7911327e-01
  -3.4000000e+01   1.2158478e+00   1.2049808e+00   1.2013373e+00   1.2049808e+00
  -3.2000000e+01   1.8599699e+00   1.8351496e+00   1.8253909e+00   1.8351496e+00
  -3.0000000e+01   2.7930300e+00   2.7385661e+00   2.7134366e+00   2.7385661e+00
  -2.8000000e+01   4.1006549e+00   3.9873099e+00   3.9238006e+00   3.9873099e+00
  -2.6000000e+01   5.7890382e+00   5.5705044e+00   5.4188023e+00   5.5705044e+00
  -2.4000000e+01   7.7993968e+00   7.4121690e+00   7.0850385e+00   7.4121690e+00
  -2.2000000e+01   9.8333868e+00   9.2140558e+00   8.5875583e+00   9.2140485e+00
  -2.0000000e+01   1.1583157e+01   1.0674898e+01   9.6505410e+00   1.0662546e+01
  -1.8000000e+01   1.2617505e+01   1.1419856e+01   9.7819690e+00   1.1011172e+01
  -1.6000000e+01   1.2903363e+01   1.1539191e+01   8.4228712e+00   9.5331085e+00
  -1.4000000e+01   1.2970994e+01   1.1569296e+01   6.3398586e+00   7.3399246e+00
  -1.2000000e+01   1.2998925e+01   1.1589262e+01   4.4583777e+00   5.3070946e+00
  -1.0000000e+01   1.3008222e+01   1.1585125e+01   3.0404718e+00   3.6727518e+00
  -8.0000000e+00   1.2983522e+01   1.1574222e+01   2.0423227e+00   2.4670682e+00
  -6.0000000e+00   1.3012602e+01   1.1590570e+01   1.3722357e+00   1.6261314e+00
  -4.0000000e+00   1.2994571e+01   1.1575528e+01   9.1705295e-01   1.0536328e+00
  -2.0000000e+00   1.3016448e+01   1.1596732e+01   6.1412668e-01   6.7764483e-01
   0.0000000e+00   1.3029412e+01   1.1608347e+01   4.1101650e-01   4.3309383e-01
   2.0000000e+00   1.2999859e+01   1.1579901e+01   2.7300064e-01   2.7466471e-01
   4.0000000e+00   1.2990965e+01   1.1572083e+01   1.8086222e-01   1.7386485e-01
   6.0000000e+00   1.3023277e+01   1.1600724e+01   1.1960300e-01   1.1034839e-01
   8.0000000e+00   1.3012274e+01   1.1589047e+01   7.8446196e-02   6.9700630e-02
   1.0000000e+01   1.2976156e+01   1.1559757e+01   5.1016997e-02   4.3902030e-02


==> data/siso_pos.dat <==
   5.0000000e+00   2.2793979e-03   2.2758220e-03   3.3259759e-04   3.3391157e-04
   1.0000000e+01   9.3552270e-03   9.3295636e-03   1.3624626e-03   1.3638206e-03
   1.5000000e+01   2.0740143e-02   2.0672015e-02   3.0199492e-03   3.0255204e-03
   2.0000000e+01   3.7000038e-02   3.6841647e-02   5.4006936e-03   5.3933575e-03
   2.5000000e+01   5.5876127e-02   5.5578126e-02   8.2321275e-03   8.1930342e-03
   3.0000000e+01   7.8661124e-02   7.8089549e-02   1.1707480e-02   1.1578484e-02
   3.5000000e+01   1.0497521e-01   1.0402483e-01   1.5764343e-02   1.5477080e-02
   4.0000000e+01   1.3225705e-01   1.3069330e-01   2.0188065e-02   1.9589628e-02
   4.5000000e+01   1.6335219e-01   1.6087246e-01   2.5382989e-02   2.4253033e-02
   5.0000000e+01   1.9419396e-01   1.9039033e-01   3.0754569e-02   2.8844849e-02
   5.5000000e+01   2.2764317e-01   2.2193316e-01   3.7087986e-02   3.3932113e-02
   6.0000000e+01   2.6161426e-01   2.5317022e-01   4.4013074e-02   3.9008743e-02
   6.5000000e+01   2.9656644e-01   2.8408582e-01   5.1820238e-02   4.4077467e-02
   7.0000000e+01   3.3472456e-01   3.1634304e-01   6.1195366e-02   4.9459748e-02
   7.5000000e+01   3.7511280e-01   3.4812124e-01   7.2039916e-02   5.4803788e-02
   8.0000000e+01   4.1650863e-01   3.7643355e-01   8.4740976e-02   5.9747490e-02
   8.5000000e+01   4.6790620e-01   4.0805738e-01   1.0036205e-01   6.5221966e-02
   9.0000000e+01   5.2761972e-01   4.3567073e-01   1.1807421e-01   7.0234360e-02
   9.5000000e+01   6.1155448e-01   4.6240316e-01   1.3668810e-01   7.5063186e-02


==> data/siso_si.dat <==
  -3.0000000e+01   1.3107853e+01   1.1579683e+01   3.0743065e-01   4.3217575e-01
  -2.5000000e+01   1.3115967e+01   1.1582125e+01   3.0836803e-01   4.3211192e-01
  -2.0000000e+01   1.3116750e+01   1.1589557e+01   3.1024329e-01   4.3243002e-01
  -1.5000000e+01   1.3107019e+01   1.1582666e+01   3.1585357e-01   4.3214892e-01
  -1.0000000e+01   1.3106506e+01   1.1584924e+01   3.3143208e-01   4.3223696e-01
  -5.0000000e+00   1.3095660e+01   1.1599455e+01   3.6332346e-01   4.3251085e-01
   0.0000000e+00   1.3012157e+01   1.1597457e+01   4.1028568e-01   4.3275466e-01
   5.0000000e+00   1.2814856e+01   1.1582064e+01   4.5306147e-01   4.3212317e-01
   1.0000000e+01   1.2452957e+01   1.1608150e+01   4.6636477e-01   4.3301076e-01
   1.5000000e+01   1.1933757e+01   1.1577978e+01   4.4955272e-01   4.3210173e-01
   2.0000000e+01   1.1683944e+01   1.1623923e+01   4.3667559e-01   4.3362347e-01
   2.5000000e+01   1.1586402e+01   1.1583076e+01   4.3234735e-01   4.3217806e-01
   3.0000000e+01   1.1595271e+01   1.1595188e+01   4.3265237e-01   4.3264947e-01

